Event-Based Impulsive Control for Spacecraft Rendezvous Hovering Phases

This work presents an event-triggered controller for spacecraft rendezvous hovering phases. The goal is to maintain the chaser within a bounded region with respect to the target. The main assumption is that the chaser vehicle has impulsive thrusters. These are assumed to be orientable at any direction and are constrained by dead-zone and saturation bounds. The event-based controller relies on trigger rules deciding when a suitable control law is applied. The local control law consists on a single impulse; therefore the trigger rules design is based on the instantaneous reachability to the admissible set. The final outcome is a very efficient algorithm from both computational burden and footprint perspectives. Because the proposed methodology is based on a single impulse control, the controller invariance is local and assessed through impulsive systems theory. Finally, numerical results are shown and discussed.

==> plots/e000/approach_e000.tsv <==
400	300	-40
399.8743363	299.9996299	-39.99995065
399.748673	299.9985196	-39.99980261
399.6230103	299.996669	-39.99955587
399.4973485	299.9940783	-39.99921043
399.3716879	299.9907473	-39.99876631
399.2460289	299.9866761	-39.99822348
399.1203718	299.9818648	-39.99758197
398.9947168	299.9763133	-39.99684177
398.8690643	299.9700216	-39.99600288
398.7434146	299.9629897	-39.9950653
398.617768	299.9552178	-39.99402904
398.4921248	299.9467057	-39.9928941
398.3664854	299.9374536	-39.99166047
398.2408499	299.9274613	-39.99032818
398.1152188	299.9167291	-39.98889721
397.9895924	299.9052568	-39.98736757
397.8639709	299.8930445	-39.98573927
397.7383547	299.8800923	-39.98401231
397.612744	299.8664001	-39.98218669
397.4871393	299.8519681	-39.98026241
397.3615407	299.8367962	-39.9782395
397.2359487	299.8208845	-39.97611793
397.1103635	299.804233	-39.97389774
396.9847854	299.7868418	-39.97157891
396.8592147	299.7687109	-39.96916145
396.7336518	299.7498403	-39.96664537
396.608097	299.7302301	-39.96403068
396.4825505	299.7098804	-39.96131739
396.3570127	299.6887912	-39.95850549
396.2314839	299.6669625	-39.955595
396.1059644	299.6443944	-39.95258592
395.9804545	299.621087	-39.94947826
395.8549546	299.5970403	-39.94627204
395.7294648	299.5722543	-39.94296724
395.6039856	299.5467292	-39.9395639
395.4785172	299.520465	-39.936062
395.35306	299.4934618	-39.93246157
395.2276143	299.4657196	-39.92876261
395.1021803	299.4372385	-39.92496513
394.9767584	299.4080185	-39.92106914
394.9767584	299.4080185	-39.92106914
394.9394712	299.4023316	-39.95284907
394.9021648	299.3966174	-39.98461741
394.8648393	299.3908762	-40.01637415
394.8274947	299.3851077	-40.04811929
394.6404849	299.3558582	-40.2066709
394.4529979	299.3259298	-40.3649321
394.2650348	299.2953226	-40.52290251
394.0765964	299.2640367	-40.68058179
393.7334427	299.2055319	-40.96596379
393.388732	299.1447929	-41.25038383
393.0424695	299.0818201	-41.53383977
392.6946605	299.0166139	-41.8163295
392.3430309	298.9487286	-42.09968049
391.9898453	298.8785818	-42.38204836
391.6351091	298.806174	-42.66343099
391.2788279	298.7315058	-42.94382623
390.9181245	298.6539503	-43.22547385
390.5558622	298.574099	-43.50611383
390.1920465	298.4919527	-43.78574402
389.826683	298.4075118	-44.06436227
389.4568561	298.3200789	-44.34416797
389.0854683	298.2303162	-44.62294122
388.7125252	298.1382244	-44.90067985
388.3380328	298.0438044	-45.17738169
387.959032	297.9462863	-45.45520931
387.5784692	297.8464047	-45.73197936
387.1963503	297.7441603	-46.00768964
386.8126813	297.6395539	-46.28233797
386.4244571	297.5317427	-46.55805213
386.0346708	297.4215342	-46.83268326
385.6433286	297.3089294	-47.10622916
385.2504364	297.193929	-47.37868762
384.8529406	297.0756159	-47.65215336
384.4538834	296.9548719	-47.92451029
384.0532713	296.8316982	-48.19575618
383.6511105	296.7060957	-48.46588881
383.2442953	296.5770708	-48.7369716
382.8359205	296.4455818	-49.00691944
382.4259927	296.3116296	-49.27573008
382.0145186	296.1752155	-49.54340129
381.598337	296.0352679	-49.81196674
381.1805987	295.8928228	-50.07937074
380.7613104	295.7478814	-50.34561101
380.3404788	295.6004449	-50.61068531
379.9148843	295.4493618	-50.87659926
379.4877367	295.295748	-51.14132484
379.059043	295.1396047	-51.4048598
378.6288103	294.9809334	-51.66720186
378.1937562	294.8184999	-51.93033007
377.7571539	294.6535026	-52.19224261
377.3190104	294.4859428	-52.45293721
376.8793329	294.315822	-52.71241159
376.4347731	294.1418209	-52.97261957
375.9886706	293.9652229	-53.23158414
375.5410328	293.7860294	-53.48930303
375.0918672	293.6042421	-53.74577396
374.6377545	293.4184531	-54.00292707
374.1821059	293.2300342	-54.2588086
373.7249289	293.0389868	-54.51341625
373.2662311	292.8453128	-54.76674774
372.8025183	292.6475125	-55.02071079
372.3372771	292.4470491	-55.27337359
371.8705154	292.2439243	-55.52473385
371.4022412	292.03814	-55.77478928
370.9288796	291.8281009	-56.02542656
370.4539983	291.6153655	-56.27473443
369.9776055	291.3999357	-56.52271061
369.4997092	291.1818136	-56.76935279
369.016649	290.9593037	-57.01652782
368.5320789	290.7340643	-57.26234375
368.0460072	290.5060976	-57.50679829
367.5584421	290.2754055	-57.74988915
367.0656316	290.0401877	-57.99346466
366.5713219	289.8022072	-58.23565083
366.0755215	289.561466	-58.47644535
365.578239	289.3179666	-58.71584592
365.0756243	289.0697981	-58.95568351
364.5715221	288.8188333	-59.19410089
364.0659413	288.5650747	-59.43109576
363.5588907	288.3085246	-59.66666583
363.046415	288.0471559	-59.9026259
362.5324647	287.7829573	-60.13713426
362.0170488	287.5159312	-60.37018861
361.5001765	287.2460805	-60.60178667
360.9777795	286.9712545	-60.83372827
360.4539217	286.6935647	-61.06418598
359.9286126	286.4130138	-61.29315749
359.4018615	286.1296046	-61.52064053
358.8694788	285.8410557	-61.74842109
358.3356502	285.5496089	-61.97468483
357.8003856	285.2552669	-62.19942946
357.2636946	284.9580329	-62.42265269
356.7212566	284.655486	-62.64612782
356.177389	284.3500066	-62.8680524
355.6321018	284.0415977	-63.08842415
355.0854048	283.7302626	-63.30724079
354.5328362	283.4134315	-63.52626407
353.9788552	283.0936329	-63.74370221
353.4234722	282.7708701	-63.95955293
352.8666973	282.4451464	-64.17381399
352.3039156	282.1137325	-64.38823667
351.7397399	281.7793156	-64.60103869
351.174181	281.4418991	-64.81221778
350.6072493	281.1014868	-65.0217717
350.0341638	280.7551774	-65.2314424
349.4597041	280.4058288	-65.43945589
348.883881	280.0534449	-65.64580993
348.3067055	279.6980294	-65.85050228
347.7232158	279.3364955	-66.0552667
347.1383727	278.9718857	-66.25833626
346.5521875	278.6042039	-66.45970873
345.9646714	278.2334543	-66.6593819
345.3706655	277.8563487	-66.8590824
344.7753284	277.4761295	-67.05704917
344.1786718	277.092801	-67.25328001
343.5807072	276.7063676	-67.44777271
342.9760597	276.3133218	-67.64224792
342.3701045	275.9171239	-67.8349492
341.7628536	275.5177784	-68.02587436
341.154319	275.1152899	-68.21502121
340.5447242	274.709804	-68.40232297
339.9338707	274.3011865	-68.58784338
339.3217704	273.889442	-68.7715803
338.7084354	273.4745751	-68.95353166
338.0953646	273.0576047	-69.13326208
337.481089	272.6375365	-69.31121145
336.8656207	272.2143753	-69.48737775
336.2489716	271.7881258	-69.66175897
335.6326366	271.3598261	-69.83394146
335.0151505	270.9284625	-70.0043435
334.3965252	270.4940401	-70.17296319
333.7767727	270.0565636	-70.33979862
333.1573798	269.6170871	-70.50445833
332.5368889	269.1745809	-70.66733851
331.9153119	268.72905	-70.82843733
331.2926609	268.2804994	-70.98775298
330.6704141	267.8299984	-71.14491572
330.0471221	267.376502	-71.30030012
329.4227967	266.9200151	-71.45390444
328.7974499	266.460543	-71.60572696
328.1725512	265.9991695	-71.75541916
327.5466596	265.5348348	-71.90333449
326.9197868	265.0675441	-72.04947128
326.2919448	264.5973027	-72.19382793
325.6645943	264.1252084	-72.33607661
325.0363027	263.6501874	-72.47655014
324.4070817	263.1722449	-72.61524698
323.7769432	262.6913861	-72.75216559
323.1473387	262.2087225	-72.8869984
322.5168445	261.7231667	-73.02005809
321.8854723	261.2347238	-73.15134317
321.253234	260.7433994	-73.2808522
320.6215713	260.2503177	-73.40829742
319.9890699	259.7543781	-73.53397179
319.3557415	259.2555863	-73.65787391
318.7215977	258.7539475	-73.78000243
318.0880708	258.2505984	-73.90008895
317.4537555	257.7444261	-74.01840714
316.8186638	257.2354361	-74.13495571
316.1828071	256.7236341	-74.24973338
315.5476076	256.2101681	-74.36249067
314.91167	255.6939136	-74.47348242
314.2750058	255.1748762	-74.58270743
313.6376268	254.6530617	-74.6901645
313.0009445	254.129629	-74.79562266
312.3635737	253.6034425	-74.89931832
311.725526	253.074508	-75.00125035
311.0868131	252.5428313	-75.10141766
310.4488358	252.0095817	-75.19960736
309.8102193	251.4736132	-75.29603785
309.170975	250.9349316	-75.39070809
308.5311147	250.3935428	-75.48361706
307.8920282	249.8506258	-75.57456957
307.2523512	249.3050248	-75.66376641
306.6120952	248.7567457	-75.75120661
305.9712719	248.2057943	-75.83688923
305.3312599	247.6533591	-75.9206364
304.6907059	247.0982749	-76.00263167
304.0496213	246.5405475	-76.08287415
303.4080175	245.9801829	-76.16136299
302.7672618	245.4183783	-76.23793724
302.1260121	244.8539595	-76.31276358
301.4842796	244.2869327	-76.38584124
300.8420758	243.7173038	-76.45716942
300.2007564	243.1462781	-76.52660372
299.5589903	242.5726733	-76.59429437
298.916789	241.9964955	-76.66024063
298.2741639	241.4177509	-76.72444183
297.6324584	240.8376521	-76.78676972
296.9903535	240.2550093	-76.84735842
296.3478603	239.6698286	-76.90620729
295.7049903	239.0821162	-76.9633157
295.0630748	238.4930919	-77.01857126
294.4208064	237.9015586	-77.07209231
293.7781965	237.3075227	-77.1238783
293.1352563	236.7109903	-77.17392868
292.4933045	236.1131875	-77.2221465
291.8510462	235.5129109	-77.26863474
291.2084925	234.9101668	-77.3133929
290.5656547	234.3049615	-77.35642051
289.9238387	233.698527	-77.39763574
289.2817621	233.0896538	-77.4371265
288.6394358	232.4783484	-77.47489238
287.9968712	231.864617	-77.51093299
287.355361	231.2496969	-77.54518125
286.7136355	230.6323733	-77.57771039
286.0717058	230.0126526	-77.60852005
285.429583	229.3905413	-77.63760993
284.7885467	228.7672813	-77.66492736
284.1473401	228.141653	-77.69053121
283.5059743	227.513663	-77.71442121
282.8644602	226.8833175	-77.7365971
282.2240639	226.2518629	-77.75702033
281.583542	225.6180751	-77.77573571
280.9429053	224.9819608	-77.79274306
280.3021648	224.3435264	-77.80804219
279.6625728	223.7040218	-77.82160829
279.0228993	223.0622193	-77.8334725
278.3831552	222.4181254	-77.84363468
277.7433514	221.7717468	-77.85209475
277.1047259	221.1243363	-77.85884127
276.4660626	220.474663	-77.86389204
275.8273725	219.8227337	-77.867247
275.1886663	219.168555	-77.86890611
274.5511677	218.5133821	-77.86887105
273.9136747	217.8559817	-77.86714656
273.2761981	217.1963604	-77.86373266
272.6387487	216.5345251	-77.85862939
272.0025355	215.8717328	-77.85185116
271.3663708	215.2067482	-77.84339001
270.7302654	214.539578	-77.83324605
270.09423	213.870229	-77.82141937
269.4594588	213.1999596	-77.80793679
268.8247786	212.5275331	-77.79277801
268.1902001	211.8529563	-77.77594318
267.5557341	211.176236	-77.75743246
266.9225594	210.4986312	-77.73728478
266.2895179	209.8189045	-77.71546776
265.6566203	209.1370627	-77.69198165
265.0238771	208.4531127	-77.66682666
264.3924517	207.7683136	-77.64005347
263.7612013	207.0814277	-77.61161802
263.1301364	206.3924619	-77.58152058
262.4992675	205.7014231	-77.54976146
261.8697424	205.0095701	-77.51640275
261.2404336	204.3156654	-77.48138899
260.6113515	203.619716	-77.44472055
259.9825067	202.9217287	-77.40639779
259.3550308	202.2229614	-77.36649388
258.7278121	201.5221776	-77.32494232
258.1008611	200.8193841	-77.28174354
257.4741881	200.114588	-77.23689796
257.0936087	199.6854318	-77.20884918
256.713138	199.2555406	-77.18019286
256.3327785	198.824916	-77.1509291
255.9525324	198.3935596	-77.12105801
255.9525324	198.3935596	-77.12105801
255.8048275	198.2355407	-77.10928848
255.6571403	198.0774117	-77.0974273
255.5094708	197.9191726	-77.08547447
255.3618192	197.7608236	-77.07342999
254.7392941	197.0917739	-77.02162391
254.1170998	196.4207764	-76.96818836
253.4952466	195.7478377	-76.91312389
252.8737447	195.0729646	-76.85643102
252.2528954	194.3964812	-76.79813804
251.6324175	193.7180785	-76.73821933
251.0123213	193.0377631	-76.67667548
250.3926169	192.3555417	-76.6135071
249.774371	191.6725901	-76.54882676
249.1565359	190.9877524	-76.48252868
248.5391218	190.3010355	-76.41461352
247.9221389	189.6124461	-76.34508195
247.3066376	188.923158	-76.27405611
246.6915862	188.2320173	-76.2014207
246.0769948	187.5390307	-76.12717642
245.4628734	186.8442049	-76.051324
244.8502551	186.1487102	-75.9739947
244.2381253	185.4513961	-75.89506411
243.626494	184.7522694	-75.81453302
243.0153712	184.051337	-75.7324022
242.4057723	183.3497646	-75.64881167
241.7967001	182.6464061	-75.56362831
241.1881646	181.9412682	-75.47685292
240.5801757	181.234358	-75.38848637
239.9737306	180.5268359	-75.29867706
239.3678502	179.8175609	-75.20728348
238.7625443	179.1065399	-75.11430652
238.1578228	178.3937797	-75.01974708
237.5546644	177.6804352	-74.92376162
236.9521081	176.965371	-74.82620059
236.3501638	176.2485939	-74.72706494
235.7488412	175.5301109	-74.62635564
235.1491006	174.8110704	-74.52423682
234.5499993	174.0903433	-74.42055128
233.9515469	173.3679365	-74.31530001
233.3537532	172.6438571	-74.20848404
232.7575596	171.9192461	-74.1002748
232.1620421	171.1929816	-73.99050781
231.5672102	170.4650705	-73.87918411
230.9730736	169.7355199	-73.76630479
230.3805546	169.0054631	-73.65204819
229.788748	168.2737857	-73.53624293
229.1976633	167.5404949	-73.41889011
228.6073103	166.8055975	-73.29999086
228.0185916	166.0702184	-73.17973007
227.4306213	165.3332518	-73.05792982
226.8434089	164.5947046	-72.93459127
226.256964	163.854584	-72.8097156
225.6728097	163.1148172	-72.68363292
225.0894378	162.3734992	-72.55602345
224.5068576	161.6306369	-72.42688841
223.9250786	160.8862376	-72.29622901
223.3471813	160.144258	-72.16474974
222.7700952	159.4007715	-72.03176467
222.1938296	158.6557851	-71.89727505
221.6183937	157.9093058	-71.76128215
221.0468561	157.1653298	-71.62452385
220.4761576	156.4198907	-71.48628077
219.9063073	155.6729954	-71.34655422
219.3373141	154.9246508	-71.20534549
218.7722267	154.1788821	-71.06342382
218.2080051	153.4316934	-70.92003841
217.6446583	152.6830915	-70.77519058
217.0821951	151.9330833	-70.62888167
216.5236451	151.1857247	-70.48191241
215.9659868	150.4369885	-70.33350044
215.4092288	149.6868816	-70.18364709
214.8533798	148.9354108	-70.03235373
214.3014516	148.1866642	-69.88045286
213.7504399	147.436582	-69.72713028
213.200353	146.685171	-69.57238736
212.6511995	145.9324378	-69.4162255
212.1059748	145.1825049	-69.25950926
211.5616901	144.4312777	-69.1013923
211.0183539	143.6787629	-68.94187603
210.4759744	142.9249672	-68.78096188
209.9375316	142.1740487	-68.61954674
209.4000514	141.4218767	-68.45675187
208.8635422	140.6684576	-68.2925787
208.3280121	139.9137983	-68.12702869
207.7964266	139.1620946	-67.96103147
207.2658255	138.4091774	-67.7936755
206.7362168	137.6550533	-67.62496223
206.2076085	136.8997288	-67.45489316
205.682953	136.1474398	-67.28443108
205.1593025	135.3939768	-67.11263123
204.636665	134.6393464	-66.93949509
204.1150481	133.883555	-66.76502414
203.5973922	133.1308803	-66.59021489
203.080761	132.3770706	-66.41408882
202.5651622	131.6221322	-66.23664745
202.0506035	130.8660717	-66.05789227
201.5400139	130.1132106	-65.87885401
201.0304677	129.3592529	-65.69851989
200.5219724	128.6042047	-65.51689143
200.0145355	127.8480726	-65.33397016
199.5110761	127.0952246	-65.15082168
199.0086779	126.3413176	-64.96639829
198.5073479	125.5863579	-64.78070152
198.0070938	124.8303518	-64.59373291
197.5108255	124.0777159	-64.40659357
197.015635	123.3240581	-64.21820024
196.5215293	122.5693847	-64.02855447
196.0285157	121.8137019	-63.83765783
195.5394964	121.0614771	-63.64664765
195.0515705	120.3082671	-63.4544044
194.564745	119.5540778	-63.26092963
194.0790269	118.7989156	-63.06622494
193.5973118	118.0473016	-62.87146479
193.1167048	117.2947383	-62.67549248
192.6372127	116.5412317	-62.47830958
192.1588424	115.786788	-62.27991768
191.6844838	115.0359845	-62.08152923
191.211247	114.2842671	-61.88194951
190.7391386	113.5316418	-61.68118011
190.2681653	112.7781144	-61.47922261
189.8012125	112.0283216	-61.2773284
189.3353942	111.2776497	-61.07426379
188.8707168	110.5261044	-60.87003039
188.407187	109.7736918	-60.6646298
187.9476866	109.0251105	-60.45935341
187.4893324	108.2756843	-60.25292749
187.0321308	107.5254189	-60.04535366
186.5760881	106.7743202	-59.83663351
186.1240839	106.0271521	-59.62809957
185.6732366	105.2791726	-59.41843697
185.2235524	104.5303875	-59.20764731
184.7750375	103.7808025	-58.9957322
184.3305704	103.0352499	-58.78406649
183.8872699	102.288919	-58.57129296
183.4451421	101.5418154	-58.35741321
183.004193	100.7939447	-58.14242887
182.5673013	100.0502116	-57.92775852
182.131585	99.30573255	-57.71200117
181.6970498	98.56051307	-57.49515844
181.2637018	97.81455873	-57.27723195
180.8344209	97.07284992	-57.05968534
180.4063229	96.33042693	-56.84107256
179.9794138	95.58729524	-56.62139521
179.5536993	94.84346031	-56.40065491
179.1320618	94.10398241	-56.18036202
178.7116141	93.36382154	-55.95902375
178.2923617	92.62298308	-55.73664172
177.8743104	91.88147241	-55.51321753
177.4603465	91.14443391	-55.29030994
177.0475781	90.40674305	-55.06637777
176.6360106	89.66840512	-54.84142262
176.2256495	88.92942539	-54.61544609
175.8193867	88.19503681	-54.39005714
175.414324	87.46002586	-54.16366437
175.0104667	86.72439775	-53.9362694
174.6078202	85.98815765	-53.70787383
174.2092832	85.25663194	-53.48013876
173.8119501	84.52451326	-53.25142065
173.4158258	83.7918067	-53.0217211
173.0209157	83.05851736	-52.7910417
172.6301269	82.33007031	-52.56109788
172.2405445	81.60105906	-52.33019179
171.8521736	80.87148862	-52.098325
171.4650191	80.14136398	-51.8654991
171.0819985	79.41621476	-51.63348627
170.7001858	78.6905295	-51.4005319
170.319586	77.96431312	-51.16663759
169.940204	77.2375705	-50.9318049
169.5649688	76.51594135	-50.6978651
169.1909421	75.79380371	-50.46300452
168.8181287	75.07116238	-50.22722472
168.4465333	74.34802218	-49.99052727
168.0790987	73.63013977	-49.75480542
167.712872	72.91177581	-49.51818352
167.347858	72.19293498	-49.28066314
166.9840611	71.47362199	-49.04224582
166.62444	70.75971769	-48.80488983
166.2660253	70.04535812	-48.56665454
165.9088214	69.33054789	-48.32754149
165.5528328	68.61529158	-48.08755222
165.2010359	67.90560173	-47.84871323
164.8504427	67.19548228	-47.60901568
164.5010575	66.48493772	-47.36846111
164.1528845	65.77397255	-47.12705103
163.8089205	65.06873931	-46.88688376
163.4661564	64.36310151	-46.64587869
163.1245962	63.65706352	-46.40403732
162.7842441	62.95062974	-46.16136117
162.4481198	62.25010219	-45.92002442
162.1131904	61.54919447	-45.67787063
161.7794599	60.84791084	-45.43490129
161.4469323	60.1462556	-45.19111789
161.1186529	59.45069046	-44.94877489
160.7915622	58.75476888	-44.70563564
160.4656642	58.05849504	-44.4617016
160.1409627	57.36187311	-44.21697423
159.8205316	56.67153531	-43.973793
159.501282	55.98086417	-43.72983633
159.1832177	55.28986375	-43.48510564
158.8663422	54.59853812	-43.23960238
158.5537617	53.91370235	-42.99575639
158.2423541	53.22855567	-42.75115579
157.932123	52.54310204	-42.50580198
157.6230722	51.8573454	-42.25969639
157.3183434	51.17829779	-42.01536531
157.0147779	50.49896105	-41.77030049
156.712379	49.819339	-41.52450332
156.4111504	49.1394355	-41.27797518
156.1142737	48.46647457	-41.03334543
155.8185493	47.79324561	-40.78800287
155.5239805	47.11975234	-40.54194884
155.2305706	46.44599848	-40.29518472
154.9415461	45.77943715	-40.05045036
154.6536615	45.1126282	-39.80502417
154.3669201	44.44557525	-39.55890748
154.081325	43.7782819	-39.3121016
153.8001526	43.1184496	-39.06746536
153.5201065	42.45838942	-38.82215833
153.2411898	41.79810486	-38.57618182
152.9634055	41.1375994	-38.32953713
152.690086	40.48484516	-38.08521174
152.4178778	39.83188209	-37.84023671
152.1467838	39.17871356	-37.59461331
151.8768069	38.52534295	-37.34834281
151.6113422	37.8800377	-37.10455219
151.3469722	37.23454196	-36.86013318
151.0836999	36.58885899	-36.61508702
150.8215279	35.94299204	-36.36941495
150.563922	35.30553262	-36.126396
150.3073929	34.66790035	-35.88277004
150.0519431	34.03009836	-35.63853829
149.7975755	33.39212976	-35.39370193
149.5478356	32.7629439	-35.1517068
149.2991529	32.13360212	-34.90912622
149.0515299	31.50410739	-34.66596133
148.8049691	30.87446272	-34.42221329
148.5631065	30.25401314	-34.18151137
148.3222797	29.63342381	-33.94024572
148.0824913	29.01269759	-33.69841744
147.8437435	28.39183735	-33.45602765
147.6097756	27.78063	-33.21690922
147.3768204	27.16929834	-32.97724899
147.1448803	26.5578451	-32.73704803
146.9139577	25.94627301	-32.49630742
146.6879101	25.34486634	-32.25908783
146.4628505	24.74335002	-32.02134864
146.2387808	24.14172668	-31.78309087
146.0157033	23.5399989	-31.54431557
145.7976124	22.94901292	-31.30933947
145.5804823	22.35793122	-31.07386629
145.364315	21.76675625	-30.83789701
145.1491127	21.17549048	-30.6014326
144.9390292	20.59562324	-30.36908128
144.7298773	20.01567339	-30.13625576
144.5216589	19.43564327	-29.90295699
144.3143759	18.85553519	-29.6691859
144.11237	18.28758178	-29.43988581
143.9112641	17.71955808	-29.21013488
143.7110599	17.15146627	-28.979934
143.5117591	16.58330854	-28.74928405
143.3179274	16.02818786	-28.52351881
143.1249613	15.47300838	-28.29732664
142.9328624	14.91777213	-28.07070838
142.7416324	14.36248117	-27.84366484
142.5561075	13.82127386	-27.62199209
142.3714109	13.28001839	-27.39991701
142.1875441	12.73871666	-27.17744037
142.0045086	12.19737055	-26.95456295
141.8274745	11.67137477	-26.73763906
141.6512278	11.1453406	-26.5203383
141.47577	10.61926979	-26.30266138
141.3011024	10.09316405	-26.08460902
141.1328167	9.583979371	-25.87322615
140.9652737	9.074765177	-25.66149296
140.7984744	8.565523031	-25.44941012
140.6324202	8.056254502	-25.23697826
140.473252	7.56591873	-25.03212449
140.3147766	7.075561357	-24.82694841
140.1569952	6.585183782	-24.62145059
139.9999088	6.094787407	-24.41563163
139.8504046	5.626014117	-24.21859504
139.7015375	5.157226151	-24.02126607
139.5533082	4.688424732	-23.82364524
139.4057178	4.219611082	-23.62573306
139.2667317	3.776248892	-23.43830206
139.1283186	3.332877893	-23.25061141
138.9904793	2.889499117	-23.06266153
138.8532145	2.446113601	-22.87445286
138.7262009	2.034170699	-22.69936165
138.5996846	1.6222237	-22.52404779
138.4736663	1.210273435	-22.34851164
138.3481464	0.798320732	-22.17275355
138.2360205	0.428932494	-22.01496759
138.1242965	0.059543561	-21.85700372
138.0129746	-0.309845469	-21.69886221
137.9020555	-0.679233997	-21.54054331
137.8096165	-0.988108581	-21.40802417
137.7174597	-1.296982046	-21.27538133
137.6255853	-1.605854043	-21.14261494
137.5339935	-1.914724221	-21.00972514
137.4300395	-2.266442339	-20.85824902
137.3264527	-2.618157129	-20.7066133
137.2232335	-2.969868076	-20.5548182
137.1203824	-3.321574663	-20.40286395
137.0059868	-3.714241142	-20.23302278
136.892051	-4.106900824	-20.06298381
136.7785754	-4.49955299	-19.89274735
136.6655607	-4.892196923	-19.72231371
136.5439648	-5.316446336	-19.53793554
136.4229081	-5.740684391	-19.35332792
136.3023914	-6.164910181	-19.16849124
136.1824155	-6.5891228	-18.9834259
136.0556677	-7.039357897	-18.78675167
135.9295305	-7.489576052	-18.58982076
135.8040047	-7.93977618	-18.39263365
135.6790912	-8.3899572	-18.19519081
135.59776	-8.684253143	-18.06597413
135.5166911	-8.978540154	-17.93664849
135.4358846	-9.272817928	-17.80721402
135.3553408	-9.567086164	-17.67767086
135.3553408	-9.567086164	-17.67767086
135.3436785	-9.574703095	-17.68350005
135.3320125	-9.582318984	-17.68932731
135.3203426	-9.589933831	-17.69515264
135.3086688	-9.597547635	-17.70097605
135.2932185	-9.607619168	-17.70867752
135.2777614	-9.617688872	-17.71637562
135.2622976	-9.627756745	-17.72407035
135.246827	-9.637822784	-17.7317617
135.2313498	-9.647886989	-17.73944968
135.2158659	-9.657949357	-17.74713428
135.2003752	-9.668009886	-17.7548155
135.1848779	-9.678068575	-17.76249334
135.1693738	-9.688125421	-17.77016779
135.1538631	-9.698180423	-17.77783887
135.1383456	-9.708233578	-17.78550656
135.1228215	-9.718284885	-17.79317086
135.1072907	-9.728334341	-17.80083178
135.0917532	-9.738381946	-17.80848931
135.076209	-9.748427696	-17.81614344
135.0606582	-9.758471591	-17.82379419
135.0451006	-9.768513627	-17.83144154
135.0295364	-9.778553804	-17.8390855
135.0139656	-9.788592119	-17.84672606
134.998388	-9.798628571	-17.85436322
134.9828038	-9.808663157	-17.86199699
134.967213	-9.818695875	-17.86962735
134.9516154	-9.828726724	-17.87725431
134.9360113	-9.838755702	-17.88487787
134.9204004	-9.848782807	-17.89249802
134.904783	-9.858808037	-17.90011476
134.8891588	-9.86883139	-17.9077281
134.8735281	-9.878852864	-17.91533803
134.8578907	-9.888872457	-17.92294455
134.8422466	-9.898890167	-17.93054765
134.826596	-9.908905993	-17.93814734
134.8109387	-9.918919932	-17.94574362
134.7952747	-9.928931983	-17.95333648
134.7796042	-9.938942143	-17.96092592
134.763927	-9.948950412	-17.96851194
134.7482432	-9.958956786	-17.97609455
134.7444131	-9.961399531	-17.9779453
134.7405825	-9.963842163	-17.97979585
134.7367515	-9.966284682	-17.9816462
134.7329202	-9.968727089	-17.98349634

==> plots/e000/approachdV_e000.tsv <==
X	Y	Z	U	V	W
400	300	-40	-865.5654575	0	0
394.9767584	299.4080185	-39.92106914	-475.3009516	2.37916E-07	-1169.041322
255.9525324	198.3935596	-77.12105801	6.61722E-16	141.8430057	4.69338E-08
135.3553408	-9.567086164	-17.67767086	475.3009591	2889.267883	-1573.795384

==> plots/e000/hovering_e000.tsv <==
134.7329398	-9.968738289	-17.98349634
134.2781508	-10.2567406	-18.20032657
133.8180759	-10.54314765	-18.41424023
133.352726	-10.82786858	-18.62520411
132.8822347	-11.11090367	-18.83318546
132.4066593	-11.39219686	-19.03815182
131.9260946	-11.67172698	-19.24007137
131.4405533	-11.94938155	-19.43891286
130.9501637	-12.22517328	-19.63464542
130.4549697	-12.49901693	-19.82723859
129.9550934	-12.77092932	-20.01666265
129.4505841	-13.04082945	-20.20288833
128.9415231	-13.30867735	-20.3858867
128.427986	-13.57442362	-20.56562951
127.9100849	-13.83808258	-20.74208908
127.3878569	-14.09953646	-20.9152382
126.8614142	-14.35880026	-21.08505007
126.3308216	-14.6158006	-21.25149863
125.7961577	-14.8704875	-21.41455831
125.2574874	-15.12277678	-21.57420401
124.7149495	-15.37274959	-21.73041119
124.1686292	-15.62037485	-21.88315596
123.6185534	-15.86547656	-22.03241499
123.0648328	-16.10807274	-22.17816533
122.507556	-16.34813083	-22.32038475
121.9468167	-16.58563133	-22.45905164
121.3826919	-16.8205099	-22.59414483
120.8152722	-17.05273607	-22.7256437
120.2446792	-17.28237218	-22.85352837
119.6709478	-17.5092252	-22.97777947
119.0941809	-17.73329689	-23.09837812
118.5144775	-17.95458021	-23.2153061
117.9319283	-18.17304198	-23.32854583
117.3466293	-18.38866752	-23.43808027
116.7586908	-18.60149072	-23.54389289
116.1681485	-18.8112876	-23.64596789
115.5751266	-19.01813582	-23.74429004
114.9797134	-19.22198915	-23.83884463
114.3820051	-19.42282888	-23.92961757
113.7820946	-19.62062548	-24.01659546
113.180066	-19.81531205	-24.09976546
112.5759968	-20.0067926	-24.17911524
111.9700067	-20.19513778	-24.25463319
111.3622032	-20.38037373	-24.32630832
110.75265	-20.56234643	-24.39413015
110.1414598	-20.74110084	-24.45808885
109.5287278	-20.91661103	-24.51817525
108.9145464	-21.08883876	-24.57438078
108.2990115	-21.25775809	-24.62669738
107.6822215	-21.42335629	-24.67511771
107.0642517	-21.58551277	-24.71963506
106.445208	-21.74424616	-24.76024325
105.825192	-21.89955425	-24.79693673
105.2043059	-22.05144218	-24.82971063
104.5826435	-22.19987233	-24.85856067
103.9603322	-22.34497577	-24.88348311
103.3373784	-22.4862807	-24.90447491
102.7139734	-22.62423461	-24.92153364
102.0901585	-22.75853566	-24.93465744
101.4660409	-22.88921211	-24.94384509
100.8417079	-23.01282429	-24.94909599
100.2172976	-23.12468144	-24.95041016
99.59289626	-23.23296049	-24.9477882
98.96856296	-23.33744161	-24.94123133
98.3444276	-23.43828154	-24.93074143
97.72058464	-23.53545011	-24.91632094
97.09712942	-23.62892135	-24.8979729
96.47413152	-23.71852407	-24.87570101
95.85173511	-23.80450901	-24.84950955
95.23000036	-23.88665241	-24.81940339
94.60904636	-23.96506735	-24.78538805
93.98896995	-24.03974175	-24.7474696
93.369861	-24.11062391	-24.70565476
92.75182274	-24.17774082	-24.65995083
92.13495187	-24.24108372	-24.6103657
91.5193178	-24.30047923	-24.55690786
90.9050378	-24.3560434	-24.49958643
90.29223954	-24.40796226	-24.43841109
89.68092822	-24.45566889	-24.3733921
89.0712885	-24.49970409	-24.30454036
88.46339255	-24.53991834	-24.23186731
87.85733399	-24.57629604	-24.15538501
87.25317522	-24.6086248	-24.07510608
86.65104992	-24.63714626	-23.99104373
86.05103296	-24.66173089	-23.90321176
85.45323077	-24.68245421	-23.81162454
84.85773305	-24.69928741	-23.71629699
84.26463558	-24.71224247	-23.61724464
83.67403262	-24.72132575	-23.51448357
83.08598444	-24.72632057	-23.40803043
82.50062962	-24.72753171	-23.29790243
81.91805935	-24.72495506	-23.18411735
81.33831916	-24.7182834	-23.06669352
80.76153821	-24.70777171	-22.94564982
80.18779117	-24.69331374	-22.82100569
79.61714577	-24.67475806	-22.69278113
79.04972383	-24.65232397	-22.56099667
78.48564202	-24.6262029	-22.42567336
77.92493058	-24.59599827	-22.28683284
77.3677085	-24.56192469	-22.14449728
76.81406941	-24.52402809	-21.99868933
76.2641012	-24.48231922	-21.8494322
75.71786797	-24.43664829	-21.69674966
75.17547126	-24.38712921	-21.54066596
74.63701073	-24.3338691	-21.38120585
74.10254037	-24.27665966	-21.21839466
73.57216096	-24.2156246	-21.05225818
73.04595597	-24.15077229	-20.88282272
72.52401715	-24.08217387	-20.71011508
72.00640758	-24.00970417	-20.53416261
71.49321936	-23.93344739	-20.35499311
70.98453934	-23.85345624	-20.17263484
70.48043471	-23.76965015	-19.98711662
69.98099232	-23.68209286	-19.79846774
69.48629099	-23.59079735	-19.60671791
68.99641143	-23.49579492	-19.41189736
68.51142501	-23.39705798	-19.21403682
68.03141189	-23.29462638	-19.01316741
67.55644871	-23.18852077	-18.80932076
67.08660833	-23.0787418	-18.60252895
66.62196668	-22.96531744	-18.39282453
66.16259727	-22.84826522	-18.18024045
65.70857128	-22.72759279	-17.96481013
65.25996293	-22.60333553	-17.74656746
64.81684247	-22.47550722	-17.52554672
64.37927984	-22.34412601	-17.3017826
63.94734177	-22.2091942	-17.07531027
63.5211021	-22.07077151	-16.84616532
63.10062594	-21.92886205	-16.6143837
62.68597518	-21.78345468	-16.38000178
62.27722446	-21.63463523	-16.14305638
61.87443454	-21.4823985	-15.9035847
61.47766937	-21.32676891	-15.66162429
61.08698484	-21.16772197	-15.41721313
60.70245631	-21.00537633	-15.1703896
60.32410634	-20.83948951	-14.92119241
59.95205066	-20.67047648	-14.66966067
59.58633284	-20.4982559	-14.41583384
59.22700313	-20.32280021	-14.15975177
58.87411866	-20.14413779	-13.90145463
58.52772331	-19.96221363	-13.64098294
58.18789526	-19.77721636	-13.37837763
57.85467763	-19.5891	-13.1136799
57.52810851	-19.39779382	-12.84693128
57.20826804	-19.20352133	-12.57817368
56.89519371	-19.00622188	-12.3074493
56.58890308	-18.80571123	-12.03480063
56.28948963	-18.60232358	-11.7602705
55.9970065	-18.39612592	-11.48390207
55.71148212	-18.18703094	-11.20573874
55.4329619	-17.9750723	-10.92582421
55.16146498	-17.76011817	-10.64420249
54.89708306	-17.5425221	-10.36091786
54.63983495	-17.32216535	-10.07601487
54.38973193	-17.09889268	-9.789538315
54.14680624	-16.87269554	-9.501533291
53.91116593	-16.64405421	-9.212045117
53.68281622	-16.41279798	-8.921119345
53.46178902	-16.17893604	-8.628801785
53.24812581	-15.94254573	-8.3351385
53.04182637	-15.7034528	-8.04017574
52.84297862	-15.4620372	-7.743959984
52.65159813	-15.21823685	-7.446537942
52.46770834	-14.97204774	-7.147956522
52.29130637	-14.72331555	-6.848262809
52.12246743	-14.4723651	-6.547504095
51.96121804	-14.21923099	-6.245727862
51.80756911	-13.9638656	-5.942981775
51.66152254	-13.70617882	-5.639313634
51.52311157	-13.44627237	-5.334771439
51.39237061	-13.1842594	-5.02940334
51.26932022	-12.92018088	-4.72325761
51.15398201	-12.65408938	-4.416382687
51.04636757	-12.38598975	-4.10882713
50.94649865	-12.11594953	-3.800639644
50.85439082	-11.84401068	-3.49186903
50.77005357	-11.5701877	-3.182564211
50.69350813	-11.29456691	-2.87277421
50.62476376	-11.01717559	-2.562548152
50.56382158	-10.73800745	-2.251935253
50.51067609	-10.45702988	-1.940984795
50.46539266	-10.17457867	-1.629746144
50.4279137	-9.890370374	-1.318268739
50.39829448	-9.604697957	-1.006602064
50.3765035	-9.317427933	-0.694795655
50.36259527	-9.028852869	-0.382899093
50.35652151	-8.738774372	-0.070961999
50.35828539	-8.44725191	0.240965996
50.36790206	-8.154405417	0.552835235
50.38540215	-7.860425487	0.86459602
50.41072949	-7.565115483	1.176198697
50.44388852	-7.268563223	1.487593602
50.48491826	-6.971008358	1.798731079
50.53375818	-6.672262691	2.109561473
50.59041085	-6.372421393	2.420035198
50.65487823	-6.071578165	2.730102693
50.7271819	-5.769908779	3.039714426
50.80725712	-5.467244043	3.348820918
50.89510089	-5.163674285	3.657372796
50.99070995	-4.859290513	3.965320698
51.09410111	-4.554259502	4.27261537
51.2052076	-4.248439847	4.579207648
51.32401625	-3.941899861	4.88504846
51.45052126	-3.634736391	5.190088825
51.58472013	-3.327058484	5.494279862
51.72658955	-3.018904489	5.797572851
51.87605851	-2.710162006	6.09991918
52.03316745	-2.401090809	6.401270351
52.19785185	-2.091610815	6.701578012
52.37010211	-1.781822951	7.000794026
52.549881	-1.471745293	7.298870333
52.73715896	-1.161424541	7.595759052
52.93191106	-0.850923502	7.891412545
53.13410189	-0.540279509	8.185783308
53.34369911	-0.229541643	8.478824012
53.56067996	0.081214289	8.770487543
53.78499264	0.391982665	9.060727049
54.01660786	0.702697122	9.349495841
54.25550809	1.013264471	9.636747425
54.50165319	1.323644217	9.922435604
54.75498644	1.633827348	10.20651441
55.01546747	1.943764301	10.4889381
55.28305679	2.253401453	10.76966115
55.55774515	2.562628801	11.04863842
55.83945324	2.871467173	11.32582496
56.12813629	3.17986693	11.60117606
56.42373459	3.487799475	11.87464737
56.72623402	3.795163175	12.14619485
57.03556705	4.101940095	12.41577469
57.35168275	4.408082783	12.6833434
57.67454021	4.71352988	12.9488579
58.00408025	5.018242511	13.21227534
58.34028265	5.322137991	13.47355321
58.68304632	5.62522035	13.73264937
59.03235365	5.927404791	13.98952207
59.38809522	6.228689115	14.24412985
59.75027633	6.528973737	14.49643157
60.11881851	6.828230001	14.74638659
60.49368637	7.126399901	14.99395457
60.87475567	7.423469848	15.23909553
61.26201507	7.719367084	15.4817699
61.65537549	8.014054198	15.72193858
62.05481711	8.307474349	15.95956278
62.46024149	8.599590097	16.19460412
62.8715954	8.890353587	16.42702471
63.28880445	9.179718646	16.65678708
63.71180228	9.467638101	16.88385409
64.14053777	9.754070039	17.10818912
64.57494859	10.0389745	17.329756
65.01494327	10.32230022	17.54851902
65.46045188	10.60400112	17.76444283
65.91140518	10.88403252	17.97749262
66.36773346	11.16235111	18.18763409
66.82935991	11.43890934	18.39483331
67.29622377	11.71367422	18.59905685
67.76826291	11.98661697	18.80027186
68.24537695	12.25767235	18.99844591
68.7274899	12.52679656	19.19354703
69.21452041	12.79394045	19.38554379
69.70640427	13.05907836	19.57440533
70.20302155	13.3221094	19.76010122
70.70436221	13.58308963	19.94260152
71.21030895	13.84192619	20.12187692
71.72078119	14.09857778	20.2978986
72.23569747	14.35300336	20.47063821
72.75499151	14.60519261	20.64006796
73.2785516	14.85505281	20.80616068
73.80630676	15.10256664	20.96888967
74.33819464	15.34774277	21.12822877
74.87408857	15.59045456	21.28415243
75.41395439	15.83077833	21.43663566
75.95764109	16.0685291	21.58565396
76.50512361	16.30381532	21.73118343
77.05625691	16.53646	21.87320081
77.61104477	16.7666641	22.01168333
78.16930145	16.99414253	22.14660878
78.73097173	17.2189485	22.27795561
79.29596255	17.44103866	22.40570286
79.86418409	17.66038049	22.52983007
80.43554884	17.87695125	22.65031737
81.00999032	18.0907979	22.76714562
81.58735484	18.3016959	22.88029616
82.16758186	18.5097116	22.98975094
82.75058214	18.71482679	23.09549254
83.33625351	18.91698123	23.19750415
83.92453809	19.11627204	23.29576954
84.51527977	19.31245361	23.39027308
85.10840875	19.5055828	23.4809998
85.70383316	19.69564307	23.56793531
86.30145714	19.88260543	23.65106583
86.90118386	20.06643938	23.73037821
87.50288364	20.24698558	23.80585993
88.1064925	20.42434408	23.87749906
88.71193818	20.59859217	23.94528432
89.31907365	20.76950145	24.00920504
89.92782165	20.93712986	24.06925119
90.53808684	21.10146494	24.12541334
91.14979211	21.26257732	24.17768268
91.76279275	21.42024159	24.22605109
92.37701362	21.57453839	24.27051102
92.99235512	21.72544442	24.31105555
93.60873094	21.87299984	24.34767841
94.22601155	22.01704298	24.38037399
94.84411289	22.15762742	24.40913723
95.46294216	22.29476769	24.43396376
96.08238111	22.42835597	24.45484984
96.70233951	22.55842236	24.47179236
97.3227168	22.68494711	24.4847888
97.94340951	22.80789788	24.49383733
98.56431844	22.92726416	24.4989367
99.18534382	23.04303192	24.50008632
99.80637447	23.15513314	24.49728622
100.4273251	23.26363187	24.49053707
101.0480886	23.36848001	24.47984015
101.6685316	23.46948394	24.46519738
102.2885976	23.56686988	24.4466113
102.9081575	23.66046773	24.42408508
103.5271261	23.7503498	24.39762252
104.1454154	23.83657653	24.36722804
104.7629194	23.91910695	24.33290669
105.3795374	23.99792954	24.29466409
105.995161	24.07298688	24.25250655
106.609652	24.14404407	24.20644098
107.2229174	24.21112812	24.15647486
107.8349197	24.27460103	24.10261634
108.4454942	24.3340658	24.04487417
109.0545902	24.38980794	23.98325768
109.6621038	24.44179327	23.91777683
110.2679234	24.48993935	23.84844219
110.8719279	24.53410074	23.77526496
111.4740271	24.5743217	23.69825689
112.0741362	24.61067909	23.61743034
112.6721569	24.64316689	23.53279829
113.2679922	24.671786	23.44437434
113.86154	24.69649993	23.35217258
114.4527069	24.71732994	23.25620779
115.0413916	24.73424092	23.15649534
115.6275044	24.74727421	23.0530511
116.2109475	24.75641469	22.94589157
116.7916255	24.76166053	22.83503385
117.3694303	24.76292374	22.7204956
117.9442907	24.76035943	22.602295
118.5160701	24.7536824	22.48045087
119.0847297	24.74326041	22.35498259
119.6501525	24.72893411	22.22591005
120.2122238	24.71055426	22.09325372
120.7708753	24.68828324	21.95703465
121.3260222	24.66216993	21.81727445
121.8775902	24.63233245	21.67399521
122.4254339	24.59839483	21.52721959
122.9694958	24.56058309	21.37697088
123.5096865	24.51890025	21.2232728
124.0458842	24.47311812	21.06614961
124.5780352	24.42348023	20.90562615
125.1060798	24.37018459	20.7417278
125.6298752	24.3128437	20.57448035
126.1493651	24.25167252	20.40391021
126.6644648	24.1866809	20.23004428
127.1751105	24.11802168	20.05290997
127.681176	24.04540471	19.87253512
128.1826015	23.96900039	19.68894818
128.6793204	23.8889302	19.50217807
129.1712186	23.80497173	19.31225413
129.6582338	23.71726463	19.11920623
130.1402866	23.62582321	18.92306475
130.6173065	23.53071832	18.72386054
131.0891974	23.43183498	18.52162483
131.555893	23.32926347	18.31638942
132.0173183	23.22302686	18.10818659
132.4733955	23.11312176	17.89704898
132.9240508	22.99956852	17.6830097
133.3692127	22.88239734	17.46610238
133.8088027	22.76158367	17.24636108
134.2427588	22.637213	17.02382019
134.6710076	22.50928312	16.79851462
135.0934474	22.37758657	16.57047973
135.5100585	22.24249054	16.33975126
135.9207694	22.10398737	16.10636532
136.3255012	21.96201153	15.87035851
136.7241659	21.81642638	15.63176785
137.1167086	21.66732317	15.39063065
137.5031112	21.51504501	15.14698467
137.8832146	21.35893767	14.9008681
138.2570528	21.19969372	14.65231951
138.6245326	21.03710882	14.40137773
138.985597	20.87122454	14.14808208
139.3401781	20.70199984	13.89247224
139.6882022	20.52934601	13.63458818
140.0296721	20.35369807	13.37447026
140.3645007	20.17486065	13.11215921
140.6926118	19.99270697	12.84769611
141.0139935	19.80754717	12.58112227
141.3285439	19.61906579	12.31247943
141.6362451	19.42751448	12.04180966
141.9370433	19.23289397	11.7691553
142.2308943	19.03526171	11.49455896
142.5177519	18.83465177	11.21806367
142.7975564	18.63100491	10.93971269
143.0702536	18.42429019	10.65954954
143.3358234	18.2146965	10.37761806
143.5942558	18.00246842	10.09396241
143.8454493	17.78724157	9.808626945
144.0893833	17.56917769	9.521656307
144.326028	17.3483694	9.233095428
144.5553402	17.12481478	8.942989485
144.7772901	16.89859078	8.651383863
144.9918417	16.66972729	8.358324193
145.198929	16.4380568	8.063856382
145.3985636	16.20389726	7.768026528
145.5906851	15.96710237	7.470880922
145.7752799	15.72781544	7.172466104
145.9523222	15.48609183	6.872828812
146.1217735	15.24190433	6.572015968
146.2836149	14.99533716	6.270074677
146.4378209	14.74642802	5.967052249
146.5843575	14.4951563	5.662996159
146.7232174	14.24165436	5.35795403
146.854341	13.98573851	5.051973668
146.9777722	13.7278254	4.745103024
147.0934385	13.46764262	4.437390195
147.2013286	13.20527202	4.128883414
147.3014725	12.94101894	3.819631055
147.3937948	12.67458411	3.509681587
147.4783014	12.40612468	3.19908364
147.5550192	12.13589993	2.887885914
147.6238397	11.86342306	2.576137218
147.6848457	11.58924557	2.26388645
147.7380001	11.31325709	1.951182633
147.7832938	11.03549416	1.638074812
147.8207131	10.75596349	1.324612116
147.8502647	10.47477142	1.010843769
147.8719067	10.191771	0.696819035
147.8857005	9.907331511	0.382587179
147.8916022	9.621284619	0.068197555
147.8895486	9.333767915	-0.237549231
147.879842	9.044778886	-0.540486101
147.8625373	8.75431697	-0.843430302
147.8376251	8.462369911	-1.146334248
147.8051641	8.169236831	-1.449150341
147.7651275	7.874810431	-1.75183104
147.7175154	7.57910717	-2.054328808
147.6623502	7.28223758	-2.35659607
147.5996004	6.984073062	-2.658585328
147.5293408	6.68493837	-2.960249183
147.4515507	6.384741432	-3.261540195
147.3662445	6.083535955	-3.562410966
147.2734012	5.781230211	-3.862814245
147.1731075	5.478161299	-4.162702824
147.065336	5.174200168	-4.462029503
146.9501073	4.869409563	-4.760747227
146.8274718	4.563956216	-5.058809043
146.6974057	4.257724118	-5.356168112
146.5599563	3.950859907	-5.652777597
146.4151293	3.643352758	-5.948590881
146.2629478	3.33525292	-6.243561493
146.1034407	3.026625861	-6.537642979
145.9366273	2.717501657	-6.830789059
145.7625337	2.40792916	-7.122953688
145.5812077	2.098021815	-7.414090935
145.3926433	1.787721313	-7.704154902
145.1968833	1.47712041	-7.993100008
144.9939945	1.166372038	-8.280880868
144.7840083	0.855516665	-8.567452169
144.5668886	0.544413433	-8.852768794
144.3427014	0.233203683	-9.136785929
144.1115117	-0.077986517	-9.419458949
143.8733359	-0.389160364	-9.700743288
143.6282322	-0.700220563	-9.980594747
143.3761736	-1.0112695	-10.2589694
143.1172584	-1.32212017	-10.53582344
142.8515147	-1.632752741	-10.81111327
142.5789682	-1.943150378	-11.08479569
142.2996761	-2.253232831	-11.35682773
142.0136936	-2.56293108	-11.62716655
141.7210371	-2.872248392	-11.89576966
141.4217516	-3.181133709	-12.16259494
141.1158986	-3.489511741	-12.42760049
140.803537	-3.797317473	-12.69074457
140.4846871	-4.104545307	-12.95198592
140.1594035	-4.411136958	-13.21128362
139.8277681	-4.717003982	-13.46859687
139.4897938	-5.022147703	-13.72388526
139.1455	-5.326550382	-13.97710883
138.7950112	-5.630085291	-14.2282279
138.4383456	-5.932742415	-14.47720295
138.0755533	-6.234475341	-14.72399501
137.7067198	-6.535213551	-14.96856549
137.3318851	-6.834924275	-15.210876
136.9510925	-7.133567749	-15.45088856
136.5644325	-7.431081016	-15.68856564
136.1719306	-7.727433484	-15.92387013
135.7736598	-8.022572311	-16.15676507
135.3697009	-8.316448737	-16.38721408
134.9600832	-8.609023805	-16.61518123
134.5448675	-8.900248642	-16.84063085
134.1241302	-9.190076068	-17.06352765
133.6979557	-9.478465529	-17.28383693
133.2663631	-9.765363416	-17.50152436
132.8294547	-10.05073321	-17.71655587
132.3872412	-10.33450647	-17.92889797
131.9398543	-10.61666496	-18.13851766
131.4873443	-10.89715883	-18.34538229
131.0297595	-11.17593025	-18.54945957
130.5672072	-11.45296381	-18.75071783
130.0997247	-11.72819172	-18.94912586
129.62736	-12.00154524	-19.14465276
129.1502403	-12.27303518	-19.33726816
128.668438	-12.54262579	-19.52694225
128.1819835	-12.81022666	-19.71364569
127.6909782	-13.07582967	-19.8973494
127.1954789	-13.33937073	-20.07802504
126.6955631	-13.60081083	-20.25564475
126.1913076	-13.86011047	-20.43018101
125.6828174	-14.11727798	-20.60160681
125.1701372	-14.3722222	-20.76989582
124.6533301	-14.62487513	-20.93502214
124.1324755	-14.87519468	-21.09696023
123.6076975	-15.12323175	-21.25568522
123.0790432	-15.36888601	-21.4111728
122.5465893	-15.61211125	-21.56339909
122.0104582	-15.85296572	-21.71234066
121.47066	-16.09125047	-21.8579748
120.9273099	-16.327004	-22.00027927
120.3804891	-16.56018764	-22.13923224
119.8302796	-16.79076347	-22.27481253
119.2767646	-17.01869611	-22.40699956
118.7200323	-17.2439635	-22.53577322
118.1601902	-17.46660004	-22.66111386
117.5972624	-17.6863981	-22.78300254
117.0313704	-17.90342808	-22.90142086
116.4625907	-18.11762948	-23.01635084
115.8910138	-18.32898374	-23.12777515
115.316726	-18.53745925	-23.23567705
114.739814	-18.74302428	-23.34004037
114.1603953	-18.94575305	-23.44084936
113.5784947	-19.14540044	-23.538089
112.9942269	-19.3420266	-23.63174482
112.4076877	-19.53562915	-23.72180285
111.8189634	-19.72617056	-23.80824967
111.2281105	-19.91349898	-23.89107257
110.6352665	-20.09776834	-23.97025935
110.0404847	-20.27881089	-24.0457983
109.443875	-20.45667696	-24.1176784
108.8455274	-20.63134077	-24.1858892
108.2455338	-20.80278322	-24.2504208
107.6439765	-20.97094383	-24.31126384
107.040953	-21.1358257	-24.36840962
106.4365445	-21.29736195	-24.42185004
105.8308236	-21.45544289	-24.47157747
105.2239102	-21.61016876	-24.51758496
104.6159279	-21.76166649	-24.55986614
104.006908	-21.90963538	-24.59841521
103.3969607	-22.0541348	-24.63322691
102.7861882	-22.19519108	-24.66429664
102.1746729	-22.3327355	-24.6916204
101.56252	-22.46680943	-24.71519468
100.949819	-22.59737896	-24.7350166
100.3366301	-22.72426132	-24.7510839
99.72307925	-22.84760241	-24.76339491
99.10921781	-22.96716921	-24.77194849
98.49521097	-23.08331929	-24.77674413
97.88110489	-23.19579205	-24.77778191
97.2669827	-23.30451601	-24.77506248
96.65296051	-23.40959911	-24.76858704
96.03913202	-23.51102975	-24.75835744
95.42558601	-23.60877079	-24.74437607
94.8123837	-23.70262908	-24.7266459
94.19965333	-23.79278686	-24.7051705
93.58748761	-23.87923049	-24.67995404
92.97598535	-23.96198276	-24.6510012
92.36521943	-24.0409175	-24.61831729
91.7552957	-24.11609973	-24.58190819
91.1462984	-24.18747026	-24.54178035
90.53832887	-24.25507083	-24.4979408
89.93147801	-24.31888517	-24.45039713
89.32580565	-24.37870759	-24.39915748
88.72143939	-24.43474414	-24.34423063
88.1184888	-24.48709727	-24.28562584
87.51695915	-24.53522695	-24.22335299
86.91702907	-24.57966428	-24.15742251
86.31876905	-24.62027563	-24.08784539
85.72226705	-24.6570376	-24.01463316
85.12758135	-24.68973844	-23.93779794
84.53483988	-24.71861126	-23.85735238
83.94414771	-24.74374966	-23.77330971
83.35554152	-24.76480732	-23.68568369
82.76913889	-24.78196131	-23.5944886
82.18503029	-24.79521749	-23.49973931
81.60327569	-24.80438347	-23.40145124
81.02399444	-24.80965937	-23.2996403
80.44728745	-24.81113085	-23.19432296
79.87324387	-24.80880788	-23.08551625
79.30190425	-24.80237714	-22.97323771
78.73338733	-24.79205234	-22.85750539
78.16778076	-24.77784216	-22.73833789
77.60519648	-24.75992516	-22.61575435
77.04566063	-24.73789975	-22.48977441
76.48928481	-24.7119482	-22.36041821
75.9361615	-24.68212723	-22.22770642
75.38634041	-24.64820302	-22.09166025
74.8399372	-24.61039978	-21.95230136
74.29705305	-24.56884876	-21.80965194
73.75773168	-24.5232855	-21.66373473
73.22207589	-24.47386002	-21.51457289
72.69018079	-24.42067466	-21.36219009
72.16209776	-24.363531	-21.20661054
71.63792309	-24.30254757	-21.04785889
71.11773637	-24.23773274	-20.8859603
70.60162512	-24.16915412	-20.72094036
70.0896497	-24.09669398	-20.55282522
69.5818978	-24.02043256	-20.38164144
69.0784501	-23.94040431	-20.20741604
68.57937755	-23.85658128	-20.03017654
68.08475625	-23.76897722	-19.84995093
67.5946636	-23.67762075	-19.66676762
67.10917652	-23.58254186	-19.48065546
66.6283633	-23.48371606	-19.29164382
66.15230044	-23.38118143	-19.09976245
65.68106028	-23.27495361	-18.90504154
65.21471443	-23.16504844	-18.70751173
64.75333324	-23.05147911	-18.50720414
64.29698759	-22.93426785	-18.30415024
63.84574553	-22.81342326	-18.09838192
63.39967771	-22.68897932	-17.88993158
62.95885114	-22.56095031	-17.67883195
62.52333282	-22.4293564	-17.46511618
62.09318592	-22.29419632	-17.24881784
61.66848133	-22.15553156	-17.02997091
61.24928102	-22.01336617	-16.80860974
60.83564427	-21.8676923	-16.58476907
60.42764191	-21.71858977	-16.35848404
60.02533207	-21.56605623	-16.12979019
59.62877578	-21.41011613	-15.89872338
59.23802674	-21.25074969	-15.66531986
58.85315614	-21.08806678	-15.42961628
58.47421662	-20.92205388	-15.19164961
58.10126215	-20.75271415	-14.95145718
57.73435024	-20.58008308	-14.70907669
57.37354325	-20.40423616	-14.46454617
57.01889102	-20.22516919	-14.21790398
56.67043577	-20.04283411	-13.96918882
56.32825132	-19.85740634	-13.71843974
55.9923792	-19.66884636	-13.46569608
55.66283777	-19.47696683	-13.21099751
55.33972576	-19.28213265	-12.954384
55.02308836	-19.08435208	-12.69589586
54.71295924	-18.88356365	-12.43557366
54.40936665	-18.67967743	-12.17345828
54.11239115	-18.47296003	-11.9095909
53.82206009	-18.26333277	-11.64401298
53.53841704	-18.05082939	-11.37676622
53.26148044	-17.83532837	-11.10789262
52.99130508	-17.61695473	-10.83743448
52.72797332	-17.39601806	-10.56543429
52.47146415	-17.17216438	-10.29193482
52.22186934	-16.94577567	-10.0169791
51.97919979	-16.71672109	-9.740610425
51.74349131	-16.48503717	-9.462872236
51.51474381	-16.25054319	-9.183808282
51.29299374	-16.01329889	-8.903462511
51.07833716	-15.77374063	-8.621879073
50.87077166	-15.53169441	-8.339102332
50.67032265	-15.28717081	-8.055176859
50.47699918	-15.04008844	-7.770147427
50.29088752	-14.79084041	-7.484058978
50.11196733	-14.53918121	-7.196956646
49.94029157	-14.28531509	-6.908885748
49.77584013	-14.02901953	-6.619891762
49.61866824	-13.77052545	-6.330020327
49.46880737	-13.50992722	-6.039317225
49.32625702	-13.24714315	-5.747828429
49.19104889	-12.98228334	-5.455599991
49.06320601	-12.71541381	-5.162678151
48.94276655	-12.44669031	-4.869109246
48.82968926	-12.17583758	-4.574939742
48.72402125	-11.90307656	-4.280216215
48.62577375	-11.62843595	-3.984985365
48.5349623	-11.35197439	-3.689293954
48.45159811	-11.07373306	-3.393188872
48.37568457	-10.79372029	-3.09671708
48.30724223	-10.51203952	-2.799925601
48.24627433	-10.22870977	-2.502861535
48.19275516	-9.943615154	-2.205572083
48.14674253	-9.657062	-1.908104454
48.10819897	-9.368889017	-1.610505895
48.07718139	-9.079401933	-1.312823734
48.05362837	-8.788341521	-1.015105324
48.03758598	-8.495969216	-0.717398019
48.02905503	-8.202334965	-0.419749201
48.02798616	-7.907265235	-0.122206273
48.03442323	-7.611020283	0.175183362
48.04833205	-7.313511441	0.472372324
48.06975471	-7.01499214	0.769313245
48.09862058	-6.715230471	1.065958745
48.13496823	-6.414472117	1.362261492
48.1787605	-6.112645255	1.658174221
48.23003362	-5.809985099	1.95364966
48.28872715	-5.506338649	2.248640604
48.35483106	-5.201766778	2.543099925
48.42837868	-4.896496358	2.836980569
48.50932274	-4.590448574	3.130235505
48.59763366	-4.283621543	3.422817837
48.69332323	-3.976168653	3.714680754
48.7963579	-3.668082162	4.005777521
48.90670818	-3.35937602	4.296061493
49.02437547	-3.050174589	4.585486187
49.14932614	-2.740484573	4.874005239
49.28153715	-2.430354411	5.161572363
49.42098158	-2.119824797	5.448141431
49.5676423	-1.808969564	5.733666511
49.72148765	-1.497820703	6.018101777
49.88248978	-1.186427184	6.301401532
50.05062743	-0.874858332	6.583520305
50.22585992	-0.563132555	6.864412817
50.40815992	-0.25130984	7.144033905
50.59751063	0.060522231	7.422338602
50.79385262	0.372381313	7.699282212
50.99719486	0.684114257	7.974820204
51.20743747	0.995823574	8.248908232
51.42460536	1.30731958	8.52150219
51.64863984	1.618603151	8.79255826
51.87949431	1.929642252	9.062032787
52.11713615	2.240373578	9.329882354
52.36154771	2.550706878	9.596063865
52.61265686	2.860652321	9.860534468
52.87042061	3.170160078	10.12325152
53.13478661	3.479193171	10.38417268
53.4057323	3.787666652	10.64325596
53.68319761	4.09555373	10.90045956
53.96713886	4.402800017	11.155742
54.25750694	4.709357973	11.40906214
54.55428227	5.015145599	11.66037917
54.85735045	5.320187531	11.90965251
55.16671473	5.624374956	12.15684194
55.48231682	5.927669405	12.40190765
55.80411947	6.230013858	12.64481009
56.13200435	6.531410565	12.88551003
56.46595779	6.831777961	13.12396866
56.80591153	7.131075531	13.36014755
57.15181136	7.429252625	13.59400855
57.50362154	7.726253779	13.82551388
57.86127741	8.022037807	14.05462626
58.22470262	8.316563041	14.28130871
58.59383656	8.609781455	14.50552462
58.96862654	8.901645709	14.72723782
59.34899811	9.192109042	14.94641255
59.73492279	9.481131311	15.16301346
60.12629316	9.768660468	15.37700554
60.52307169	10.05465805	15.58835434
60.92514323	10.33905774	15.79702576
61.33250532	10.62184226	16.0029861
61.7450646	10.90295709	16.20620216
62.16277671	11.18237701	16.4066412
62.58554118	11.46003847	16.6042709
63.01327298	11.73588266	16.79905936
63.44593568	12.00989656	16.9909752
63.88343738	12.28201883	17.17998754
64.32570556	12.55220551	17.36606587
64.77266669	12.82041312	17.5491802
65.22425111	13.08660458	17.72930111
65.68034711	13.35068429	17.90639957
66.14094335	13.61270147	18.08044704
66.60594376	13.87259052	18.25141553
67.07524988	14.13027592	18.41927758
67.54879258	14.38573003	18.58400614
68.02651292	14.63894968	18.74557472
68.50829552	14.88982754	18.90395739
68.99407681	15.1383534	19.05912869
69.48377613	15.38448788	19.21106369
69.9773407	15.6282555	19.35973798
70.47466652	15.8695736	19.50512775
70.97563269	16.10831265	19.64720965
71.48022072	16.34458838	19.78596087
71.98834777	16.57837455	19.9213592
72.49986388	16.80946739	20.05338298
73.01471622	17.03791105	20.18201103
73.53282398	17.2636825	20.30722274
74.0540929	17.48672419	20.42899816
74.57847199	17.70710684	20.54731778
75.10581579	17.92462418	20.66216268
75.63605774	18.13930218	20.77351455
76.16911491	18.3511233	20.88135564
76.70489876	18.56005489	20.98566873
77.24332577	18.76608335	21.08643718
77.78432701	18.9692498	21.18364499
78.32775417	19.16932191	21.27727669
78.8735491	19.36637807	21.36731738
79.42162367	19.56039848	21.45375276
79.97191185	19.75144924	21.53656913
80.52426192	19.93927527	21.61575336
81.07861374	20.12396601	21.69129289
81.63487363	20.30548776	21.76317581
82.1929502	20.48381834	21.83139075
82.75271856	20.65879749	21.89592694
83.31414309	20.83063585	21.95677422
83.87707632	20.99908159	22.01392303
84.44145237	21.16422537	22.06736439
85.00719764	21.32613383	22.11708991
85.57417363	21.48458824	22.16309183
86.14230882	21.63966625	22.20536298
86.71150848	21.79134445	22.24389678
87.28168916	21.93965584	22.27868724
87.8527288	22.08445172	22.309729
88.42454676	22.22577955	22.3370173
88.99705275	22.36364444	22.36054794
89.57013674	22.497956	22.38031739
90.14371147	22.62873599	22.39632266
90.71768083	22.75596455	22.4085614
91.29194378	22.87959663	22.41703184
91.86641045	22.99964573	22.42173282
92.44098262	23.11608619	22.4226638
93.01556457	23.22890019	22.41982481
93.59004355	23.33798485	22.41321649
94.1643192	23.44329846	22.4028401
94.73831504	23.54493113	22.38869746
95.31194342	23.64291667	22.37079103
95.88508657	23.73712081	22.34912384
96.45769277	23.82778049	22.32369953
97.02963352	23.91470284	22.29452232
97.60077845	23.99767662	22.26159705
98.17109629	24.07706119	22.22492912
98.74039635	24.15229126	22.18452455
99.30866968	24.22386197	22.14038993
99.87580347	24.29166275	22.09253245
100.4416644	24.35545585	22.04095986
101.0062211	24.41561668	21.98568054
101.5693269	24.47182376	21.92670343
102.1309227	24.52428606	21.86403803
102.6908653	24.57269735	21.79769444
103.2490984	24.61728377	21.72768336
103.8055127	24.6579433	21.65401602
104.3600234	24.69472655	21.57670424
104.9125369	24.72762736	21.49576043
105.4629566	24.75661929	21.41119754
106.0111929	24.78172001	21.32302909
106.5571533	24.8029236	21.23126915
107.1007452	24.82022621	21.13593241
107.6418651	24.83354751	21.03703407
108.1804423	24.84302116	20.93458987
108.7163767	24.84858641	20.82861614
109.2495607	24.85012845	20.71912975
109.7799035	24.84764123	20.60614809
110.307365	24.84145754	20.48968911
110.831792	24.83114746	20.36977131
111.3531353	24.81697913	20.24641375
111.8712891	24.79883449	20.11963592
112.3862078	24.7770033	19.98945795
112.8977431	24.75107226	19.85590049
113.4058321	24.72120596	19.71898463
113.9103943	24.68744544	19.57873201
114.411312	24.6495737	19.43516487
114.908561	24.60801579	19.28830589
115.4019979	24.56236685	19.13817823
115.8915698	24.51284687	18.98480559
116.3772145	24.45960845	18.82821222
116.8588098	24.40238157	18.6684228
117.3362897	24.34128333	18.50546249
117.8095768	24.27634899	18.33935701
118.2786093	24.2077161	18.17013255
118.7432692	24.13512655	17.9978157
119.2034981	24.05873381	17.8224336
119.659218	23.97855018	17.64401388
120.1103631	23.8946705	17.46258461
120.556832	23.80692888	17.27817426
120.9985625	23.71543687	17.09081186
121.4354868	23.62025917	16.90052689
121.8675146	23.52129493	16.70734918
122.2945819	23.41862636	16.51130908
122.7166164	23.3122702	16.3124374
123.1335463	23.202242	16.11076538
123.5452989	23.08854509	15.9063246
123.9518067	22.97121397	15.69914718
124.3529953	22.85022873	15.48926564
124.748805	22.72566781	15.27671287
125.1391658	22.59753141	15.06152217
125.5239796	22.46561308	14.84372732
125.9032312	22.33028959	14.62336247
126.2768494	22.1915335	14.40046209
126.6447596	22.04928855	14.17506114
127.0068752	21.90340713	13.94719497
127.3631519	21.7540332	13.71689924
127.7135645	21.60143996	13.48420999
128.0580256	21.44545335	13.24916371
128.3964459	21.2858847	13.01179722
128.7287616	21.12271534	12.77214762
129.0549853	20.95645515	12.53025244
129.3750296	20.7869067	12.28614961
129.6888305	20.61402989	12.03987731
129.9963179	20.4377393	11.79147406
130.297498	20.25846577	11.54097877
130.5922698	20.07589425	11.28843066
130.8806144	19.89026989	11.03386923
131.162469	19.70152811	10.77733431
131.4377536	19.50948167	10.51886608
131.706455	19.3143911	10.258505
131.9685197	19.11623659	9.996291761
132.2239088	18.9150897	9.732267441
132.4725716	18.7109341	9.466473365
132.7144756	18.50386914	9.198951124
132.9495443	18.29369723	8.929742566
133.1777697	18.08066528	8.658889858
133.3991236	17.86488021	8.386435404
133.6135732	17.64640738	8.112421823
133.8210331	17.42496712	7.836892015
134.0215006	17.20081009	7.559889143
134.2149357	16.97393582	7.281456553
134.4013082	16.74440208	7.001637828
134.5805869	16.51225143	6.720476819
134.7527291	16.27744842	6.438017547
134.9177233	16.04014531	6.154304233
135.0755014	15.80013713	5.86938132
135.226068	15.55766152	5.583293457
135.369404	15.31280283	5.296085461
135.5054645	15.06547949	5.007802314
135.6342372	14.81580262	4.718489204
135.7556988	14.56380862	4.428191481
135.8698562	14.30970593	4.136954631
135.9766282	14.05317613	3.844824307
136.0760273	13.79444859	3.551846326
136.168024	13.53349884	3.258066616
136.2526202	13.27047642	2.963531232
136.3297919	13.00537665	2.668286391
136.3995073	12.73814321	2.372378392
136.4617844	12.46899539	2.075853663
136.5165965	12.19789324	1.778758735
136.5639321	11.92487776	1.481140225
136.6037565	11.64985823	1.183044827
136.6360761	11.37296228	0.884519358
136.6609248	11.09445057	0.58561069
136.6782553	10.81414895	0.286365726
136.6880588	10.53208499	-0.013168528
136.6903307	10.24830179	-0.312945005
136.6851128	9.963066742	-0.612916641
136.6723401	9.676108465	-0.913036325
136.6520735	9.38777381	-1.213256862
136.624283	9.097955928	-1.51353108
136.5889062	8.806396883	-1.813811811
136.546044	8.513609221	-2.11405185
136.4956655	8.219470737	-2.414203963
136.437777	7.924032468	-2.714220985
136.3723892	7.627359209	-3.014055761
136.2995026	7.329464595	-3.313661097
136.2191609	7.030545271	-3.612989863
136.1313418	6.730504827	-3.911995004
136.0360353	6.429303448	-4.210629504
135.9332982	6.127173485	-4.508846302
135.8231202	5.824062573	-4.806598505
135.7055016	5.519962801	-5.103839295
135.5804899	5.215047119	-5.400521862
135.4480842	4.909292605	-5.696599473
135.3083021	4.602746727	-5.992025573
135.1611621	4.295455546	-6.286753671
135.0066905	3.98748946	-6.580737309
134.8449029	3.678876686	-6.87393022
134.675823	3.369670348	-7.166286275
134.4994868	3.059960825	-7.457759436
134.3158958	2.749719538	-7.748303739
134.1250848	2.439026962	-8.03787349
133.927111	2.128025897	-8.326423135
133.7219485	1.816598461	-8.613907138
133.5097139	1.505054575	-8.900280248
133.2903406	1.193156549	-9.185497419
133.0639136	0.881109661	-9.469513737
132.8304298	0.568865937	-9.752284393
132.5899682	0.25659652	-10.03376491
132.3425376	-0.055718993	-10.31391102
132.0881687	-0.368042938	-10.59267855
131.8268958	-0.680329666	-10.87002356
131.5587884	-0.992456614	-11.14590248
131.2838555	-1.304443762	-11.42027189
131.0021729	-1.616166327	-11.6930885
130.713742	-1.927660147	-11.96430941
130.4185951	-2.238891343	-12.23389201
130.1168033	-2.549754906	-12.50179381
129.8083906	-2.860237768	-12.7679726
129.4934337	-3.170236316	-13.0323866
129.1719362	-3.479772302	-13.29499425
128.8439747	-3.788748033	-13.55575412
128.5095761	-4.097145566	-13.81462527
128.168821	-4.404872555	-14.07156706
127.8217174	-4.711935637	-14.32653907
127.4683128	-5.018284436	-14.57950117
127.1086702	-5.323852574	-14.83041368
126.742887	-5.628547376	-15.07923725
126.3709691	-5.932369339	-15.32593269
125.9929726	-6.235265928	-15.57046128
125.6089844	-6.537165348	-15.81278473
125.2190417	-6.838036433	-16.05286502
124.8232171	-7.137824961	-16.29066439
124.4215386	-7.436500393	-16.52614562
124.0140676	-7.734012016	-16.75927187
123.6008681	-8.030309971	-16.99000652
123.1819925	-8.325347891	-17.21831343
122.757534	-8.619075442	-17.44415692
122.327524	-8.911450729	-17.66750167
121.8920317	-9.202426538	-17.88831263
121.4511442	-9.49196223	-18.10655535
121.0048828	-9.78000454	-18.32219578
120.553344	-10.06651565	-18.53520016
120.0965409	-10.35142728	-18.74553522
119.6346045	-10.63472157	-18.95316819
119.167586	-10.91634944	-19.15806674
118.6955301	-11.19625076	-19.36019882
118.2185452	-11.47441128	-19.55953297
117.7366367	-11.75073332	-19.75603825
117.249947	-12.02523734	-19.94968405
116.7585071	-12.29784415	-20.14044018
116.262421	-12.56854827	-20.32827709
115.7617183	-12.83725867	-20.51316566
115.2565002	-13.10396747	-20.6950771
114.7468232	-13.36861053	-20.87398324
114.2327618	-13.63114526	-21.04985643
113.7143978	-13.89154043	-21.22266943
113.191831	-14.14979742	-21.39239545
112.6651071	-14.40582693	-21.55900832
112.1342868	-14.65955707	-21.72248237
111.5994525	-14.91095246	-21.88279233
111.0607259	-15.16006086	-22.03991347
110.5181539	-15.40678189	-22.19382169
109.9718095	-15.65106245	-22.34449333
109.4217559	-15.89282342	-22.49190518
108.8681288	-16.13215419	-22.63603464
108.3109749	-16.36893955	-22.77685972
107.7504139	-16.60324099	-22.9143588
107.1864597	-16.83484915	-23.04851083
106.6192272	-17.06380883	-23.17929542
106.0487994	-17.29008463	-23.30669265
105.4752601	-17.51364235	-23.43068304
104.8986929	-17.73444698	-23.55124781
104.3192146	-17.95256388	-23.6683687
103.7368436	-18.16775781	-23.78202796
103.1517007	-18.38010226	-23.89220837
102.5638705	-18.58956183	-23.99889333
101.9734329	-18.79608378	-24.10206685
101.3804848	-18.99967094	-24.20171335
100.7784192	-19.20027062	-24.25885169
100.1683783	-19.39775733	-24.27075091
99.55813222	-19.59225947	-24.27873997
98.94774267	-19.78362032	-24.28281845
98.33732541	-19.97188115	-24.28298666
97.72698371	-20.15704104	-24.27924553
97.11679577	-20.339001	-24.2715965
96.50686931	-20.51777794	-24.2600417
95.89730076	-20.69334589	-24.2445839
95.2881777	-20.86564243	-24.22522646
94.67960823	-21.03469102	-24.20197329
94.07168525	-21.20045365	-24.174829
93.46448424	-21.36281506	-24.14379881
92.85810412	-21.5217601	-24.1088885
92.25265805	-21.67734232	-24.07010445
91.64824183	-21.82953922	-24.02745371
91.0449428	-21.97829091	-23.98094393
90.4428336	-22.12346514	-23.93058326
89.84207208	-22.2653386	-23.87638056
89.24268902	-22.4035826	-23.81834528
88.64481417	-22.53834461	-23.75648742
88.04852882	-22.6695395	-23.69081757
87.45393723	-22.79719762	-23.62134698
86.86112174	-22.92124016	-23.54808744
86.27015986	-23.04156263	-23.47105133
85.68120464	-23.15845775	-23.39025161
85.09428526	-23.27157191	-23.30570187
84.50952454	-23.38104572	-23.21741623
83.9270112	-23.48684196	-23.12540938
83.34681089	-23.58879812	-23.02969664
82.76906267	-23.68715783	-22.93029388
82.19381976	-23.78169386	-22.82721748
81.62119585	-23.87251764	-22.72048447
81.05128146	-23.95961524	-22.6101124
80.48416057	-24.04293751	-22.49611939
79.91992822	-24.12250158	-22.3785241
79.35867454	-24.19830039	-22.25734576
78.80046831	-24.27020306	-22.13260415
78.24543115	-24.33839452	-22.00431959
77.69363778	-24.40278627	-21.87251294
77.14511157	-24.46297845	-21.73720559
76.6000276	-24.51949394	-21.5984195
76.05844932	-24.57218466	-21.45617713
75.52046118	-24.62103411	-21.31050146
74.98611644	-24.66583346	-21.16141602
74.45553835	-24.70681374	-21.00894484
73.92879226	-24.74384995	-20.85311248
73.40597404	-24.77701229	-20.69394401
72.88716236	-24.8062674	-20.53146499
72.37244278	-24.83163075	-20.36570151
71.86189818	-24.85310393	-20.19668014
71.35560949	-24.87068222	-20.02442795
70.8536385	-24.88423952	-19.8489725
70.3560658	-24.89377588	-19.67034185
69.86298836	-24.89940577	-19.48856451
69.37448954	-24.90116084	-19.30366949
68.89063318	-24.89894606	-19.11568627
68.41147331	-24.89260567	-18.92464481
67.93711799	-24.88235247	-18.7305755
67.46766934	-24.86836617	-18.53350921
67.00314609	-24.85026817	-18.33347728
66.54365188	-24.82826092	-18.13051148
66.08928051	-24.80248783	-17.92464401
65.64006062	-24.77265125	-17.71590753
65.19608738	-24.73891456	-17.50433517
64.75743151	-24.70128157	-17.28996039
64.32417653	-24.65985084	-17.07281716
63.89636266	-24.61442613	-16.85293986
63.47407392	-24.56512182	-16.63036326
63.05737774	-24.51194433	-16.40512254
62.64634913	-24.45495905	-16.1772533
62.24103584	-24.39404757	-15.94679153
61.8415127	-24.32928735	-15.71377362
61.44784936	-24.26072763	-15.47823632
61.0600964	-24.18829027	-15.24021682
60.67832284	-24.1120344	-14.99975264
60.3025901	-24.0319711	-14.75688168
59.93296127	-23.94813225	-14.5116422
59.56948942	-23.860485	-14.26407285
59.21223659	-23.7690684	-14.01421264
58.86126176	-23.67390673	-13.76210087
58.51661782	-23.57498953	-13.50777725
58.17836245	-23.47234688	-13.2512818
57.84655019	-23.36599458	-12.99265485
57.52123456	-23.25594881	-12.7319371
57.20246772	-23.14222433	-12.46916957
56.89030156	-23.02484186	-12.20439357
56.58478578	-22.90381412	-11.93765069
56.28597092	-22.77916833	-11.66898288
55.99390512	-22.65092237	-11.39843241
55.70863566	-22.51909614	-11.12604175
55.43020667	-22.38369551	-10.85185371
55.15866729	-22.24476919	-10.57591139
54.89405982	-22.1023274	-10.29825817
54.63642739	-21.95639306	-10.01893763
54.38580822	-21.80696332	-9.737993673
54.14224998	-21.65411057	-9.455470467
53.9057893	-21.49783727	-9.171412378
53.67645965	-21.3381326	-8.885864025
53.45430806	-21.17508905	-8.598870302
53.23933455	-21.00847945	-8.310476307
53.03163836	-20.83877681	-8.02072734
52.83121365	-20.66573006	-7.729668931
52.63810815	-20.48947042	-7.437346866
52.45234693	-20.30997827	-7.143807061
52.27395005	-20.12721111	-6.849095666
52.10296665	-19.9413328	-6.553259028
51.93941582	-19.75231048	-6.256343672
51.78332475	-19.5601749	-5.958396294
51.63470439	-19.36485544	-5.659463752
51.49360789	-19.16657591	-5.359593093
51.36001336	-18.96506351	-5.058831502
51.23399353	-18.76068714	-4.75722631
51.1155583	-18.55340484	-4.454825009
51.00472576	-18.34323496	-4.151675217
50.90150956	-18.13017886	-3.847824683
50.80590214	-17.91410509	-3.543321268
50.7179682	-17.6953652	-3.238212968
50.63766784	-17.47363648	-2.932547876
50.56507919	-17.24936858	-2.62637417
50.50014963	-17.022179	-2.319740153
50.44295423	-16.79250955	-2.012694211
50.39340901	-16.55979923	-1.705284773
50.35161229	-16.32465122	-1.397560387
50.31755028	-16.0869662	-1.089569646
50.29122585	-15.84675782	-0.781361205
50.27261232	-15.60386849	-0.472983756
50.26176224	-15.35863412	-0.164486044
50.25867471	-15.11106923	0.144083132
50.26333906	-14.8611355	0.452674965
50.27573347	-14.60874178	0.76124063
50.29586627	-14.35398307	1.069731276
50.32374814	-14.09697799	1.378098043
50.35937615	-13.83776688	1.68629208
50.40274641	-13.57639268	1.994264551
50.45384877	-13.31287351	2.301966607
50.51268013	-13.0472713	2.609349465
50.57922895	-12.77960912	2.916364324
50.65348677	-12.50993418	3.222962472
50.73541597	-12.23814185	3.529095207
50.82506605	-11.96461027	3.834713893
50.92237699	-11.68912617	4.139769951
51.02732956	-11.41170842	4.444214879
51.13992817	-11.13250777	4.748000246
51.26018811	-10.8517321	5.051077703
51.38803626	-10.56913873	5.353398993
51.52346512	-10.28483409	5.654915977
51.66646589	-9.998921327	5.955580592
51.81702108	-9.711465082	6.255344906
51.97512942	-9.422612351	6.554161112
52.14070932	-9.132128557	6.851981539
52.31379949	-8.840365286	7.148758643
52.49430823	-8.547057543	7.444445011
52.68224152	-8.252410109	7.738993433
52.87757062	-7.956469133	8.032356805
53.08026159	-7.659261158	8.324488217
53.29025866	-7.36072612	8.61534094
53.50755847	-7.061040155	8.904868434
53.73212769	-6.76024934	9.193024333
53.96395717	-6.458505293	9.479762458
54.2029602	-6.155640998	9.7650369
54.44915739	-5.851940092	10.0488019
54.70247674	-5.547306927	10.33101194
54.96288018	-5.24179398	10.61162175
55.23033305	-4.935470216	10.89058629
55.50475787	-4.628248513	11.16786077
55.78617148	-4.320397786	11.4434006
56.07447679	-4.011771233	11.71716154
56.36965563	-3.702513706	11.98909957
56.67166215	-3.392673224	12.25917093
56.98048155	-3.082403403	12.52733218
57.296036	-2.77164939	12.79354016
57.61827469	-2.460453041	13.057752
57.94715206	-2.148877066	13.3199251
58.2826107	-1.836949953	13.58001727
58.62463251	-1.524819962	13.83798657
58.9731004	-1.212347913	14.09379137
59.32800609	-0.899716477	14.34739041
59.68927	-0.586907318	14.59874279
60.05687867	-0.274081633	14.84780793
60.43073246	0.038824337	15.09454558
60.81076599	0.351775366	15.33891591
61.19693779	0.66467649	15.58087945
61.58921978	0.977406562	15.82039707
61.98752207	1.289985465	16.05743001
62.39181308	1.602301536	16.29194
62.80196421	1.914442883	16.52388908
63.21797193	2.226237318	16.75323968
63.63973765	2.537703023	16.97995471
64.06721578	2.848753869	17.2039975
64.50029286	3.159419599	17.42533172
64.93896455	3.469544619	17.6439215
65.38313838	3.779121788	17.8597315
65.83273823	4.088112434	18.07272671
66.28772565	4.396425669	18.28287259
66.74798381	4.704074799	18.49013506
67.21347555	5.010967994	18.69448056
67.68410751	5.317081666	18.89587594
68.15980545	5.622366719	19.09428848
68.64050324	5.926766396	19.28968604
69.1261184	6.230238675	19.48203694
69.61660699	6.532713039	19.67130991
70.11184818	6.834173753	19.85747424
70.61179568	7.134553488	20.04049975
71.11632045	7.433828174	20.22035672
71.62540965	7.731920467	20.3970159
72.13898624	8.028790137	20.57044864
72.65690096	8.324406977	20.74062682
73.17910485	8.618713018	20.90752276
73.70553898	8.911661436	21.07110931
74.23611397	9.203209465	21.23136
74.77073067	9.493309927	21.38824877
75.30933668	9.78192564	21.54175009
75.85179677	10.06899675	21.69183906
76.39803988	10.35447823	21.83849134
76.94801757	10.63834417	21.98168309
77.50160422	10.92052991	22.12139098
78.05873407	11.2010038	22.25759242
78.61927397	11.47968431	22.39026528
79.18319975	11.75657831	22.51938797
79.75040184	12.03162767	22.64493953
80.32080671	12.30480815	22.76689963
80.89429792	12.57604991	22.88524843
81.47077581	12.84529671	22.99996668
82.05017396	13.1125362	23.11103583
82.6323862	13.37770691	23.21843784
83.21732075	13.64076604	23.32215525
83.80489161	13.90168112	23.42217123
84.39499876	14.16039902	23.51846961
84.98758237	14.41693833	23.61103474
85.58249995	14.67117248	23.69985156
86.17966383	14.92306869	23.78490574
86.77902248	15.17267277	23.8661835
87.38044909	15.41988373	23.94367162
87.98384312	15.66464959	24.01735753
88.58909177	15.90688909	24.08722937
89.19618606	16.1467685	24.15327581
89.80493407	16.38402543	24.2154861
90.41527463	16.61870539	24.27385019
91.027107	16.85076177	24.32835871
91.64033485	17.08015939	24.37900278
92.25486855	17.30688336	24.42577419
92.87062949	17.53095513	24.46866546
93.4874613	17.75217045	24.50766963
94.10529806	17.97058568	24.54278038
94.72405331	18.18620346	24.57399204
95.34360636	18.39892078	24.60129964
95.96390124	18.60884328	24.62469874
96.58478815	18.81577215	24.64418555
97.20617477	19.0196938	24.65975698
97.82797448	19.22061783	24.67141053
98.45008829	19.41851342	24.67914431
99.07242955	19.61339671	24.68295708
99.69490537	19.80526465	24.6828483
100.3173652	19.99389504	24.67881795
100.9397527	20.17942095	24.6708667
101.5619453	20.36172405	24.65899587
102.1838556	20.54082245	24.64320739
102.805416	20.71682193	24.62350382
103.4264698	20.88946091	24.59988832
104.0469344	21.05877911	24.57236475
104.6667186	21.22478586	24.54093755
105.2857553	21.38759809	24.50561178
105.9038815	21.54691214	24.46639313
106.5210267	21.70282716	24.42328795
107.1370944	21.85533232	24.37630317
107.7519815	22.00438368	24.32544634
108.3655951	22.14998714	24.27072566
108.977803	22.29195722	24.21214994
109.5885385	22.43042335	24.14972856
110.1977221	22.56545818	24.08347157
110.805215	22.69683956	24.01338961
111.4109412	22.82465501	23.93949393
112.0148153	22.94894904	23.86179637
112.6167121	23.06955847	23.7803094
113.21655	23.18654483	23.69504607
113.8142321	23.29989042	23.60602004
114.409664	23.40958906	23.51324555
115.002742	23.51558274	23.41673747
115.5933757	23.61788501	23.31651121
116.1814643	23.7164516	23.21258282
116.7669195	23.81130402	23.10496888
117.349645	23.90241932	22.99368661
117.9295466	23.98978353	22.87875375
118.5065141	24.07328983	22.76018866
119.0804827	24.15308976	22.63801024
119.6513469	24.22909952	22.51223797
120.2189822	24.30111747	22.38289191
120.7833333	24.36934798	22.24999264
121.3442955	24.43370093	22.11356133
121.9017863	24.49421667	21.97361971
122.4557127	24.55087086	21.83019004
123.0059542	24.60346475	21.6832951
123.5524865	24.65239045	21.53295827
124.0951888	24.69744429	21.37920343
124.6339602	24.7385371	21.22205501
125.1687036	24.77560106	21.06153794
125.6993865	24.80897472	20.89767769
126.2258709	24.83832392	20.73050028
126.7481076	24.86387604	20.5600322
127.2659634	24.88531428	20.38630046
127.779418	24.90304904	20.20933261
128.2883262	24.9166762	20.02915669
128.7926296	24.92634962	19.84580118
129.2922517	24.93210374	19.65929513
129.7871073	24.93391114	19.46966806
130.2771208	24.93180318	19.27694995
130.7622118	24.92577441	19.08117124
131.2423016	24.91582549	18.88236289
131.7172987	24.90186998	18.68055635
132.1871496	24.88406519	18.47578343
132.6517356	24.86212785	18.26807648
133.1110132	24.83627795	18.0574683
133.5649183	24.80659098	17.84399212
134.0133855	24.77312985	17.62768156
134.4562914	24.73555003	17.40857079
134.8936008	24.69411063	17.18669436
135.3252305	24.64873215	16.96208719
135.75115	24.59969733	16.73478467
136.1712264	24.54656836	16.50482263
136.58542	24.48955189	16.2722373
136.993668	24.42868606	16.03706522
137.3958715	24.36375066	15.79934345
137.7920204	24.29514224	15.55910942
138.182002	24.22252836	15.31640089
138.565779	24.14610194	15.071256
138.9432894	24.06587532	14.82371336
139.3144868	23.98196472	14.57381189
139.6792791	23.89415696	14.3215908
140.0376251	23.80258947	14.06708974
140.3894758	23.70733946	13.81034876
140.7347539	23.60827663	13.55140815
141.0734158	23.50550009	13.29030855
141.4054069	23.39902654	13.027091
141.7306736	23.28887105	12.76179685
142.0491611	23.17503356	12.49446769
142.3608214	23.05755232	12.2251455
142.6656044	22.93644644	11.95387259
142.9634513	22.81166443	11.6806915
143.2543313	22.68334493	11.40564506
143.5381912	22.55146108	11.12877646
143.8149688	22.41591463	10.85012917
144.0846185	22.27671595	10.56974684
144.3471477	22.13424455	10.28767345
144.602483	21.98829733	10.00395328
144.8505559	21.83870169	9.718630836
145.0913471	21.68562327	9.431750779
145.3248585	21.52936583	9.143358155
145.5509856	21.36948041	8.853498205
145.76976	21.20646399	8.562216343
145.9810518	21.03967587	8.269558215
146.1849238	20.86981142	7.975569756
146.3812959	20.69656424	7.680297082
146.5701655	20.52015469	7.383786417
146.7514591	20.34030929	7.086084275
146.9251879	20.15732752	6.787237369
147.0913061	19.97110956	6.487292528
147.2497996	19.78176378	6.186296761
147.400644	19.58932084	5.884297296
147.5438103	19.39377048	5.581341503
147.679284	19.19519486	5.277476843
147.807043	18.99361498	4.97275098
147.9270361	18.78884994	4.667211732
148.0392892	18.58122725	4.360907
148.1437568	18.37058755	4.053884811
148.2404719	18.15728508	3.746193337
148.3293593	17.9409523	3.437880865
148.4104275	17.72176528	3.128995726
148.4837044	17.50001383	2.819586392
148.5491156	17.27531911	2.509701429
148.6066731	17.04785496	2.199389455
148.6563542	16.81756301	1.888699144
148.6981779	16.58464402	1.577679289
148.7321514	16.34921154	1.266378708
148.7582413	16.11111957	0.954846257
148.7764617	15.8705104	0.643130838
148.7868111	15.62742098	0.331281412
148.789289	15.38188809	0.019346961
148.7838928	15.13392669	-0.292623551
148.7706287	14.88359891	-0.604581115
148.7494938	14.63090595	-0.916476713
148.7205005	14.37593103	-1.228261352
148.6836231	14.11852911	-1.539886044
148.6389315	13.85910453	-1.851301807
148.5863844	13.59740724	-2.162459704
148.525992	13.3334834	-2.473310827
148.4588177	13.06765362	-2.778665878
148.3852353	12.79959517	-3.077395033
148.3041531	12.5295657	-3.375727851
148.2156013	12.25769914	-3.673617425
148.1195393	11.98373501	-3.971016909
148.0160168	11.70790283	-4.267879541
147.9050765	11.43037996	-4.56415861
147.7867082	11.15105842	-4.859807519
147.6608672	10.86965139	-5.154779762
147.5276684	10.58669444	-5.449028937
147.3871031	10.30207416	-5.742508705
147.2391936	10.01583158	-6.035172904
147.0839616	9.728000975	-6.32697549
146.9214358	9.43864549	-6.617870515
146.7516083	9.14764819	-6.907812166
146.5745704	8.855359809	-7.196754811
146.3903182	8.561671017	-7.48465299
146.1988823	8.266632104	-7.771461312
146.000292	7.970283633	-8.057134633
145.794593	7.672732796	-8.341627989
145.5818134	7.374003486	-8.624896562
145.3619881	7.074144812	-8.906895709
145.1351415	6.773156108	-9.187581029
144.9012889	6.470999658	-9.46690835
144.6605115	6.167906047	-9.744833597
144.4128235	5.863823257	-10.02131301
144.1582643	5.558798299	-10.29630306
143.8968654	5.252846956	-10.56976044
143.6286894	4.946098913	-10.841642
143.3537655	4.638552292	-11.11190494
143.0721392	4.330262386	-11.38050674
142.783856	4.021283137	-11.64740501
142.4889577	3.711650756	-11.91255769
142.1874908	3.401413953	-12.17592308
141.8795226	3.090689302	-12.43745971
141.5650674	2.779411626	-12.69712627
141.2441881	2.467677284	-12.95488194
140.9169696	2.15564237	-13.21068617
140.5834651	1.843354231	-13.46449862
140.2436578	1.53065565	-13.71627927
139.8976328	1.217694461	-13.96598857
139.545471	0.904595054	-14.21358723
139.1872137	0.591365383	-14.45903618
138.8229032	0.278018585	-14.70229682
138.4526021	-0.035380117	-14.94333095
138.0763723	-0.348769786	-15.1821006
137.6942549	-0.662142705	-15.41856816
137.3063483	-0.97535886	-15.65269651
136.9126905	-1.288422416	-15.88444889
136.5133325	-1.601304764	-16.11378876
136.1083684	-1.913891501	-16.34068011
135.6978288	-2.2261998	-16.56508736
135.2817861	-2.538162148	-16.78697527
134.8602973	-2.849741765	-17.00630889
134.4334578	-3.16083822	-17.22305388
134.0013001	-3.471459961	-17.4371763
133.5639049	-3.781534775	-17.64864245
133.1213594	-4.0909878	-17.85741918
132.6736675	-4.399857554	-18.06347387
132.2209618	-4.708009154	-18.26677424
131.7632603	-5.015456263	-18.46728837
131.3006857	-5.322089548	-18.6649849
130.8332986	-5.627876067	-18.85983302
130.3611392	-5.93279707	-19.05180218
129.8843222	-6.236767451	-19.24086235
129.4029211	-6.539745015	-19.4269841
128.916968	-6.841711256	-19.61013841
128.4265677	-7.142598903	-19.79029661
127.9317751	-7.442371165	-19.96743066
127.4326691	-7.740977097	-20.14151305
126.9293389	-8.038365166	-20.31251666
126.4218692	-8.334489171	-20.48041482
125.9103142	-8.629306756	-20.64518153
125.3947628	-8.922769507	-20.80679127
124.875315	-9.214834638	-20.96521885
124.3520187	-9.505454512	-21.12043976
123.824922	-9.794570396	-21.27243005
123.2941761	-10.08215548	-21.4211662
122.7598259	-10.36815408	-21.56662516
122.2219504	-10.65251816	-21.70878454
121.680656	-10.93521738	-21.84762251
121.1360174	-11.2162056	-21.9831176
120.5880695	-11.49539921	-22.11524898
120.03696	-11.77280495	-22.24399646
119.482756	-12.04836856	-22.36934032
118.9255509	-12.32205892	-22.49126128
118.3654056	-12.59380852	-22.60974076
117.8024019	-12.86356884	-22.72476078
117.236639	-13.13131345	-22.83630376
116.6681929	-13.3969871	-22.94435271
116.0971823	-13.66059728	-23.04889134
115.5236435	-13.92202604	-23.14990388
114.9477063	-14.18130045	-23.24737495
114.3694343	-14.43834175	-23.34128995
113.7888857	-14.69305172	-23.43163486
113.2062003	-14.9454853	-23.5183961
112.6214572	-15.19558808	-23.60156069
112.034733	-15.44329748	-23.68111632
111.446116	-15.68857235	-23.75705127
110.8556681	-15.93130928	-23.82935423
110.2635714	-16.1716872	-23.89801462
109.6698199	-16.40944446	-23.96302247
109.0745395	-16.64462818	-24.02436833
108.4778141	-16.87718619	-24.08204327
107.8797368	-17.10708902	-24.13603907
107.2804026	-17.33431264	-24.18634813
106.6798941	-17.55879941	-24.23296326
106.0783385	-17.78062204	-24.27587798
105.4757631	-17.99955778	-24.31508642
104.8722923	-18.21566976	-24.35058331
104.2680142	-18.4289141	-24.38236382
103.6630227	-18.63926614	-24.4104239
103.0574061	-18.84668248	-24.43476005
102.4512605	-19.05114635	-24.45536926
101.8446449	-19.25251009	-24.47224919
101.2376831	-19.45085271	-24.4853981
100.6304857	-19.64621364	-24.49481487
100.0231038	-19.83841293	-24.50049884
99.41565171	-20.02750317	-24.50245007
98.80822127	-20.21345675	-24.50066918
98.20090965	-20.39626681	-24.49515737
97.59379376	-20.57584553	-24.48591638
96.98697535	-20.75220574	-24.47294862
96.3805407	-20.92529807	-24.45625707
95.77458724	-21.09511971	-24.43584524
95.16917472	-21.26150598	-24.41171725
94.56442669	-21.42456785	-24.38387786
93.96044271	-21.58431856	-24.35233236
93.35732349	-21.74077827	-24.31708659
92.75507898	-21.89355005	-24.27814705
92.15389098	-22.04302634	-24.23552077
91.55382172	-22.18905395	-24.18921535
90.95496389	-22.33161933	-24.13923895
90.35737602	-22.470545	-24.08560038
89.76118616	-22.60599178	-24.02830894
89.16649771	-22.73800762	-23.96737452
88.57334965	-22.86631695	-23.90280758
87.98185465	-22.99101368	-23.83461918
87.39211269	-23.1121324	-23.76282088
86.80417953	-23.22947862	-23.68742481
86.21817574	-23.34319984	-23.60844371
85.63419073	-23.4532829	-23.52589083
85.05230398	-23.55966332	-23.43977995
84.4725797	-23.66219267	-23.35012546
83.89513719	-23.76102794	-23.25694226
83.32007424	-23.85621288	-23.16024579
82.74744972	-23.94757479	-23.06005203
82.17736786	-24.03519871	-22.95637752
81.60991073	-24.11904812	-22.84923932
81.04516501	-24.19911455	-22.73865502
80.48321923	-24.2754037	-22.62464273
79.92415827	-24.34790346	-22.50722111
79.3680418	-24.41645451	-22.38640933
78.81496473	-24.4811075	-22.26222706
78.26505642	-24.54212894	-22.1346945
77.71833041	-24.59908698	-22.00383239
77.17487453	-24.65199952	-21.86966192
76.63483527	-24.70125381	-21.73220483
76.09826228	-24.74664584	-21.59148334
75.56521279	-24.78801786	-21.44752017
75.03577727	-24.82542309	-21.30033854
74.5100178	-24.8587383	-21.14996215
73.9880745	-24.88834518	-20.9964152
73.46999486	-24.91403801	-20.83972235
72.95585957	-24.93582792	-20.67990875
72.4457463	-24.95371015	-20.51700003
71.93971454	-24.96756697	-20.35102228
71.43783927	-24.97738201	-20.18200205
70.94021507	-24.98327769	-20.00996638
70.44694901	-24.9854641	-19.83494272
69.95805409	-24.98353087	-19.65695899
69.47362767	-24.97763318	-19.4760436
68.99374896	-24.96781143	-19.29222535
68.51848553	-24.95403418	-19.1055335
68.04788362	-24.93612653	-18.91599774
67.58204451	-24.91429641	-18.72364821
67.12103862	-24.88854574	-18.52851543
66.66495384	-24.85900534	-18.33063039
66.21381932	-24.8254056	-18.13002449
65.76772421	-24.78789624	-17.92672951
65.32674978	-24.74657921	-17.72077764
64.89093242	-24.70125107	-17.51220152
64.46035388	-24.65202995	-17.30103415
64.03507915	-24.59892224	-17.08730891
63.61518073	-24.54199572	-16.87105957
63.2007031	-24.48112683	-16.65232034
62.79171885	-24.41639574	-16.43112574
62.38829549	-24.34785349	-16.20751068
61.99048056	-24.27541801	-15.98151046
61.59834116	-24.19915053	-15.75316072
61.2119362	-24.11906213	-15.52249746
60.83132665	-24.03518567	-15.28955703
60.45656284	-23.94748605	-15.05437614
60.08770488	-23.85600356	-14.81699184
59.72480818	-23.76075199	-14.5774415
59.36792811	-23.66175265	-14.33576282
59.0171156	-23.55900333	-14.09199386
58.67242482	-23.45253084	-13.84617295
58.33390726	-23.34235132	-13.59833876
58.0016131	-23.22847945	-13.34853028
57.67559265	-23.11093608	-13.09678679
57.35589446	-22.98973966	-12.84314786
57.04256492	-22.86489986	-12.58765335
56.73565303	-22.73645243	-12.33034345
56.43520352	-22.60441125	-12.07125857
56.14125897	-22.46878175	-11.81043942
55.85386704	-22.32961355	-11.547927
55.57306845	-22.18691646	-11.28376255
55.29890507	-22.04071342	-11.01798756
55.03141351	-21.89100117	-10.75064377
54.77064035	-21.73785303	-10.48177323
54.51662106	-21.58127101	-10.21141814
54.26938773	-21.42124405	-9.939620968
54.02898639	-21.25786531	-9.666424423
53.79544797	-21.09112995	-9.391871446
53.5688066	-20.92106505	-9.116005157
53.34908743	-20.74764305	-8.838868891
53.13633738	-20.57099496	-8.560506219
52.93058047	-20.39110124	-8.280960884
52.73184658	-20.20799117	-8.000276811
52.54015272	-20.02161433	-7.718498121
52.35554854	-19.83215156	-7.435669142
52.17801844	-19.63934678	-7.151834323
52.00763657	-19.44356348	-6.867038297
51.84442336	-19.24480608	-6.581325874
51.68838862	-19.04301708	-6.294742005
51.53955459	-18.83822921	-6.007331775
51.39792145	-18.63033982	-5.719140418
51.26354787	-18.41964076	-5.430213316
51.13640218	-18.20583404	-5.140595955
51.01654044	-17.98921079	-4.850333945
50.90399465	-17.76990593	-4.55947302
50.79875711	-17.54780637	-4.268059014
50.70084208	-17.32294776	-3.976137849
50.61022978	-17.09516039	-3.68375556
50.52693019	-16.86447315	-3.390958268
50.45101945	-16.63134134	-3.097792143
50.38246939	-16.39556249	-2.804303466
50.32129682	-16.15723021	-2.510538563
50.26747366	-15.91616664	-2.216543832
50.22106956	-15.67280394	-1.922365702
50.18204253	-15.42689441	-1.628050657
50.15042218	-15.17863665	-1.333645231
50.12616741	-14.92780845	-1.039195979
50.10931088	-14.67464269	-0.744749479
50.09986096	-14.41922702	-0.450352314
50.09782852	-14.1616732	-0.156051106
50.10315859	-13.90171534	0.138107545
50.1158815	-13.6395927	0.432077036
50.13598517	-13.37530606	0.725810762
50.16346867	-13.1089259	1.019262172
50.19832481	-12.8404937	1.312384707
50.24053832	-12.57001276	1.605131853
50.2901107	-12.29758667	1.89745714
50.34702708	-12.02323523	2.189314132
50.41126302	-11.74693347	2.480656465
50.48279616	-11.46867782	2.771437834
50.56163415	-11.18862968	3.061612001
50.64779353	-10.9069962	3.351132799
50.74120546	-10.6235495	3.639954146
50.84185872	-10.33837013	3.928030065
50.94978032	-10.05173152	4.215314655
51.06489266	-9.76339042	4.501762141
51.18719288	-9.473484582	4.787326857
51.31666527	-9.182091703	5.071963265
51.45331902	-8.889410178	5.355625934
51.59706767	-8.595192109	5.638269567
51.74791232	-8.299611635	5.919849055
51.90582938	-8.002729805	6.200319388
52.07075908	-7.704451487	6.479635729
52.24273442	-7.40509952	6.75775341
52.42166375	-7.104451569	7.034627957
52.60757882	-6.802825604	7.310215042
52.80041286	-6.500119228	7.584470522
53.00013721	-6.196399511	7.857350491
53.20671492	-5.891704206	8.128811214
53.42007852	-5.585955669	8.398809158
53.640253	-5.27944546	8.667301003
53.86714115	-4.971991597	8.934243695
54.10073344	-4.663756974	9.199594371
54.34102188	-4.354904319	9.463310401
54.58790281	-4.045254051	9.725349431
54.8413967	-3.73507758	9.985669355
55.10142879	-3.424308185	10.24422831
55.36795975	-3.113011095	10.50098468
55.64093636	-2.801208129	10.7558972
55.92034726	-2.489058304	11.0089248
56.20608846	-2.17642964	11.26002673
56.49813543	-1.863447594	11.50916255
56.79643717	-1.550156887	11.75629214
57.10097857	-1.236705433	12.00137563
57.41166402	-0.923014828	12.24437347
57.72843748	-0.609127424	12.48524651
58.05126201	-0.295138331	12.72395587
58.38011545	0.018823858	12.96046298
58.71491078	0.332793118	13.19472965
59.05562813	0.646636298	13.4267181
59.40214256	0.960463642	13.6563908
59.75443781	1.274128017	13.88371059
60.11247252	1.587545975	14.10864079
60.47616001	1.900727508	14.33114499
60.84540773	2.213682419	14.55118718
61.220212	2.52624854	14.76873173
61.60049623	2.838406602	14.98374351
61.9861855	3.150128105	15.19618768
62.37722169	3.461353747	15.40602977
62.77356616	3.771996946	15.61323587
63.17512114	4.082059332	15.81777241
63.58181975	4.391490756	16.0196062
63.99358792	4.700249231	16.21870451
64.41037776	5.00826051	16.41503513
64.83210685	5.315491607	16.6085662
65.25870868	5.621889496	16.79926631
65.69011584	5.927402568	16.98710453
66.1262793	6.231966332	17.17205044
66.56709811	6.535557525	17.35407399
67.0124946	6.838129281	17.53314561
67.46237991	7.139638179	17.7092363
67.91676382	7.439997602	17.88231746
68.37547546	7.739203462	18.05236097
68.8384871	8.037188597	18.21933923
69.30569695	8.333911514	18.38322517
69.77706893	8.629320264	18.54399214
70.25249193	8.923372883	18.70161401
70.73189778	9.216022446	18.85606522
71.21523054	9.507229133	19.00732071
71.70234689	9.796932599	19.15535586
72.19321688	10.08509829	19.30014663
72.68776099	10.3716849	19.44166956
73.18587766	10.65663896	19.57990163
73.68748425	10.93991363	19.71482036
74.19253726	11.22149319	19.84640388
74.70091471	11.50130841	19.97463082
75.21253281	11.77931377	20.09948033
75.72729302	12.05544923	20.22093211
76.2451126	12.3296688	20.3389665
76.76591824	12.60193928	20.45356432
77.28965474	12.87225703	20.56470692
77.81620938	13.1405493	20.67237628
78.34549261	13.40677038	20.77655496
78.87741524	13.67087469	20.87722601
79.41190141	13.93283931	20.97437306
79.94884377	14.19259189	21.0679804
80.48819266	14.45016035	21.15803285
81.02979536	14.70538933	21.24451575
81.57361864	14.95834253	21.32741508
82.11955973	15.20895856	21.40671745
82.66748497	15.45710609	21.48240996
83.21736689	15.7028802	21.55448031
83.76911919	15.94626026	21.62291687
84.32258274	16.1870522	21.68770855
84.87769811	16.42529011	21.74884483
85.43438069	16.66095562	21.80631578
85.99252589	16.89397974	21.86011215
86.55207801	17.1244265	21.91022523
87.11289189	17.35211814	21.95664684
87.67488557	17.57704622	21.99936953
88.23797554	17.79920172	22.03838639
88.80206817	18.01855013	22.07369109
89.36708479	18.23510357	22.10527789
89.93293466	18.44884278	22.13314176
90.49947405	18.65957262	22.15727816
91.06664308	18.86736996	22.17768318
91.63435531	19.07223093	22.19435353
92.2024929	19.27404301	22.20728654
92.77100612	19.47293499	22.21648013
93.33975097	19.66869977	22.22193277
93.90863533	19.86131312	22.22364363
94.47757923	20.05079971	22.22161243
95.04648763	20.23713072	22.21583949
95.61527651	20.42032081	22.20632572
96.18385984	20.60038058	22.19307271
96.75209096	20.77707229	22.17608257
97.31991403	20.95052739	22.15535801
97.88721777	21.12065064	22.13090242
98.45394824	21.28759334	22.10271971
99.01994688	21.45105372	22.07081442
99.58515084	21.61114523	22.03519166
100.1494626	21.76782955	21.99585719
100.71279	21.92109514	21.95281732
101.2750334	22.07089373	21.90607895
101.8360742	22.21708589	21.85564961
102.3958477	22.3597863	21.80153738
102.9542598	22.4989735	21.74375093
103.5112335	22.63471168	21.68229955
104.0666377	22.7667941	21.61719307
104.6203993	22.89530101	21.54844193
105.172432	23.01992086	21.47605714
105.7226354	23.12963791	21.40005029
106.2709104	23.23568986	21.32043356
106.8171711	23.33809537	21.23721967
107.361321	23.43681565	21.15042192
107.9032732	23.53186141	21.06005421
108.4429353	23.62321513	20.96613096
108.9802159	23.71086286	20.86866717
109.5150085	23.79470299	20.76767839
110.0472502	23.87487651	20.66318075
110.5768062	23.95111716	20.55519091
111.1036286	24.02365223	20.44372609
111.6276056	24.09233947	20.32880405
112.1486615	24.15724431	20.21044311
112.6667405	24.21855117	20.0886621
113.1816869	24.27585198	19.96348041
113.6934791	24.32952804	19.83491796
114.2019335	24.37898922	19.70299519
114.7070525	24.42476405	19.56773307
115.2087323	24.46673784	19.4291531
115.706849	24.50466652	19.28727729
116.2013831	24.53894953	19.14212816
116.6921978	24.56925407	18.99372878
117.1792455	24.59580274	18.84210265
117.6623939	24.61827971	18.68727383
118.1415932	24.63688748	18.52926689
118.6167642	24.65164104	18.36810685
119.087817	24.66248052	18.20381924
119.5546769	24.66944312	18.03643007
120.0172605	24.67250412	17.86596586
120.4754926	24.6716888	17.69245357
120.9292942	24.66699433	17.51592063
121.3785875	24.65842108	17.33639498
121.8232829	24.64588581	17.15390502
122.2633264	24.62953882	16.96847953
122.6986327	24.60931809	16.78014783
123.1291087	24.58510247	16.5889397
123.5546817	24.55690132	16.39488527
123.9753284	24.52505893	16.19801517
124.3909109	24.48913379	15.99836048
124.8013969	24.4493972	15.79595272
125.2067003	24.40575089	15.59082374
125.606793	24.35848937	15.3830059
126.0015416	24.30717481	15.17253199
126.3909063	24.2520087	14.95943513
126.7748235	24.1930248	14.74374885
127.1531942	24.13000345	14.52550716
127.5260117	24.06336518	14.30474446
127.8931572	23.99273751	14.0814954
128.2545955	23.91833187	13.85579514
128.6102643	23.84016011	13.62767922
128.9601205	23.758365	13.39718351
129.3040641	23.67268116	13.16434419
129.6420565	23.58327039	12.92919793
129.9740524	23.49024123	12.6917817
130.2999649	23.39340178	12.45213277
130.6197535	23.29288009	12.21028877
130.9333625	23.18869236	11.96628776
131.2407428	23.08089306	11.72016804
131.5418276	22.96940478	11.47196822
131.8365726	22.85430241	11.2217273
132.124926	22.73560252	10.96948462
132.4068352	22.61330798	10.71527971
132.6822538	22.48745657	10.45915246
132.9511335	22.3580687	10.20114311
133.2134184	22.22510038	9.941292158
133.4690777	22.08868112	9.679640316
133.7180276	21.94855779	9.416228659
133.9602746	21.80510748	9.151098546
134.1957711	21.65831707	8.884291538
134.4244633	21.50812346	8.615849452
134.6462783	21.3543205	8.345814431
134.8612168	21.19721486	8.07422886
135.0692557	21.0369355	7.801135254
135.2703363	20.87335276	7.526576461
135.4643572	20.70603584	7.250595577
135.6513785	20.53567352	6.973235865
135.8313378	20.3620888	6.69454077
136.0042029	20.18530994	6.414554028
136.1699315	20.00528723	6.133319587
136.3284797	19.82195335	5.850881474
136.479877	19.6357377	5.567283998
136.6240631	19.44644389	5.282571661
136.7609885	19.2539431	4.996789113
136.8906709	19.05855643	4.709981117
137.0130342	18.85996182	4.422192685
137.1280898	18.65842142	4.133468983
137.2358098	18.45392389	3.843855247
137.3361791	18.24653737	3.55339692
137.4291788	18.0362946	3.262139571
137.5147795	17.82315188	2.970128894
137.5929507	17.60705308	2.677410682
137.6637025	17.38820092	2.384030856
137.7270332	17.16671173	2.090035489
137.7829331	16.94264016	1.795470689
137.831342	16.71570642	1.500382677
137.8722819	16.48615903	1.204817786
137.9057434	16.25403349	0.908822417
137.9317144	16.01934018	0.612443
137.9501921	15.78214192	0.315726091
137.9611709	15.54247536	0.018718286
137.9646339	15.30030249	-0.278533776
137.9605656	15.05558602	-0.575983423
137.9489886	14.80851692	-0.873583924
137.9299148	14.5592126	-1.171288517
137.903315	14.30753029	-1.469050447
137.8692401	14.05380648	-1.766822919
137.8276274	13.79768786	-2.064559124
137.7785167	13.53942761	-2.362212275
137.7219037	13.27901275	-2.659735583
137.6578011	13.01651941	-2.957082273
137.5862137	12.75197099	-3.25420557
137.5071529	12.4854262	-3.551058776
137.4206288	12.21692505	-3.847595181
137.3266522	11.94650828	-4.143768145
137.2252257	11.67416255	-4.439531078
137.1163805	11.40002849	-4.734837427
137.0001232	11.12410427	-5.029640733
136.8764564	10.84636149	-5.323894593
136.7454222	10.56697701	-5.617552686
136.6070268	10.28593027	-5.910568771
136.4612894	10.00326381	-6.202896724
136.3082145	9.718940239	-6.494490522
136.1478549	9.43316307	-6.785304214
135.9801854	9.145735221	-7.075292006
135.8052949	8.857026317	-7.364408228
135.6231603	8.56684253	-7.652607323
135.4338392	8.275380585	-7.939843857
135.2373425	7.982607544	-8.226072586
135.0336857	7.688507807	-8.511248422
134.8229257	7.393255316	-8.795326375
134.6050783	7.096827889	-9.078261675
134.3801753	6.799270855	-9.360009734
134.1482425	6.500600916	-9.640526145
133.9093295	6.200934825	-9.919766641
133.6634621	5.90027807	-10.1976872
133.4106757	5.598675567	-10.47424403
133.1510113	5.296192106	-10.74939349
132.8845032	4.992858869	-11.02309215
132.6111906	4.688722871	-11.29529689
132.3311254	4.383878399	-11.56596481
132.0443617	4.078419862	-11.83505314
131.7509167	3.772296925	-12.10251946
131.4508238	3.465523352	-12.36832163
131.1441513	3.158235126	-12.6324177
130.8308975	2.85031635	-12.89476596
130.5112062	2.542152096	-13.15532509
130.1850349	2.23348155	-13.41405402
129.8524539	1.924430617	-13.67091186
129.513514	1.6150555	-13.92585813
129.168298	1.305505249	-14.17885267
128.8168221	0.995718865	-14.42985557
128.4591499	0.685780218	-14.6788272
128.0953245	0.375709862	-14.92572833
127.7254142	0.065597614	-15.17052012
127.3494856	-0.244478197	-15.41316388
126.9675351	-0.55462538	-15.65362138
126.5796845	-0.864623726	-15.89185479
126.185967	-1.174487915	-16.12782657
125.7864652	-1.484113562	-16.36149947
125.3812053	-1.793531971	-16.59283674
124.9702424	-2.102702243	-16.82180201
124.5536562	-2.411533643	-17.04835915
124.131494	-2.720007227	-17.2724725
123.7038183	-3.028072305	-17.49410686
123.270718	-3.335631842	-17.71322738
122.8322487	-3.642656392	-17.92979951
122.3884906	-3.949074585	-18.14378923
121.9394547	-4.254927702	-18.355163
121.4852325	-4.560123532	-18.56388754
121.0258848	-4.864620573	-18.76993004
120.5614827	-5.168363312	-18.97325822
120.0921412	-5.471246977	-19.17384021
119.6178809	-5.773286474	-19.37164446
119.1387744	-6.074428139	-19.56663998
118.6549255	-6.374591987	-19.75879628
118.1663857	-6.673753197	-19.94808325
117.6732451	-6.971852105	-20.13447118
117.175546	-7.268866989	-20.31793099
116.6733628	-7.564747817	-20.49843405
116.1667785	-7.859441548	-20.67595205
115.6558585	-8.152905196	-20.85045729
115.1407111	-8.445080457	-21.0219226
114.6213782	-8.735934244	-21.19032128
114.0979493	-9.025416395	-21.35562697
113.5705231	-9.313481432	-21.51781399
113.0391301	-9.600086915	-21.6768572
112.5038553	-9.885182331	-21.8327318
111.9648188	-10.16872842	-21.98541356
111.4220678	-10.45067594	-22.13487888
110.8756941	-10.73098334	-22.28110462
110.3257635	-11.00959973	-22.42406804
109.772393	-11.28650011	-22.56374708
109.2156156	-11.56161364	-22.70012024
108.6555324	-11.83490571	-22.83316645
108.0922447	-12.10634834	-22.96286515
107.5258472	-12.37591389	-23.08919646
106.9563747	-12.64351587	-23.21214103
106.38395	-12.90915056	-23.33167989
105.808635	-13.17275288	-23.44779479
105.2305148	-13.43428028	-23.56046802
104.6496762	-13.69369261	-23.66968238
104.0662073	-13.95095194	-23.77542118
103.4802229	-14.20606337	-23.87766841
102.8917551	-14.45890374	-23.97640862
102.3009387	-14.70951116	-24.07162677
101.7078021	-14.95774406	-24.16330853
101.110844	-15.20367669	-24.24263775
100.5012221	-15.44719727	-24.25675772
99.89136671	-15.68831707	-24.26697991
99.28132628	-15.92689755	-24.27330359
98.6712539	-16.16302146	-24.27572867
98.06123283	-16.3966258	-24.27425554
97.4513154	-16.62757196	-24.26888528
96.84166402	-16.85598086	-24.25961967
96.23233552	-17.08172311	-24.24646108
95.62340673	-17.3047104	-24.22941237
95.01499957	-17.52497363	-24.20847718
94.40722056	-17.74250843	-24.18365975
93.80015863	-17.95726413	-24.15496489
93.19392418	-18.1692525	-24.12239798
92.58856204	-18.37828931	-24.08596515
91.98422014	-18.58450135	-24.04567309
91.38095213	-18.78772653	-24.00152902
90.77887497	-18.98800212	-23.95354085
90.17808374	-19.18529849	-23.90171713
89.57868346	-19.37962288	-23.84606698
88.98074414	-19.57086104	-23.78660005
88.38437386	-19.75903231	-23.72332671
87.78966907	-19.94411758	-23.65625792
87.19671434	-20.12605557	-23.58540514
86.60557707	-20.30471711	-23.5107805
86.01641558	-20.48032662	-23.43239675
85.42927768	-20.65268395	-23.35026719
84.84427545	-20.8218416	-23.26440567
84.26146105	-20.98761016	-23.17482668
83.68096755	-21.15013335	-23.08154533
83.1028958	-21.30942977	-22.9845772
82.52731867	-21.4654006	-22.8839385
81.95429431	-21.61787798	-22.77964607
81.38393477	-21.76693337	-22.67171726
80.8163444	-21.91260792	-22.56016994
80.25160846	-22.0548633	-22.44502265
79.6897853	-22.19353399	-22.32629442
79.13099149	-22.32872897	-22.20400486
78.57527841	-22.46024904	-22.0781741
78.02280517	-22.58842097	-21.94882288
77.47361312	-22.71300514	-21.81597245
76.92777472	-22.8339099	-21.67964456
76.38540279	-22.95125019	-21.53986155
75.84661528	-23.06517756	-21.39664629
75.31142952	-23.17532716	-21.25002218
74.77995968	-23.28183517	-21.10001309
74.25229431	-23.38471159	-20.94664348
73.72849944	-23.48384844	-20.78993831
73.2086518	-23.5791966	-20.62992301
72.69285606	-23.67086412	-20.46662356
72.18119326	-23.75883708	-20.30006643
71.6737379	-23.84306719	-20.1302786
71.17057527	-23.9235706	-19.9572875
70.67178544	-24.00034024	-19.78112109
70.17742671	-24.07324738	-19.60180782
69.68761048	-24.14247308	-19.41937657
69.20240069	-24.20793037	-19.23385676
68.7218737	-24.26960862	-19.04527822
68.24606515	-24.32725823	-18.85367128
67.77505856	-24.38091448	-18.65906672
67.30899241	-24.43095575	-18.46149577
66.84790645	-24.4771719	-18.26099012
66.39185074	-24.51941553	-18.05758188
65.94090705	-24.55773652	-17.85130363
65.49512766	-24.59200927	-17.64218837
65.05464432	-24.62261063	-17.43026951
64.61949626	-24.64934704	-17.21558091
64.18972116	-24.67201454	-16.99815685
63.76541925	-24.69081409	-16.778032
63.34667162	-24.70583259	-16.55524143
62.93354433	-24.71706801	-16.32982065
62.52605617	-24.7242148	-16.10180553
62.12430951	-24.72751781	-15.87123236
61.72835279	-24.72687644	-15.63813778
61.33829082	-24.72256921	-15.40255884
60.95412013	-24.71416333	-15.16453295
60.57592862	-24.70183819	-14.92409788
60.20378357	-24.68564446	-14.68129177
59.83770926	-24.66534965	-14.43615313
59.4778173	-24.64131807	-14.18872077
59.12411973	-24.61324618	-13.9390339
58.77669654	-24.58129997	-13.68713206
58.43560267	-24.54548296	-13.43305509
58.10090618	-24.50589552	-13.17684316
57.77263012	-24.46233662	-12.91853682
57.45084267	-24.41492264	-12.65817685
57.13559492	-24.36365965	-12.39580439
56.82694543	-24.30861456	-12.13146087
56.52492458	-24.2496648	-11.86518803
56.22959067	-24.18688938	-11.59702788
55.94099642	-24.12033916	-11.3270227
55.6591747	-24.04993174	-11.05521508
55.38417744	-23.9757278	-10.78164789
55.11604866	-23.897738	-10.50636421
54.85483401	-23.81599637	-10.22940742
54.60056823	-23.73046485	-9.950821176
54.35329588	-23.64118438	-9.670649326
54.11305819	-23.54818204	-9.388935965
53.87988917	-23.45144092	-9.105725462
53.65382848	-23.35099355	-8.821062402
53.4349125	-23.24685528	-8.534991557
53.22317682	-23.13904661	-8.247557927
53.01865376	-23.02757302	-7.958806752
52.82137719	-22.91245897	-7.668783453
52.63137859	-22.79372227	-7.377533606
52.44868831	-22.6713799	-7.085103031
52.27333608	-22.54545317	-6.791537731
52.10535012	-22.41596206	-6.496883827
51.94475662	-22.28292024	-6.201187652
51.79158302	-22.14636037	-5.904495714
51.6458534	-22.00629971	-5.606854659
51.50759146	-21.86276078	-5.308311257
51.37681745	-21.71575093	-5.008912435
51.2535565	-21.56532176	-4.708705296
51.13782697	-21.41148516	-4.407737018
51.02964434	-21.25424203	-4.106054906
50.92903248	-21.09366101	-3.803706431
50.83600524	-20.92974857	-3.500739117
50.75057786	-20.76253141	-3.197200598
50.67275864	-20.59199552	-2.893138623
50.60257142	-20.41824404	-2.588601027
50.54002281	-20.24127054	-2.283635723
50.48511529	-20.06104735	-1.978290654
50.4378732	-19.87770809	-1.672613907
50.39829783	-19.69123423	-1.36665358
50.36639601	-19.50165624	-1.060457827
50.34216091	-19.30891924	-0.754074848
50.32558794	-19.11299312	-0.447552925
50.31673457	-18.91427877	-0.140940305
50.31555432	-18.71247671	0.165714707
50.32207816	-18.50782531	0.472363775
50.33629161	-18.30026085	0.778958561
50.35819317	-18.08981703	1.085450748
50.38775727	-17.87637719	1.391791996
50.42499036	-17.6600472	1.697933966
50.46993213	-17.4411566	2.003828353
50.52254351	-17.21952488	2.3094269
50.58278636	-16.99498955	2.614681337
50.65071026	-16.76796581	2.919543454
50.72621202	-16.53789099	3.223965098
50.8093744	-16.30540799	3.527898146
50.90015691	-16.07037308	3.831294544
50.998545	-15.83281852	4.134106315
51.10449134	-15.59257872	4.436285553
51.21803168	-15.35001789	4.737784427
51.33913932	-15.10511458	5.038555197
51.46778597	-14.85784496	5.33855023
51.60393175	-14.60812683	5.637721988
51.74755978	-14.35602637	5.936023046
51.89866424	-14.10168102	6.233406098
52.05725438	-13.84532378	6.529823967
52.22324285	-13.58662032	6.825229593
52.39662864	-13.3257595	7.119576075
52.57739067	-13.06281583	7.412816661
52.76549643	-12.79780309	7.704904745
52.96092259	-12.53079785	7.995793876
53.16363786	-12.26183421	8.28543779
53.37361064	-11.99095398	8.573790395
53.59079345	-11.71811687	8.86080577
53.81517923	-11.44351273	9.146438207
54.04668896	-11.16694413	9.430642183
54.28531921	-10.88863291	9.713372367
54.53104104	-10.60866469	9.994583671
54.78382939	-10.32715092	10.27423122
55.04359109	-10.04385352	10.55227035
55.31032055	-9.758999654	10.82865664
55.58400129	-9.472758795	11.10334593
55.86453075	-9.184872712	11.37629429
56.15189762	-8.895550996	11.64745803
56.44605225	-8.604814243	11.91679375
56.74692365	-8.31259015	12.18425834
57.05449503	-8.019069665	12.44980894
57.36874205	-7.724407706	12.71340294
57.68956628	-7.428420731	12.9749981
58.01694314	-7.131274169	13.23455243
58.35085425	-6.833157332	13.49202424
58.69120182	-6.53391212	13.74737218
59.03795724	-6.233692761	14.00055523
59.39102194	-5.932356793	14.25153266
59.75039198	-5.630168325	14.50026408
60.1159737	-5.327018788	14.74670947
60.48772862	-5.023034605	14.99082915
60.86559912	-4.718262523	15.23258377
61.2495443	-4.412821434	15.47193433
61.6394672	-4.106615783	15.70884228
62.03532514	-3.799764592	15.94326937
62.43705602	-3.49231527	16.17517774
62.84461881	-3.184392633	16.40452992
63.25790743	-2.875894069	16.63128888
63.67687772	-2.566941441	16.85541793
64.10148955	-2.25766711	17.07688078
64.53162747	-1.947956083	17.29564164
64.96724748	-1.63793615	17.51166508
65.40831404	-1.327755031	17.72491608
65.85472636	-1.017360108	17.93536006
66.30641556	-0.706802763	18.14296295
66.76330878	-0.396126019	18.34769103
67.22534265	-0.085400973	18.54951103
67.69246481	0.225272112	18.74839024
68.16454113	0.536006196	18.94429634
68.64153034	0.84666349	19.13719746
69.12337856	1.157144509	19.3270622
69.61000544	1.46741594	19.51385974
70.10131853	1.777468293	19.69755965
70.59723908	2.087255289	19.87813197
71.09769783	2.396709951	20.05554731
71.60260944	2.705797532	20.22977677
72.11189476	3.014468507	20.40079192
72.62548921	3.322645423	20.5685648
73.14331996	3.630269913	20.73306812
73.66524971	3.937387952	20.89427499
74.19126197	4.243842036	21.05215903
74.72124364	4.549634927	21.20669446
75.25511377	4.854714304	21.35785606
75.7928168	5.158996362	21.50561906
76.3342188	5.462498246	21.64995921
76.87927536	5.76512207	21.79085298
77.42787704	6.066848498	21.92827726
77.97993758	6.367628361	22.06220949
78.5353749	6.667408669	22.1926277
79.09409945	6.966143264	22.31951057
79.65605358	7.263764754	22.44283724
80.22110308	7.560258287	22.56258739
80.78919279	7.855556337	22.67874141
81.36018019	8.149635778	22.79128024
81.93407317	8.442411974	22.90018531
82.51069302	8.733871495	23.00543866
83.08997002	9.023958109	23.10702306
83.67181502	9.312623657	23.20492173
84.2561568	9.599822293	23.29911849
84.84287354	9.885507528	23.38959782
85.43191081	10.16963959	23.47634484
86.02314686	10.45216972	23.55934514
86.6165024	10.73305757	23.63858499
87.21189582	11.0122671	23.71405135
87.80920723	11.28974362	23.78573169
88.40830948	11.56541881	23.85361408
89.00917551	11.83929206	23.91768727
89.6116804	12.11130134	23.97794065
90.21575665	12.38143045	24.03436416
90.82125896	12.64959129	24.08694834
91.4281324	12.91578239	24.13568448
92.03625734	13.17993736	24.18056442
92.64553745	13.44201325	24.22158058
93.25587729	13.70196871	24.25872605
93.86718397	13.95976772	24.29199463
94.47935566	14.21536196	24.32138063
95.09230719	14.46872971	24.34687899
95.70595555	14.71985819	24.3684854
96.32017707	14.96866545	24.38619611
96.93484187	15.21504859	24.40000796
97.54991079	15.45907783	24.40991846
98.16527107	15.70068891	24.41592581
98.7807811	15.93975054	24.4180288
99.39642045	16.17639181	24.41622678
100.0120601	16.41051314	24.41051984
100.627566	16.64199344	24.40090871
101.2428624	16.87084603	24.38739465
101.8578622	17.09706397	24.3699796
102.4724478	17.32056133	24.34866621
103.0865618	17.54141421	24.32345768
103.7000413	17.75940989	24.29435781
104.3128387	17.97465492	24.2613711
104.9248219	18.1870164	24.22450268
105.535909	18.39650715	24.18375826
106.1460231	18.60316123	24.13914416
106.7550585	18.80692468	24.09066744
107.3629046	19.0077258	24.03833568
107.9694639	19.20553362	23.9821571
108.5746296	19.40028411	23.92214051
109.1783239	19.59201413	23.85829546
109.7804073	19.78054123	23.790632
110.3808385	19.96603546	23.71916079
110.9795075	20.14842238	23.64389317
111.5763084	20.32763932	23.56484109
112.1711125	20.50353026	23.48201704
112.763877	20.67627454	23.39543415
113.3544969	20.84581152	23.30510619
113.9428331	21.01193566	23.21104749
114.5288318	21.17478867	23.11327295
115.1123888	21.33430685	23.01179812
115.6934016	21.49043007	22.90663914
116.271818	21.64331863	22.79781269
116.8474903	21.79271266	22.68533604
117.420333	21.9386198	22.56922712
117.9902668	22.08107871	22.44950435
118.557232	22.22022212	22.32618676
119.1210745	22.35573929	22.19929394
119.6817261	22.48771549	22.06884609
120.2391017	22.61616018	21.93486391
120.7931079	22.74104007	21.7973687
121.3436568	22.86234787	21.65638232
121.8906268	22.97990045	21.51192716
122.4339612	23.09384283	21.36402617
122.9735911	23.20426026	21.21270285
123.5093859	23.31091371	21.05798124
124.0412811	23.41390657	20.8998859
124.5692022	23.51328948	20.73844194
125.0930346	23.60889549	20.57367499
125.6127087	23.70079545	20.40561119
126.1281394	23.78897557	20.23427722
126.6392431	23.87342654	20.05970027
127.145931	23.95410535	19.88190802
127.6481245	24.03102545	19.70092869
128.1457391	24.10416274	19.51679095
128.6386884	24.1734784	19.32952401
129.1269037	24.23903056	19.13915753
129.6102996	24.30078015	18.94572169
130.0887776	24.35860353	18.74924713
130.5622933	24.4126953	18.54976496
131.0307539	24.4629574	18.34730677
131.4940821	24.50938203	18.14190461
131.9521711	24.55177145	17.93359098
132.4049706	24.59027166	17.72239884
132.8524116	24.62491138	17.5083616
133.2944144	24.65564764	17.29151312
133.7309143	24.68252622	17.07188766
134.1618048	24.70532144	16.84951994
134.5870796	24.72444456	16.62444511
135.006619	24.73957454	16.39669874
135.4203845	24.75090652	16.16631676
135.8282617	24.75813896	15.93333556
136.230224	24.76153481	15.69779195
136.6262176	24.76117806	15.45972309
137.0161237	24.75671625	15.21916652
137.3999105	24.74836393	14.97616021
137.7775122	24.73610692	14.73074252
138.1488677	24.71995467	14.48295209
138.5139165	24.69991715	14.23282799
138.8725686	24.6757955	13.98040968
139.2248091	24.64789331	13.72573693
139.5705445	24.61597414	13.46884981
139.9097706	24.58040715	13.20978883
140.2423802	24.5408472	12.9485948
140.5683199	24.4973106	12.68530879
140.8875529	24.44992117	12.41997226
141.2000588	24.39891245	12.15262701
141.5057253	24.34387185	11.8833151
141.8045224	24.28494976	11.61207884
142.0964083	24.22220806	11.33896095
142.3813329	24.15564485	11.06400442
142.659282	24.08550148	10.78725241
142.9301458	24.01134154	10.50874844
143.1939123	23.93340515	10.22853635
143.4505268	23.851628	9.946660171
143.6999331	23.76592432	9.663164137
143.942115	23.67648248	9.378092847
144.1770476	23.583427	9.09149111
144.4046581	23.48653047	8.803403923
144.6249274	23.3859404	8.513876516
144.8378195	23.28167293	8.222954397
145.0433052	23.17378843	7.930683304
145.2413351	23.0621943	7.637109036
145.4318861	22.94697458	7.342277725
145.6149266	22.82814784	7.046235726
145.790423	22.7057074	6.749029479
145.9583503	22.5797008	6.450705595
146.1186805	22.45014599	6.151310962
146.271377	22.31699005	5.850892597
146.416432	22.18037746	5.549497604
146.5538148	22.04028059	5.247173291
146.6834703	21.89649161	4.943967167
146.8054214	21.74934629	4.639926807
146.919654	21.59890875	4.335099879
147.0260994	21.44485068	4.029534263
147.1247771	21.28745626	3.723277958
147.2156913	21.12689398	3.416378982
147.2988028	20.96301584	3.108885494
147.3740331	20.79539308	2.800845808
147.44146	20.62468495	2.49230828
147.5010512	20.4507664	2.183321274
147.5527934	20.27364088	1.873933324
147.5966631	20.09323007	1.564193055
147.6326474	19.90952364	1.254149031
147.6607945	19.72292132	0.943849926
147.6810674	19.53322768	0.633344488
147.6934351	19.3402831	0.322681501
147.6979149	19.14424832	0.01190968
147.6944672	18.94521616	-0.294007776
147.6832827	18.74321664	-0.593232054
147.6645057	18.53822901	-0.892416855
147.6381513	18.33036386	-1.191515224
147.6041879	18.11941248	-1.49048015
147.56267	17.90573303	-1.789264637
147.513601	17.68933178	-2.08782179
147.4569444	17.46994817	-2.386104685
147.3927423	17.24783189	-2.684066418
147.3210092	17.02303998	-2.98166016
147.2417783	16.79574542	-3.278839169
147.1550059	16.56561269	-3.575556695
147.0607338	16.33285828	-3.87176608
146.9589836	16.09755326	-4.167420778
146.8497387	15.8595252	-4.462474279
146.7330825	15.61922114	-4.756880164
146.6089852	15.37637073	-5.050592124
146.4774965	15.13119228	-5.343563957
146.338593	14.88344601	-5.635749573
146.1923389	14.63342628	-5.927102963
146.038737	14.38104137	-6.217578291
145.8778252	14.12640644	-6.507129843
145.7096295	13.86956032	-6.79571201
145.5341773	13.61053918	-7.083279354
145.3514954	13.34937221	-7.369786617
145.161616	13.08611383	-7.655188655
144.96457	12.82080406	-7.939440505
144.7603817	12.55343679	-8.222497404
144.5490983	12.28413408	-8.504314747
144.3307156	12.01272266	-8.784848123
144.1053223	11.73954037	-9.064053326
143.872945	11.4645712	-9.341886337
143.633611	11.18779984	-9.618303367
143.3873264	10.9090951	-9.89326084
143.1341806	10.6287646	-10.1667154
142.8742126	10.3468391	-10.43862391
142.6074497	10.06328251	-10.70894351
142.3339183	9.778053763	-10.97763156
142.0536956	9.491365791	-11.24464566
141.7668102	9.20317827	-11.5099437
141.4733083	8.913534983	-11.77348382
141.1732218	8.622406883	-12.03522446
140.8665981	8.329836583	-12.29512428
140.5535351	8.036101938	-12.55314228
140.2340382	7.741033923	-12.80923777
139.9081852	7.444801654	-13.0633703
139.5760141	7.147385041	-13.31549976
139.237578	6.84882965	-13.56558636
138.8929259	6.549158934	-13.81359066
138.542126	6.248477892	-14.05947347
138.1852263	5.946797693	-14.30319598
137.8222835	5.644164923	-14.54471975
137.4533611	5.340649503	-14.78400665
137.0785108	5.036269642	-15.02101887
136.6977936	4.731079484	-15.25571904
136.3112851	4.425183916	-15.48807014
135.9190218	4.118534642	-15.71803546
135.5210759	3.811219139	-15.9455787
135.1175429	3.50340271	-16.170664
134.7084536	3.1950095	-16.39325584
134.2938803	2.886114664	-16.61331906
133.8738817	2.576742999	-16.83081897
133.4485367	2.266984924	-17.04572131
133.0179269	1.956933084	-17.25799215
132.5820609	1.646445111	-17.467598
132.1410397	1.335677428	-17.67450587
131.6949682	1.024783948	-17.87868316
131.2438867	0.713720731	-18.08009763
130.7878609	0.402521762	-18.27871759
130.3269818	0.091289608	-18.47451182
129.8613246	-0.219923045	-18.66744945
129.3909403	-0.53112676	-18.85750006
128.9159029	-0.842271082	-19.04463382
128.4363009	-1.153272261	-19.22882135
127.9522233	-1.464050375	-19.41003357
127.4637181	-1.774623645	-19.58824207
126.970862	-2.084941286	-19.76341889
126.4737422	-2.394930687	-19.93553654
125.972458	-2.704501859	-20.10456791
125.4670559	-3.01367166	-20.27048658
124.957613	-3.322391863	-20.4332666
124.4442226	-3.630588361	-20.59288235
123.9269854	-3.938179933	-20.7493089
123.4059168	-4.245223196	-20.90252181
122.8811604	-4.551569257	-21.05249716
122.3527489	-4.857241312	-21.19921144
121.8208163	-5.162118267	-21.34264179
121.2854314	-5.466174455	-21.48276594
120.7466509	-5.769392783	-21.61956197
120.2045993	-6.071680559	-21.75300859
119.6593279	-6.373025505	-21.88308512
119.110939	-6.67336312	-22.00977141
118.5595259	-6.972642409	-22.13304769
118.0051158	-7.270857203	-22.25289492
117.4478656	-7.567910424	-22.36929466
116.8878277	-7.863778266	-22.48222887
116.3250844	-8.158414384	-22.59168009
115.7597231	-8.45176973	-22.69763154
115.1918665	-8.743788815	-22.80006702
114.6216066	-9.034432277	-22.89897068
114.0489593	-9.323663132	-22.99432744
113.474046	-9.611427243	-23.08612282
112.8969861	-9.897682139	-23.17434282
112.3178163	-10.18237514	-23.25897396
111.7366803	-10.46547224	-23.34000348
111.1536506	-10.74692788	-23.41741924
110.5687946	-11.02668809	-23.49120947
109.9822424	-11.30472926	-23.56136313
109.394019	-11.5809686	-23.62786981
108.8042859	-11.85540833	-23.69071967
108.2130975	-12.12798141	-23.74990332
107.6205757	-12.39867381	-23.80541213
107.0267654	-12.66740126	-23.85723807
106.4317917	-12.93415491	-23.90537358
105.835726	-13.19887205	-23.94981173
105.2386602	-13.46151	-23.99054629
104.6406891	-13.72203096	-24.02757157
104.0419359	-13.98044061	-24.06088238
103.4424258	-14.23660019	-24.09047425
102.8422969	-14.49053796	-24.11634333
102.2416485	-14.74222928	-24.13848627
101.6405541	-14.99160426	-24.15690034
101.0391037	-15.23862048	-24.17158347
100.4373789	-15.4832169	-24.18253421
99.83546393	-15.72533502	-24.18975157
99.23350235	-15.96504471	-24.19323524
98.63152169	-16.20216901	-24.1929856
98.02967325	-16.43680253	-24.18900352
97.42802971	-16.66886706	-24.18129041
96.82664364	-16.89822848	-24.16984845
96.22566708	-17.12500028	-24.15468033
95.62513701	-17.34900586	-24.13578928
95.02520528	-17.57037045	-24.11317916
94.42589897	-17.78888262	-24.08685451
93.82736745	-18.00467103	-24.05682039
93.22965023	-18.21755219	-24.02308237
92.63286541	-18.4275697	-23.98564675
92.03712535	-18.63475983	-23.94452039
91.44250868	-18.83905575	-23.89971065
90.84906488	-19.04029026	-23.85122553
90.25691741	-19.23853705	-23.79907365
89.66616888	-19.43380924	-23.74326419
89.07688122	-19.62598055	-23.68380681
88.48916026	-19.81507603	-23.62071188
87.90309872	-20.00107884	-23.55399031
87.31877671	-20.1839269	-23.48365353
86.73628873	-20.36361157	-23.40971357
86.15572442	-20.5401107	-23.33218304
85.57716176	-20.71335496	-23.25107514
85.00067271	-20.88324959	-23.16640353
84.42637238	-21.04987652	-23.07818251
83.85438043	-21.21334961	-22.98642694
83.28472328	-21.37338934	-22.89115223
82.71747347	-21.52990256	-22.79237426
82.15279253	-21.68319298	-22.69010954
81.59072517	-21.83305829	-22.58437515
81.03136805	-21.97952486	-22.4751886
80.47477148	-22.12241	-22.36256801
79.92108532	-22.26199385	-22.24653205
79.37033189	-22.3979653	-22.12709987
78.82261409	-22.53039278	-22.00429116
78.27802538	-22.65930454	-21.87812614
77.73663714	-22.78462475	-21.74862558
77.19854755	-22.90641137	-21.61581069
76.66380154	-23.02445981	-21.47970324
76.13254532	-23.13908312	-21.34032553
75.60479357	-23.24992464	-21.19770032
75.08065385	-23.35710551	-21.05185087
74.56021189	-23.46064282	-20.90280096
74.04352378	-23.56039501	-20.75057486
73.53068186	-23.65642124	-20.59519731
73.02176567	-23.74871378	-20.43669351
72.51686016	-23.83729942	-20.2750892
72.01603653	-23.92213655	-20.11041055
71.51937367	-24.00322766	-19.94268419
71.0269493	-24.08057237	-19.77193725
70.53883784	-24.15415853	-19.59819731
70.0550877	-24.22382396	-19.42149238
69.57578444	-24.28962627	-19.24185093
69.1010465	-24.35182665	-19.0593019
68.6308748	-24.40999216	-18.87387465
68.16537916	-24.46434227	-18.68559897
67.70463005	-24.51486867	-18.49450509
67.24869749	-24.56156271	-18.30062369
66.79762566	-24.60426486	-18.10398583
66.35149365	-24.64303176	-17.90462301
65.91038269	-24.6779414	-17.70256711
65.47435626	-24.70896813	-17.49785047
65.04348137	-24.73611125	-17.29050579
64.61782537	-24.75938017	-17.08056619
64.19745273	-24.77876996	-16.86806515
63.78240873	-24.79416129	-16.65303656
63.372787	-24.8057508	-16.43551469
62.96860414	-24.81323861	-16.21553416
62.56995546	-24.81684701	-15.99312999
62.17689664	-24.81654391	-15.76833754
61.78951793	-24.81253466	-15.54119255
61.40781657	-24.80441351	-15.31173109
61.03187759	-24.79236226	-15.07998957
60.66176408	-24.77642482	-14.84600479
60.2974977	-24.75637295	-14.60981384
59.93916594	-24.7324259	-14.37145415
59.58684113	-24.70471457	-14.13096347
59.24053608	-24.67296831	-13.88837992
58.90032443	-24.63733689	-13.64374186
58.56627113	-24.59792236	-13.39708799
58.23839594	-24.55452011	-13.14845732
57.91676425	-24.50724836	-12.89788914
57.60142437	-24.45611314	-12.64542304
57.29243223	-24.40118259	-12.39109889
56.98981474	-24.34233147	-12.13495685
56.6936276	-24.27964018	-11.87703734
56.40392128	-24.21316054	-11.61738102
56.12072557	-24.14280803	-11.35602889
55.84408979	-24.06864444	-11.09302213
55.57405536	-23.99068042	-10.8284022
55.3106656	-23.9089506	-10.56221077
55.05395231	-23.82341557	-10.29448981
54.80395749	-23.73411701	-10.02528148
54.56071879	-23.64107094	-9.754628145
54.32427248	-23.54429388	-9.482572424
54.09465108	-23.44378453	-9.209157153
53.87189016	-23.3395697	-8.934425345
53.65602308	-23.23167002	-8.658420206
53.44707995	-23.12009063	-8.381185181
53.24509234	-23.00485621	-8.102763882
53.05009	-22.88598481	-7.823200079
52.86210087	-22.76349271	-7.542537733
52.68115291	-22.63740194	-7.260821007
52.50727201	-22.50773228	-6.97809417
52.34048266	-22.37449731	-6.694401666
52.18081039	-22.23772991	-6.409788112
52.02827757	-22.09744727	-6.124298266
51.88290596	-21.95367194	-5.837976986
51.74471398	-21.80641118	-5.550869274
51.6137253	-21.65571687	-5.263020301
51.48995632	-21.50160078	-4.9744753
51.37342131	-21.34406384	-4.685279616
51.26414238	-21.18317482	-4.395478756
51.16213198	-21.01894014	-4.105118281
51.0674039	-20.85138656	-3.814243835
50.97996491	-20.68050031	-3.522901158
50.89983749	-20.50638423	-3.231136107
50.82702726	-20.32903207	-2.938994564
50.76154353	-20.14847223	-2.646522469
50.7033851	-19.96467092	-2.353765859
50.65257614	-19.77777664	-2.060770812
50.60911465	-19.58776435	-1.767583438
50.5729928	-19.39458022	-1.47424988
50.54423718	-19.19841405	-1.180816344
50.52283971	-18.99922346	-0.887329055
50.50880104	-18.7970409	-0.59383423
50.50210385	-18.59177826	-0.300378105
50.5027482	-18.38348021	-0.007006954
50.51078067	-18.17250717	0.286232987
50.52614314	-17.95852691	0.579295479
50.54887334	-17.74185609	0.872134295
50.57894572	-17.52239559	1.164703226
50.61632074	-17.29996942	1.456956107
50.66102479	-17.07484222	1.748846803
50.71307416	-16.84721089	2.040329206
50.77243067	-16.61693325	2.331357274
50.83904702	-16.38381819	2.621885013
50.91297916	-16.14834128	2.911866496
50.99411557	-15.90992173	3.201255862
51.0825386	-15.66921303	3.490007346
51.17818683	-15.42596972	3.778075241
51.28106525	-15.1803681	4.065413938
51.39111351	-14.93218976	4.35197793
51.50837664	-14.68187163	4.637721813
51.63277907	-14.42911765	4.922600298
51.76434064	-14.17422037	5.206568208
51.90298686	-13.91691129	5.489580502
52.04872884	-13.65744365	5.771592258
52.20153218	-13.39580258	6.052558704
52.36137668	-13.13206714	6.332435205
52.52823481	-12.86627851	6.611177288
52.70207109	-12.59843777	6.888740635
52.88286668	-12.32864903	7.165081096
53.0705866	-12.05693269	7.440154699
53.26518581	-11.78325568	7.713917652
53.4666227	-11.50761806	7.986326351
53.67491781	-11.23035881	8.257337382
53.88997082	-10.95117025	8.526907531
54.11178764	-10.6703218	8.794993805
54.34030888	-10.38774121	9.06155343
54.57554138	-10.10370493	9.32654383
54.81738459	-9.817942061	9.589922685
55.06582001	-9.530611298	9.851647897
55.32081238	-9.241791202	10.11167761
55.58228689	-8.951367841	10.36997024
55.85026177	-8.659690069	10.6264844
56.12463159	-8.366507825	10.88117907
56.40541449	-8.072172135	11.1340134
56.69253146	-7.776571944	11.38494687
56.98592682	-7.479715804	11.63393923
57.2855667	-7.181717692	11.88095053
57.5913621	-6.882449867	12.12594111
57.90331731	-6.582201797	12.36887159
58.22133554	-6.280822758	12.60970297
58.54538721	-5.978460912	12.8483965
58.87541871	-5.675162698	13.08491377
59.21139654	-5.371059749	13.3192167
59.55325603	-5.066156916	13.55126759
59.90092911	-4.760454426	13.78102904
60.25434823	-4.453958435	14.00846398
60.6134771	-4.146801937	14.23353574
60.97821314	-3.838869519	14.45620803
61.34852847	-3.530332773	14.67644485
61.7243877	-3.221328052	14.89421062
62.10568029	-2.911730391	15.10947019
62.4923674	-2.601673058	15.32218873
62.88441469	-2.291299877	15.53233179
63.28173425	-1.980577412	15.73986538
63.68425576	-1.669535849	15.94475592
64.09191305	-1.358223755	16.14697017
64.50464435	-1.046704958	16.34647534
64.92240783	-0.735100939	16.5432391
65.34507215	-0.423277377	16.73722954
65.77260066	-0.111379287	16.9284151
66.20493981	0.200500995	17.11676477
66.64202268	0.512308033	17.30224794
67.08372563	0.824126903	17.48483446
67.53003429	1.135762318	17.66449457
67.98082967	1.44727658	17.8411991
68.43609138	1.75849733	18.01491927
68.89574535	2.069383214	18.18562675
69.35965987	2.380007153	18.3532937
69.82778039	2.690272978	18.51789285
70.30006601	3.000063563	18.67939731
70.77639534	3.309416392	18.83778067
71.25672089	3.618227766	18.99301714
71.74091399	3.926533369	19.14508136
72.22896063	4.234176545	19.29394844
72.72075594	4.541151863	19.439594
73.21621224	4.847422152	19.5819943
73.71528179	5.152895974	19.721126
74.21783926	5.457583266	19.85696626
74.72383292	5.761399461	19.98949287
75.23316223	6.064318006	20.11868413
75.74574364	6.366289532	20.24451882
76.26150429	6.667256426	20.36697624
76.7803797	6.967158352	20.48603638
77.30222324	7.265993277	20.60167964
77.82701493	7.56366843	20.71388699
78.35463677	7.860158382	20.82263998
78.88504285	8.155400169	20.92792076
79.41807438	8.449375867	21.02971197
79.95369201	8.742019777	21.12799679
80.49178625	9.03329013	21.2227591
81.03230921	9.323136865	21.31398324
81.57514055	9.611518406	21.40165412
82.12019661	9.898388313	21.48575723
82.66741867	10.18370872	21.56627876
83.21665012	10.46741845	21.64320532
83.76785345	10.74948521	21.71652413
84.3209394	11.02986837	21.78622309
84.8757978	11.30851486	21.85229065
85.4323705	11.58540211	21.91471578
85.99050936	11.8604478	21.97348807
86.55017986	12.13365025	22.02859778
87.11125911	12.40494247	22.08003571
87.6736434	12.67426763	22.12779318
88.2372387	12.94157575	22.17186223
88.80199936	13.20687751	22.21223548
89.367801	13.47009529	22.2489061
89.93455673	13.73119486	22.28186782
90.50216778	13.99012582	22.31111513
91.07054177	14.24684665	22.336643
91.63958525	14.50131595	22.358447
92.20922701	14.75353073	22.37652335
92.77933534	15.00338502	22.3908689
93.34986588	15.25092952	22.40148107
93.92069077	15.4960632	22.40835781
94.49169206	15.73869498	22.41149782
95.06286663	15.97897924	22.41090036
95.6340241	16.21667238	22.40656521
96.20511204	16.45182667	22.39849284
96.77602166	16.68437023	22.38668434
97.34666474	16.91427931	22.37114137
97.91696224	17.1415567	22.35186614
98.4868255	17.36618407	22.3288616
99.05610806	17.58798455	22.3021312
99.62474866	17.8070083	22.27167901
100.1926747	18.02328351	22.23750968
100.7597516	18.23665797	22.19962855
101.3259377	18.44725491	22.1580415
101.8910983	18.65491882	22.11275495
102.4551578	18.85967358	22.06377603
103.0180139	19.06145863	22.01111242
103.5795733	19.26024234	21.95477239
104.1397356	19.4559685	21.89476475
104.6983901	19.64854131	21.83109902
105.2555014	19.83813542	21.76378522
105.8109448	20.02460827	21.69283395
106.3646194	20.20789846	21.61825643
106.9164172	20.38791361	21.54006448
107.466303	20.56484633	21.45827048
108.0141423	20.738502	21.37288732
108.5598318	20.90880259	21.28392859
109.1033033	21.07581248	21.19140839
109.6444986	21.23964439	21.09534136
110.1832782	21.40006974	20.99574273
110.719583	21.55719478	20.89262834
111.2532764	21.71079027	20.78601454
111.7843128	21.86102473	20.67591822
112.3126106	22.00791063	20.56235689
112.8380301	22.15119149	20.44534857
113.3605156	22.29099283	20.32491182
113.8799822	22.42730704	20.20106577
114.3963336	22.56007185	20.07383009
114.9094564	22.68913496	19.94322498
115.4193196	22.81474734	19.80927116
115.9257941	22.93667415	19.6719899
116.4288089	23.0549691	19.53140301
116.9282851	23.16964319	19.38753278
117.4241557	23.28077316	19.24040206
117.9162978	23.38813565	19.09003418
118.4046495	23.49182653	18.93645303
118.8891284	23.59183026	18.77968294
119.3696583	23.6881666	18.61974879
119.8461412	23.78072984	18.45667594
120.3185068	23.86956173	18.29049025
120.7866725	23.95463962	18.12121809
121.2505581	24.03594595	17.94888625
121.7100873	24.11348168	17.77352207
122.1651816	24.18723502	17.59515331
122.6157496	24.257114	17.41380826
123.0617377	24.32324459	17.22951561
123.5030601	24.38556022	17.04230455
123.9396194	24.44391995	16.85220473
124.3713806	24.49855194	16.65924621
124.7982521	24.54934148	16.46345955
125.2201605	24.59628061	16.26487569
125.6369996	24.63915263	16.06352608
126.0487289	24.67814144	15.85944252
126.4552803	24.71325647	15.65265729
126.8565779	24.74445617	15.44320309
127.2525567	24.77176074	15.231113
127.6431214	24.79499116	15.0164205
128.0282659	24.81453481	14.79915953
128.4078706	24.83005026	14.5793644
128.7819068	24.84177467	14.35706978
129.150261	24.84938619	14.13231077
129.5129015	24.85309312	13.90512285
129.8697669	24.85290336	13.67554185
130.220789	24.8487764	13.44360394
130.5658791	24.84052795	13.20934574
130.9050367	24.82855399	12.9728042
131.2381777	24.81269166	12.73401657
131.5652094	24.79270996	12.49302044
131.8861075	24.76882906	12.24985386
132.2008329	24.74116993	12.0045551
132.5093253	24.70970254	11.75716276
132.8114863	24.67412763	11.50771582
133.1073063	24.63474745	11.25625358
133.3967081	24.59139532	11.00281558
133.6796874	24.54439926	10.7474417
133.9561295	24.49331803	10.49017214
134.2260203	24.43839789	10.23104741
134.4893048	24.37959805	9.970108177
134.7459092	24.3167357	9.707395518
134.995833	24.250135	9.442950789
135.2390199	24.17972236	9.176815527
135.4754099	24.10539183	8.909031532
135.7049771	24.02726786	8.639640936
135.9277005	23.94550474	8.368686105
136.1434973	23.85981168	8.09620955
136.3523516	23.77036415	7.822254093
136.5542261	23.67717642	7.546862808
136.7490959	23.58034484	7.270078954
136.9368998	23.47970146	6.991945938
137.1176184	23.3753642	6.712507486
137.2912244	23.26738997	6.43180753
137.4576719	23.15569471	6.149890078
137.6169391	23.04035731	5.866799387
137.7689968	22.9213963	5.58257996
137.9138135	22.79880702	5.29727642
138.0513663	22.67263483	5.010933486
138.1816289	22.54289784	4.723596154
138.3045676	22.40954897	4.435309563
138.4201751	22.27272297	4.146118924
138.5283907	22.13216658	3.856069606
138.6292585	21.98836179	3.565207184
138.7227071	21.84096518	3.273577325
138.8087536	21.6902502	2.981225754
138.8873325	21.53589936	2.68819837
138.9584864	21.37834654	2.394541217
139.0221588	21.2173235	2.100300361
139.0783718	21.05310457	1.805521951
139.1270293	20.88512702	1.510252308
139.1682129	20.71406724	1.214537806
139.2018863	20.53976259	0.918424803
139.2280401	20.36223502	0.621959807
139.2466351	20.18128893	0.325189407
139.2577143	19.99729328	0.028160193
139.2612682	19.81024349	-0.269081241
139.2572817	19.6200868	-0.566488189
139.2457291	19.42669323	-0.864013905
139.2266203	19.23016749	-1.161611707
139.1999684	19.03062841	-1.459234861
139.1658073	18.8283259	-1.756836557
139.1240724	18.62283443	-2.054370055
139.0748021	18.41441878	-2.351788643
139.0180025	18.20311861	-2.649045564
138.9536692	17.98889464	-2.94609407
138.881828	17.77189944	-3.242887507
138.8024812	17.55212073	-3.539379226
138.7156063	17.32938181	-3.835522593
138.6212564	17.10399265	-4.131271025
138.5194218	16.87583906	-4.426578064
138.4101618	16.64525179	-4.721397235
138.2934269	16.4118516	-5.015682158
138.1692633	16.17586839	-5.309386541
138.0377217	15.93754594	-5.602464182
137.8987575	15.69652366	-5.894868957
137.7524137	15.45298691	-6.186554826
137.5987263	15.20706543	-6.477475893
137.4376796	14.95856453	-6.767586364
137.2693291	14.70772304	-7.05684054
137.0937128	14.4546596	-7.345192871
136.9108265	14.19923403	-7.632597955
136.7207138	13.9415854	-7.919010497
136.5234101	13.68179716	-8.204385374
136.3189594	13.41999338	-8.488677624
136.1073373	13.15589693	-8.771842436
135.8886075	12.88973796	-9.053835177
135.6628031	12.62155868	-9.334611391
135.4299551	12.35138555	-9.614126811
135.1901004	12.07927381	-9.892337361
134.9432718	11.8052466	-10.16919915
134.6895113	11.52937447	-10.44466852
134.4288554	11.25169022	-10.718702
134.161343	10.97223603	-10.99125635
133.8870075	10.69101935	-11.26228857
133.6059032	10.40815057	-11.53175588
133.3180665	10.12364162	-11.79961574
133.0235405	9.837535732	-12.06582586
132.7223624	9.549840542	-12.33034423
132.4145923	9.26067451	-12.59312907
132.1002692	8.970044501	-12.85413887
131.7794347	8.677967029	-13.11333244
131.4521503	8.384548463	-13.37066881
131.1184583	8.089801158	-13.62610732
130.7784092	7.793770164	-13.87960766
130.4320536	7.496496745	-14.13112977
130.0794478	7.198045398	-14.38063388
129.720642	6.898448544	-14.62808057
129.3556948	6.597770838	-14.87343078
128.984656	6.296034744	-15.11664571
128.6076154	5.993429079	-15.35768692
128.2245975	5.689860255	-15.59651633
127.8356429	5.385305133	-15.83309623
127.4408169	5.079841391	-16.06738916
127.0401903	4.773562031	-16.29935813
126.6338478	4.466607286	-16.52896654
126.2218401	4.15897904	-16.75617804
125.804184	3.850556116	-16.98095673
125.3809747	3.541510648	-17.20326711
124.9523172	3.23203493	-17.42307411
124.5182656	2.922131585	-17.64034292
124.0788231	2.611633715	-17.85503925
123.6341208	2.300810407	-18.06712922
123.1841895	1.989587493	-18.27657935
122.7291125	1.678062468	-18.48335649
122.2689472	1.366249338	-18.68742806
121.8037744	1.054231193	-18.88876189
121.3336499	0.742013805	-19.08732613
120.8586804	0.429748428	-19.28308946
120.3789051	0.117389628	-19.47602107
119.8944005	-0.195002126	-19.66609053
119.4052727	-0.507291749	-19.85326781
118.9115589	-0.819529336	-20.03752346
118.4133224	-1.131689269	-20.21882851
117.910669	-1.44364822	-20.39715433
117.4036547	-1.755403754	-20.57247285
116.8923562	-2.066904925	-20.74475655
116.3768678	-2.378064001	-20.91397836
115.8572738	-2.688822522	-21.08011158
115.3336282	-2.999180433	-21.24313015
114.8060153	-3.309076755	-21.40300854
114.2745462	-3.618408937	-21.55972162
113.7392314	-3.927246298	-21.71324476
113.2001836	-4.235480341	-21.86355397
112.6575203	-4.543008433	-22.01062576
112.1112935	-4.849828894	-22.15443701
111.5615787	-5.155900622	-22.29496527
111.0084909	-5.461135231	-22.43218865
110.4520831	-5.765522767	-22.56608571
109.8924124	-6.069039726	-22.6966355
109.3296192	-6.371578289	-22.82381777
108.7637789	-6.67310446	-22.94761278
108.1949732	-6.97357648	-23.06800119
107.6232676	-7.27296203	-23.18496433
107.048748	-7.571211322	-23.29848416
106.4715207	-7.868265661	-23.4085431
105.8916739	-8.164080631	-23.51512405
105.3092729	-8.458618863	-23.61821064
104.7244115	-8.751830217	-23.71778706
104.1372057	-9.043665441	-23.81383793
103.5476758	-9.33408559	-23.9063485
102.9559431	-9.623036743	-23.9953047
102.3621293	-9.91047716	-24.08069297
101.7662973	-10.19636134	-24.16250021
101.1646047	-10.48064098	-24.21819704
100.555643	-10.76327802	-24.23293309
99.94645557	-11.04423335	-24.24379732
99.33708322	-11.32343236	-24.25078863
98.72768696	-11.60086698	-24.25390663
98.11833628	-11.87647928	-24.25315156
97.50915507	-12.15025025	-24.24852416
96.90020595	-12.42211159	-24.24002588
96.29158506	-12.69201931	-24.22765888
95.68337968	-12.95991955	-24.21142582
95.07567619	-13.22575501	-24.19132997
94.4686211	-13.4895454	-24.1673753
93.86227805	-13.75121205	-24.13956647
93.25674577	-14.01071751	-24.10790854
92.65211589	-14.26801529	-24.07240737
92.04848331	-14.52306455	-24.03306941
91.44595518	-14.77584564	-23.98990172
90.84460576	-15.02628356	-23.94291188
90.24457057	-15.2744161	-23.89210821
89.64589601	-15.52011504	-23.83749966
89.04867722	-15.76334011	-23.77909564
88.45305491	-16.00415252	-23.71690625
87.85905799	-16.24237533	-23.65094226
87.26683261	-16.47808816	-23.58121498
86.67646431	-16.71124071	-23.50773625
86.08800043	-16.94168569	-23.43051864
85.50158607	-17.16951762	-23.34957528
84.91727237	-17.39459556	-23.26491985
84.3351716	-17.61693728	-23.1765666
83.75540764	-17.83660192	-23.08453046
83.17802367	-18.05342288	-22.98882692
82.60310697	-18.26735408	-22.88947197
82.0307663	-18.47841616	-22.78648224
81.46109138	-18.6865776	-22.67987498
80.8941809	-18.89183759	-22.56966794
80.33010216	-19.09409496	-22.45587944
79.76895596	-19.29335852	-22.33852839
79.2108323	-19.48960633	-22.21763433
78.65581033	-19.68277999	-22.09321719
78.10395049	-19.87275281	-21.96529758
77.55540434	-20.05973126	-21.83389664
77.01021384	-20.24352904	-21.69903607
76.46848222	-20.42418448	-21.56073804
75.9302876	-20.60164703	-21.4190253
75.39569267	-20.77580268	-21.2739212
74.86481909	-20.94677727	-21.1254495
74.33770147	-21.11434568	-20.97363455
73.81445446	-21.2786141	-20.81850122
73.29515251	-21.43952676	-20.6600749
72.77988557	-21.59709539	-20.49838145
72.26873284	-21.75129209	-20.33344727
71.76175405	-21.90200199	-20.16529929
71.25903038	-22.04920668	-19.99396487
70.76069117	-22.19311864	-19.81947189
70.2667497	-22.33341706	-19.64184874
69.7773069	-22.4701883	-19.46112428
69.29244949	-22.60346111	-19.27732781
68.81225142	-22.73320782	-19.09048914
68.33675573	-22.85924776	-18.90063857
67.86607105	-22.98173028	-18.70780678
67.40029175	-23.10074489	-18.51202497
66.93943538	-23.21599119	-18.3133248
66.48359357	-23.32755049	-18.11173836
66.03285539	-23.43549725	-17.90729813
65.58725357	-23.53961503	-17.70003707
65.14689022	-23.64005774	-17.48998859
64.71183224	-23.7368013	-17.2771865
64.28214383	-23.82980947	-17.06166499
63.85789769	-23.91909783	-16.84345872
63.43914415	-24.00456469	-16.62260272
63.02597284	-24.08633273	-16.39913243
62.61843985	-24.16434079	-16.17308369
62.21657629	-24.23838883	-15.94449272
61.82047396	-24.30863055	-15.71339613
61.43019475	-24.37505432	-15.4798309
61.04580265	-24.43766851	-15.24383437
60.66734417	-24.49638093	-15.00544427
60.29489742	-24.55129631	-14.76469868
59.9284848	-24.60218816	-14.521636
59.56819373	-24.64922956	-14.27629505
59.21407967	-24.69240895	-14.0287149
58.86619369	-24.73169208	-13.77893501
58.52459484	-24.76710235	-13.52699515
58.18933615	-24.79863306	-13.27293543
57.86045444	-24.82617848	-13.01679625
57.53802786	-24.8499022	-12.75861832
57.22206326	-24.86952264	-12.49844269
56.91264991	-24.88529133	-12.23631065
56.60981605	-24.89707721	-11.97226383
56.31365377	-24.90516638	-11.7063441
56.0241442	-24.90913426	-11.43859364
55.74136108	-24.90916549	-11.16905488
55.46535248	-24.90528361	-10.89777054
55.19612894	-24.89727178	-10.62478356
54.93378703	-24.88549386	-10.35013716
54.6783199	-24.86963112	-10.07387479
54.42979268	-24.84985455	-9.796040164
54.18824427	-24.82616572	-9.516677171
53.9537268	-24.79866761	-9.235829982
53.72624517	-24.76714757	-8.953542976
53.50585185	-24.73172519	-8.669860729
53.29258847	-24.69245595	-8.384828013
53.08647489	-24.64925366	-8.098489823
52.88754599	-24.60214153	-7.810891337
52.69583582	-24.55114874	-7.522077906
52.51138072	-24.49632639	-7.232095072
52.3341952	-24.43758544	-6.940988561
52.16431483	-24.37498718	-6.648804245
52.00176562	-24.30854035	-6.355588149
51.84657652	-24.23827868	-6.061386464
51.69876402	-24.1641589	-5.766245551
51.5583552	-24.08622178	-5.470211849
51.42537427	-24.00449415	-5.173331966
51.29983677	-23.91895406	-4.875652649
51.18176495	-23.82963374	-4.577220751
51.0711771	-23.73654667	-4.278083208
50.96809156	-23.63971387	-3.978287088
50.87252177	-23.53913465	-3.677879578
50.78448416	-23.43483368	-3.376907915
50.70399245	-23.32683023	-3.075419422
50.63105819	-23.21513353	-2.773461537
50.56569319	-23.09976589	-2.47108176
50.50790762	-22.98074552	-2.168327618
50.45771	-22.85808951	-1.865246706
50.41510855	-22.73181927	-1.561886722
50.38010949	-22.60195481	-1.258295346
50.35271792	-22.468514	-0.954520316
50.33293794	-22.33151895	-0.650609416
50.32077328	-22.19099663	-0.346610435
50.3162252	-22.04696694	-0.042571181
50.31929212	-21.89943833	0.261460551
50.32997711	-21.74846051	0.565436899
50.34827664	-21.5940467	0.869310062
50.37418796	-21.43622211	1.173032249
50.40770237	-21.27498279	1.476555661
50.44882215	-21.11040814	1.779832524
50.49753724	-20.94250106	2.082815119
50.55383358	-20.77124539	2.38545576
50.61771353	-20.59674825	2.687706783
50.68916184	-20.419002	2.989520597
50.7681672	-20.23803578	3.290849679
50.85470653	-20.05380779	3.591646565
50.94878524	-19.86647998	3.891863845
51.0503795	-19.67602182	4.191454207
51.15945946	-19.48236977	4.490370431
51.27603341	-19.28573178	4.788565376
51.40007133	-19.08605749	5.085992007
51.53152075	-18.8831619	5.3826034
51.6704055	-18.67737758	5.678352762
51.8167096	-18.46877691	5.973193383
51.97039164	-18.25727219	6.267078708
52.13141906	-18.04284215	6.559962321
52.29976337	-17.82550227	6.851797938
52.47539434	-17.60526341	7.142539415
52.65833146	-17.38247215	7.432140783
52.848479	-17.15672973	7.720556236
53.04587269	-16.92849727	8.00774013
53.25038559	-16.69719479	8.293646989
53.46208187	-16.46348312	8.578231537
53.6808841	-16.22711596	8.861448684
53.9067782	-15.98826087	9.143253538
54.13968757	-15.74670021	9.423601402
54.37962078	-15.5027577	9.702447807
54.62654248	-15.25648488	9.979748484
54.88039813	-15.00782383	10.2554594
55.14111519	-14.75661832	10.52953676
55.4086864	-14.50311715	10.80193699
55.68306226	-14.24731576	11.07261678
55.9642051	-13.98928833	11.34153306
56.2520645	-13.72904029	11.60864302
56.54660307	-13.46666009	11.87390413
56.84773973	-13.20199046	12.13727411
57.15545924	-12.93526195	12.39871098
57.46972812	-12.66659927	12.65817302
57.79049549	-12.39603645	12.91561883
58.11766436	-12.12335819	13.1710073
58.45124417	-11.84894563	13.42429762
58.79113238	-11.57256644	13.67544929
59.13728576	-11.29432229	13.92442215
59.48966033	-11.01431621	14.17117635
59.84819713	-10.73257365	14.41567235
60.21281064	-10.4489888	14.657871
60.58347585	-10.16377697	14.89773346
60.96013416	-9.876981904	15.13522125
61.34274547	-9.588745765	15.37029623
61.7312395	-9.299060939	15.60292066
62.12554529	-9.007922465	15.83305714
62.5255824	-8.715288656	16.06066866
62.93128923	-8.421213669	16.28571859
63.34261824	-8.125824767	16.50817071
63.75950462	-7.829167074	16.72798917
64.1818908	-7.531323156	16.94513849
64.60969177	-7.232256583	17.15958368
65.04285002	-6.93205914	17.37129012
65.48130268	-6.630800219	17.58022357
65.92496853	-6.328474408	17.78635028
66.37378405	-6.025157312	17.98963691
66.82767821	-5.720895326	18.19005055
67.28658312	-5.415749276	18.3875587
67.75041905	-5.109737255	18.58212939
68.21911642	-4.802922004	18.77373106
68.69260143	-4.495350626	18.96233256
69.1708038	-4.187087471	19.14790329
69.65367211	-3.878267659	19.33041312
70.14106903	-3.568714548	19.50983231
70.63295713	-3.258621131	19.68613164
71.12924651	-2.947991894	19.85928243
71.62986407	-2.63689495	20.02925646
72.13473075	-2.325378548	20.19602595
72.64378026	-2.013533535	20.35956368
73.15690837	-1.701331419	20.51984298
73.67404452	-1.388856284	20.67683759
74.19512663	-1.07621385	20.8305218
74.72006926	-0.763440541	20.98087048
75.24874098	-0.45044633	21.12785899
75.78109073	-0.137375687	21.27146317
76.31706547	0.175641043	21.41165944
76.85652275	0.488707386	21.5484248
77.39940436	0.801701672	21.68173673
77.94566487	1.114478693	21.81157325
78.49520664	1.427023857	21.93791299
79.04788177	1.739429945	22.06073513
79.60366755	2.051502367	22.18001935
80.16243577	2.363280756	22.2957459
80.72411968	2.674671238	22.4078957
81.28861694	2.985652526	22.51645015
81.85583849	3.296174629	22.62139118
82.42570586	3.60616858	22.72270142
82.99814548	3.915560741	22.82036403
83.5730392	4.224350024	22.91436274
84.1502888	4.53249662	23.0046818
84.72979254	4.839962879	23.09130622
85.31150901	5.14663144	23.17422149
85.89531374	5.452498261	23.25341367
86.48112963	5.757497413	23.32886946
87.06887405	6.06157342	23.40057623
87.65842847	6.364705304	23.46852187
88.24969845	6.666844807	23.53269481
88.84260164	6.967933966	23.59308426
89.43703455	7.267931908	23.64967996
90.0329354	7.566772196	23.7024722
90.63016718	7.864433159	23.75145192
91.22866365	8.160853279	23.7966108
91.82827966	8.456002011	23.83794099
92.42899051	8.749809682	23.87543523
93.03069733	9.04223868	23.90908703
93.63323758	9.333249816	23.93889047
94.23654854	9.622789508	23.96484017
94.84056426	9.910815658	23.98693141
95.44516885	10.19728342	24.00516021
96.05025606	10.48214472	24.0195231
96.65576238	10.76536726	24.0300172
97.26154829	11.04688996	24.03664035
97.86754671	11.32668183	24.03939105
98.47364303	11.60468867	24.03826832
99.07974473	11.88086844	24.0332718
99.68575425	12.15517557	24.02440192
100.291572	12.42756297	24.0116596
100.8971339	12.69802075	23.99504637
101.5023044	12.96646811	23.97456444
102.1070071	13.23288429	23.95021674
102.7111321	13.4972114	23.92200667
103.3145893	13.75941565	23.88993828
103.9173081	14.01949479	23.85401636
104.5191279	14.27731173	23.81424625
105.1200167	14.53292531	23.77063387
105.7198384	14.78623074	23.72318579
106.3185187	15.03722553	23.67190932
106.9159802	15.28590885	23.61681224
107.5120648	15.53212191	23.55790296
108.1067098	15.77588711	23.49519058
108.6998171	16.01715972	23.42868483
109.2912913	16.25590123	23.35839596
109.8810529	16.49210957	23.28433485
110.469013	16.72576522	23.20651311
111.0550557	16.9567826	23.12494284
111.6390546	17.18504042	23.03963672
112.2209733	17.41065024	22.95060811
112.8007027	17.63354008	22.85787101
113.3781392	17.85364832	22.76143992
113.9531877	18.0709341	22.66132992
114.5257617	18.28538222	22.55755682
115.0957641	18.49694641	22.45013694
115.6631353	18.70569702	22.33908711
116.2277213	18.91140667	22.22442484
116.7894591	19.11413016	22.10616826
117.3482591	19.3138407	21.98433598
117.9040347	19.51052232	21.85894718
118.4566879	19.7041168	21.73002171
119.0061646	19.89472521	21.59757993
119.5523113	20.08208424	21.46164273
120.0950752	20.26629664	21.32223159
120.6343596	20.44730142	21.17936859
121.1700807	20.6250876	21.03307631
121.7021538	20.79963786	20.88337785
122.2305185	20.97103458	20.73029691
122.7550273	21.1390019	20.57385774
123.2755944	21.30350755	20.41408508
123.7921968	21.46478973	20.25100418
124.3047205	21.62269944	20.08464092
124.8130808	21.77721112	19.91502162
125.3171945	21.92830169	19.74217309
125.8169697	22.07590644	19.56612272
126.3123398	22.2200742	19.3868984
126.8031845	22.36060038	19.20452849
127.2894728	22.49769669	19.01904185
127.7711186	22.63131827	18.83046787
128.2479983	22.76122943	18.6388364
128.7200657	22.88756612	18.44417776
129.1872504	23.01034779	18.24652276
129.6494563	23.12946177	18.04590273
130.1066503	23.24511295	17.84234937
130.558692	23.35695222	17.63589491
131.0055349	23.46510588	17.42657203
131.4471084	23.56957831	17.21441385
131.8833073	23.67017883	16.99945391
132.3141115	23.767177	16.78172622
132.7394043	23.86031049	16.56126524
133.1591394	23.94969933	16.3381058
133.5732589	24.03539985	16.1122832
133.9816648	24.11723646	15.88383315
134.3843055	24.19528932	15.65279173
134.7811136	24.26954673	15.41919548
135.1720223	24.33999476	15.1830813
135.5569626	24.40660274	14.9444865
135.9358736	24.46938285	14.70344875
136.308692	24.52832554	14.46000613
136.6753413	24.58334068	14.21419709
137.0357827	24.63455523	13.96606041
137.3899464	24.68190672	13.71563525
137.7377503	24.72525177	13.46296118
138.0791758	24.76482826	13.20807803
138.4141473	24.8005212	12.95102601
138.7426078	24.83232498	12.69184568
139.0644676	24.86001451	12.43057791
139.379705	24.88379107	12.16726387
139.6882681	24.90366248	11.90194508
139.9900941	24.91955731	11.63466338
140.2851483	24.93158267	11.36546088
140.5733423	24.93948375	11.09437995
140.8546911	24.94368035	10.82146335
141.1290921	24.94381333	10.54675408
141.3965396	24.94015249	10.27029533
141.6569369	24.93236092	9.992130672
141.9102738	24.9206671	9.712303909
142.156499	24.90502034	9.430859064
142.395576	24.88546031	9.147840399
142.6274315	24.8617716	8.863292497
142.8520813	24.83433544	8.577260133
143.0694684	24.80303234	8.289788251
143.2795178	24.76761053	8.000922083
143.4822255	24.72829531	7.710707066
143.6775694	24.6851828	7.419188854
143.8655184	24.63829972	7.126413228
144.0459916	24.58732028	6.832426239
144.2189964	24.5325191	6.537274138
144.3844863	24.47379395	6.241003246
144.5424746	24.41144684	5.943660127
144.6928691	24.34503622	5.645291552
144.8356717	24.27477272	5.34594439
144.9708615	24.20069467	5.04566563
145.0983819	24.12258389	4.744502458
145.2182646	24.04083664	4.442502229
145.3304406	23.95512917	4.139712329
145.4349153	23.86565462	3.836180299
145.5316699	23.7724272	3.531953847
145.6206994	23.67555124	3.227080772
145.7019592	23.57484036	2.921608876
145.7754503	23.47042278	2.615586156
145.8411635	23.36234851	2.309060713
145.8990755	23.25055555	2.002080639
145.9491801	23.13509691	1.694694106
145.9914691	23.01600158	1.386949412
146.0259305	22.89326285	1.078894918
146.0525611	22.76692821	0.770578916
146.0713547	22.63701551	0.462049839
146.0823069	22.50354552	0.15335617
146.0854005	22.36644249	-0.155453632
146.0806256	22.22566979	-0.464331126
146.0680357	22.08163406	-0.773227779
146.0475786	21.93398396	-1.082095024
146.0192619	21.78278209	-1.390884438
145.9831361	21.62838685	-1.699547514
145.9391738	21.47059498	-2.008035729
145.8873494	21.30921193	-2.316300626
145.8276649	21.14422596	-2.624293851
145.7601976	20.97614761	-2.931966969
145.6849187	20.80473262	-3.239271621
145.6018485	20.63007182	-3.546159565
145.5109644	20.45195051	-3.85258259
145.4123448	20.27084467	-4.158492501
145.3059545	20.08643657	-4.463841193
145.1918413	19.898974	-4.768580743
145.0699766	19.70816966	-5.072663232
144.9404154	19.51430272	-5.376040786
144.8031688	19.31734304	-5.678665751
144.6582925	19.1175545	-5.980490558
144.5057476	18.91455085	-6.281467698
144.3455852	18.70855009	-6.581549803
144.1778363	18.49962454	-6.880689721
144.0025262	18.28780017	-7.17884037
143.8196823	18.07311015	-7.475954791
143.629317	17.8554791	-7.771986233
143.4314574	17.63492316	-8.066888134
143.2261541	17.41160607	-8.360614024
143.0134475	17.18561503	-8.653117634
142.7933839	16.95706358	-8.944352936
142.5659453	16.72564823	-9.234274043
142.3312319	16.4918186	-9.52283526
142.0892137	16.25518169	-9.809991124
141.8399637	16.01599432	-10.0956964
141.583522	15.77429806	-10.37990602
141.3199195	15.53007049	-10.66257519
141.0491819	15.28325079	-10.94365935
140.7713781	15.03403877	-11.22311416
140.4865522	14.78247268	-11.50089552
140.1947624	14.52867153	-11.77695962
139.8960256	14.2724962	-12.0512629
139.5904379	14.01427521	-12.32376207
139.2780059	13.75379762	-12.59441411
138.9587814	13.49111891	-12.86317629
138.6328045	13.22622075	-13.13000618
138.3001449	12.95924743	-13.39486163
137.960857	12.69024893	-13.65770081
137.6149894	12.41923809	-13.91848219
137.2626003	12.14627647	-14.17716458
136.9037457	11.87140559	-14.43370707
136.53848	11.5946533	-14.68806915
136.166865	11.3160851	-14.94021059
135.788958	11.03573548	-15.19009153
135.4048149	10.75362627	-15.43767245
135.0145041	10.46984097	-15.68291422
134.618084	10.18440463	-15.92577803
134.2156171	9.897360673	-16.16622547
133.8071632	9.608734395	-16.40421852
133.3927948	9.318610672	-16.6397195
132.9726055	9.027169978	-16.87269116
132.5465951	8.734131977	-17.10309665
132.1148684	8.439725049	-17.33089949
131.6774901	8.143979986	-17.55606361
131.2345293	7.846942077	-17.7785534
130.7860595	7.548673989	-17.99833367
130.3321461	7.2491988	-18.21536956
129.8728621	6.948569642	-18.42962677
129.408282	6.646841765	-18.64107138
128.9384848	6.344089259	-18.84966993
128.4635291	6.040292141	-19.05538936
127.9834964	5.735529076	-19.25819713
127.4984829	5.429930786	-19.45806117
127.0072796	5.123394827	-19.6409874
126.5114307	4.816162013	-19.81851914
126.0111902	4.508027312	-19.99297741
125.5067046	4.199298358	-20.16433464
124.9979888	3.889778343	-20.33256366
124.4852176	3.579861229	-20.49763791
123.9683896	3.269293076	-20.65953137
123.4475959	2.958159249	-20.81821837
122.9229594	2.646647733	-20.97367385
122.39453	2.33469494	-21.1258733
121.862394	2.022358219	-21.27479273
121.3266374	1.709694596	-21.42040855
120.7873396	1.396738933	-21.56269785
120.244603	1.083592759	-21.70163822
119.6985182	0.770317312	-21.83720774
119.1491483	0.456894905	-21.96938504
118.5965473	0.143288982	-22.09814936
118.0408767	-0.170247038	-22.22348048
117.4821797	-0.483782673	-22.34535863
116.9205779	-0.797184276	-22.46376468
116.3561268	-1.110485737	-22.57868013
115.7889196	-1.423624158	-22.69008693
115.219045	-1.736550574	-22.79796758
114.6465878	-2.049224231	-22.90230526
114.0716606	-2.361546233	-23.00308373
113.4943161	-2.6735439	-23.10028717
112.9146906	-2.985076727	-23.19390044
112.3328747	-3.296101824	-23.28390904
111.7489154	-3.606649784	-23.370299
111.1629046	-3.916665073	-23.45305685
110.5749444	-4.226077421	-23.53216985
109.9851672	-4.534778028	-23.60762583
109.3936258	-4.842778447	-23.67941311
108.8004107	-5.150030029	-23.74752067
108.2056464	-5.45644471	-23.81193815
107.6093996	-5.762007782	-23.87265574
107.0117606	-6.066672804	-23.92966413
106.4128181	-6.370393477	-23.98295476
105.8126916	-6.67309856	-24.03251966
105.2114645	-6.974752009	-24.07835137
104.6092136	-7.275317907	-24.12044306
104.0060327	-7.57474635	-24.15878859
103.4020378	-7.872977675	-24.19338244
102.7972866	-8.169981168	-24.2242195
102.1919511	-8.465683775	-24.25129547
101.5860277	-8.760070378	-24.27460664
100.9796606	-9.053079536	-24.29414985
100.372917	-9.344667371	-24.3099225
99.7658999	-9.6347842	-24.32192275
99.15873726	-9.923388647	-24.33014933
98.55149497	-10.21043452	-24.33460146
97.94426069	-10.495874	-24.33527908
97.33716022	-10.7796749	-24.33218277
96.73024834	-11.06177799	-24.32531367
96.123608	-11.34212819	-24.31467347
95.51738281	-11.62071118	-24.30026458
94.91164065	-11.89746933	-24.28209003
94.30650077	-12.17238229	-24.26015333
93.7020241	-12.44538212	-24.23445867
93.09830396	-12.71642467	-24.20501092
92.49542517	-12.98545643	-24.17181548
91.89347025	-13.25241877	-24.1348783
91.29258273	-13.51733205	-24.09420601
90.69282382	-13.78011769	-24.0498059
90.09428828	-14.04073724	-24.00168575
89.49706485	-14.29914454	-23.94985393
88.90124523	-14.55529861	-23.89431951
88.30693309	-14.80917953	-23.83509214
87.71419926	-15.0607122	-23.77218193
87.12314347	-15.30987144	-23.70559972
86.53388903	-15.55668394	-23.63535692
85.94647973	-15.80102054	-23.5614655
85.36100363	-16.04283469	-23.48393793
84.77759922	-16.28219579	-23.40278744
84.19631126	-16.51896842	-23.31802774
83.61722244	-16.75309645	-23.22967307
83.04047285	-16.98466935	-23.13773831
82.46608624	-17.21349047	-23.04223891
81.89420204	-17.43965477	-22.9431909
81.32486929	-17.66302518	-22.84061077
80.75819483	-17.88361891	-22.73451569
80.19428132	-18.10144896	-22.62492338
79.6332138	-18.31648278	-22.51185203
79.07503126	-18.52854491	-22.3953204
78.5198512	-18.73769896	-22.27534791
77.9677666	-18.94393971	-22.15195441
77.41884296	-19.14717396	-22.02516027
76.87317525	-19.34740647	-21.89498647
76.33084747	-19.54461017	-21.76145454
75.79193722	-19.73873613	-21.62458645
75.25649878	-19.92965316	-21.48440472
74.72467859	-20.11756699	-21.34093244
74.19651293	-20.30228544	-21.1941932
73.67210278	-20.48385838	-21.04421103
73.15148807	-20.66210164	-20.89101052
72.63481261	-20.83724239	-20.7346168
72.12209393	-21.00900955	-20.57505544
71.61346277	-21.17759115	-20.41235248
71.10894058	-21.34273061	-20.24653452
70.60862729	-21.50449665	-20.07762864
70.11261127	-21.66291642	-19.90566231
69.62096486	-21.81795419	-19.73066355
69.13373092	-21.96944122	-19.55266084
68.65101875	-22.11751202	-19.37168312
68.17285614	-22.26193269	-19.18775973
67.69939033	-22.40302645	-19.00092055
67.23065011	-22.54057286	-18.81119589
66.76672085	-22.67461927	-18.61861644
66.30766913	-22.80512854	-18.42321338
65.85353272	-22.9319204	-18.22501832
65.40441257	-23.05513326	-18.02406328
64.96036925	-23.17471138	-17.8203807
64.5214773	-23.29067327	-17.61400345
64.08778868	-23.40292603	-17.40496481
63.65935832	-23.51139393	-17.19329844
63.23627612	-23.61619055	-16.97903841
62.81860611	-23.71730004	-16.76221921
62.40640728	-23.81468724	-16.54287568
61.99974237	-23.90833779	-16.32104305
61.59867617	-23.99825611	-16.09675692
61.20326885	-24.08442819	-15.87005327
60.81355562	-24.16670245	-15.64096847
60.42960507	-24.24511727	-15.40953917
60.05152158	-24.31993044	-15.17580246
59.67929278	-24.39072799	-14.93979572
59.3129781	-24.45751542	-14.70155668
58.95269827	-24.52066869	-14.46112341
58.59847521	-24.57998866	-14.21853431
58.25033853	-24.6353243	-13.97382809
57.90834909	-24.68671597	-13.72704378
57.57254076	-24.73404576	-13.47822072
57.24302546	-24.7776858	-13.22739854
56.91981954	-24.81742657	-12.9746172
56.60297433	-24.85328062	-12.71991691
56.29253683	-24.88524115	-12.46333818
55.98853639	-24.913193	-12.2049218
55.69101577	-24.93711286	-11.94470884
55.40003869	-24.95712072	-11.6827406
55.11565469	-24.97325323	-11.41905868
54.83792103	-24.98560793	-11.1537049
54.56682531	-24.9938317	-10.88672136
54.30243959	-24.99813008	-10.61815037
54.04479787	-24.99846921	-10.34803445
53.79391246	-24.99467536	-10.07641642
53.54985084	-24.98695065	-9.80333925
53.31264888	-24.97529477	-9.528846153
53.08235966	-24.95983275	-9.252980553
52.85897742	-24.94029976	-8.975786076
52.64255584	-24.91683975	-8.697306507
52.43314028	-24.88954898	-8.417585853
52.23073125	-24.85822859	-8.136668298
52.03537423	-24.82299099	-7.854598199
51.84709722	-24.78384025	-7.571420071
51.66593573	-24.74083901	-7.287178576
51.4918975	-24.69386735	-7.001918582
51.32501725	-24.64300005	-6.715685065
51.16532468	-24.58828384	-6.428523127
51.01282949	-24.52963885	-6.140478049
50.86756041	-24.46712154	-5.851595218
50.72953757	-24.40074066	-5.561920147
50.59878324	-24.33052683	-5.271498429
50.47530886	-24.25644338	-4.980375837
50.35913517	-24.17852758	-4.688598197
50.25027981	-24.09680399	-4.39621141
50.1487533	-24.0112556	-4.103261524
50.05457139	-23.92191198	-3.809794638
49.96774665	-23.82878664	-3.515856916
49.88829098	-23.73189944	-3.221494596
49.81621264	-23.63125241	-2.926754004
49.75152161	-23.52686873	-2.631681503
49.69422573	-23.41876465	-2.33632348
49.64433165	-23.30695832	-2.040726389
49.60184431	-23.19146373	-1.744936753
49.56676848	-23.07230163	-1.449001053
49.539107	-22.94948943	-1.152965821
49.51886215	-22.82304826	-0.856877634
49.50603468	-22.69299821	-0.560783058
49.50062421	-22.55936019	-0.264728627
49.50262821	-22.42214832	0.03123909
49.51204577	-22.28139691	0.327073526
49.52887231	-22.13712367	0.622728163
49.55310087	-21.98933834	0.918156513
49.58472868	-21.83808835	1.213312085
49.62374689	-21.68338808	1.508148439
49.6701472	-21.5252628	1.80261919
49.72391588	-21.36371016	2.096678018
49.78504931	-21.19880664	2.390278617
49.85353249	-21.03055666	2.683374775
49.92934709	-20.85895291	2.975920357
50.01248686	-20.68407788	3.267869289
50.1029345	-20.50594706	3.559175587
50.20067257	-20.32458252	3.849793375
50.30567322	-20.13994423	4.139676871
50.41793608	-19.95219081	4.428780361
50.53740063	-19.76107352	4.717058274
50.66411009	-19.56706444	5.004465169
50.79799422	-19.36986824	5.290955711
50.93905923	-19.16971557	5.576484689
51.08726659	-18.96654605	5.861007048
51.24257098	-18.76025768	6.144477883
51.40498334	-18.55113834	6.426852413
51.57442581	-18.33888838	6.708086028
51.7509338	-18.12397056	6.988134312
51.93441713	-17.90602022	7.266952976
52.12489779	-17.68542395	7.544497925
52.32231821	-17.46205012	7.820725261
52.52661092	-17.23571384	8.095591273
52.73774244	-17.00646013	8.369052429
52.95574262	-16.77474803	8.641065422
53.18054244	-16.54040666	8.911587146
53.41209253	-16.30339764	9.180574735
53.65034243	-16.06368701	9.447985518
53.89530817	-15.82166337	9.713777062
54.14690415	-15.57708483	9.977907182
54.40510299	-15.33008112	10.24033392
54.66983444	-15.08052326	10.50101559
54.94107972	-14.828608	10.75991074
55.21879539	-14.5743844	11.01697821
55.50296071	-14.31804211	11.27217709
55.79346979	-14.05926961	11.52546675
56.09030672	-13.79830046	11.77680683
56.39341241	-13.53511683	12.02615727
56.70275284	-13.26985523	12.27347834
57.01827119	-13.00252062	12.51873054
57.33989761	-12.73305395	12.76187473
57.66757864	-12.46149824	13.00287207
58.00127856	-12.18799915	13.24168405
58.34097473	-11.91277511	13.47827249
58.68655032	-11.63553193	13.7125995
59.03797065	-11.35643652	13.94462758
59.39518504	-11.07556926	14.17431956
59.75813088	-10.79295384	14.40163861
60.12675325	-10.50865601	14.62654826
60.50099135	-10.22271767	14.84901244
60.88078392	-9.935182648	15.0689954
61.26605566	-9.646030139	15.28646177
61.65673457	-9.355262859	15.50137661
62.0527789	-9.063037011	15.71370532
62.45413065	-8.769428771	15.92341369
62.86071626	-8.474443868	16.13046795
63.27246335	-8.178100892	16.33483471
63.68934451	-7.880628491	16.53648099
64.11123534	-7.581810022	16.73537421
64.53811387	-7.281905742	16.93148227
64.96985577	-6.980716865	17.12477345
65.40642329	-6.678435048	17.31521645
65.84774908	-6.375124834	17.50278042
66.29375234	-6.070793166	17.68743501
66.74436523	-5.765509142	17.86915025
67.19951857	-5.459333468	18.04789661
67.65913079	-5.152285193	18.22364511
68.12313117	-4.844426691	18.3963672
68.59144416	-4.535805252	18.56603472
69.06399843	-4.226485816	18.73262006
69.54070869	-3.916484768	18.89609612
70.02150152	-3.605864862	19.05643621
70.506306	-3.294699434	19.21361414
70.99503082	-2.982991568	19.36760427
71.4876023	-2.670810225	19.51838143
71.98397235	-2.358308775	19.66592092
72.48401023	-2.045367339	19.81019856
72.98767434	-1.732162026	19.95119076
73.4948296	-1.418576264	20.08887436
74.00543182	-1.104778479	20.2232267
74.51940445	-0.790834226	20.35422575
75.03663825	-0.476718145	20.48184995
75.55709555	-0.162607983	20.60607825
76.08065983	0.151539425	20.72689013
76.60725111	0.465661195	20.84426571
77.13677964	0.779720023	20.95818559
77.66915959	1.093666122	21.06863087
78.20431898	1.407416228	21.17558324
78.74217992	1.720905512	21.27902503
79.28260013	2.034205491	21.37893901
79.82555018	2.347140098	21.47530851
80.37089603	2.659755033	21.56811755
80.91860168	2.971898105	21.65735062
81.46854631	3.283584058	21.74299278
82.02065432	3.59474038	21.82502967
82.57481639	3.905351472	21.90344759
83.13094913	4.215355482	21.97823335
83.68898999	4.524663543	22.04937427
84.24883342	4.833252803	22.11685839
84.81037663	5.141091017	22.18067431
85.37356073	5.448091188	22.24081114
85.9382479	5.754261095	22.29725859
86.50438363	6.059511352	22.35000711
87.07185338	6.363817431	22.3990476
87.64056577	6.667129407	22.44437157
88.21043753	6.969391353	22.48597116
88.781366	7.270562353	22.52383919
89.35329193	7.570575171	22.55796892
89.92608365	7.869405982	22.58835428
90.49963751	8.167007669	22.6149899
91.07391006	8.463313898	22.63787092
91.64880789	8.758284539	22.65699306
92.2241918	9.051883249	22.67235268
92.79997242	9.344057956	22.68394686
93.37606625	9.63475891	22.69177314
93.95241342	9.923944811	22.69582966
94.52889241	10.2115693	22.69611531
95.10540344	10.49758441	22.69262952
95.68188505	10.78195787	22.68537227
96.25820453	11.06463038	22.6743442
96.83428896	11.34556682	22.65954665
97.41006225	11.62473792	22.64098145
97.98537507	11.90206107	22.61865102
98.56015583	12.17750447	22.59255851
99.13431192	12.45102391	22.56270766
99.70778209	12.72260945	22.52910274
100.2804384	12.99218514	22.4917486
100.8521983	13.25972017	22.45065088
101.4229593	13.52516118	22.4058157
101.9926283	13.788465	22.35724973
102.5611293	14.04961489	22.30496034
103.1283732	14.3085793	22.24895554
103.6942134	14.56523126	22.18924384
104.2586186	14.81962914	22.12583433
104.8214763	15.07170281	22.05873687
105.3827172	15.32145892	21.98796177
105.9421851	15.56873435	21.91351993
106.4998312	15.81357351	21.83542289
107.0555459	16.05590017	21.75368286
107.6092445	16.29568909	21.6683125
108.1608555	16.53294852	21.57932507
108.7102849	16.76763806	21.48673454
109.2574254	16.99968224	21.39055537
109.8021866	17.22904444	21.29080256
110.3444761	17.45568076	21.18749173
110.8842125	17.67957825	21.08063917
111.4212687	17.90059394	20.9702616
111.9556221	18.11888153	20.85637631
112.48715	18.33431164	20.73900125
113.0157641	18.54684987	20.61815494
113.5414088	18.75656627	20.49385632
114.0639389	18.96324614	20.36612496
114.5832878	19.16691913	20.23498106
115.0993746	19.36757079	20.10044528
115.612113	19.56517036	19.9625388
116.1214257	19.75971582	19.82128339
116.6272437	19.95123912	19.67670141
117.1294259	20.13950452	19.52881564
117.6279279	20.32462634	19.3776494
118.122651	20.5065193	19.22322664
118.6135199	20.68518456	19.06557177
119.1004845	20.86072528	18.90470964
119.5834027	21.03287268	18.74066571
120.0622162	21.20169077	18.57346596
120.5368493	21.36717519	18.40313677
121.0072222	21.52930161	18.2297051
121.4732533	21.68803511	18.05319837
121.9348338	21.8432169	17.87364453
122.3919497	21.99510938	17.69107193
122.8444845	22.14351468	17.50550946
123.2923727	22.28846374	17.31698649
123.7355342	22.42991415	17.12553284
124.17388	22.56778088	16.93117876
124.6073586	22.70215448	16.73395502
125.0358539	22.83280772	16.53389281
125.459316	22.95744138	16.33102377
125.8776992	23.06933183	16.12537996
126.2909068	23.17756488	15.91699393
126.6989085	23.28233352	15.70589862
127.1015678	23.38328069	15.49212738
127.4988407	23.48051842	15.27571402
127.8906709	23.57409521	15.05669277
128.2769536	23.66379648	14.83509821
128.6576716	23.74987626	14.61096537
129.0327218	23.83211601	14.38432967
129.4020599	23.91061701	14.15522692
129.7656217	23.9853676	13.9236933
130.1233476	24.05637771	13.68976538
130.4751636	24.12356944	13.45348011
130.8210165	24.18697834	13.21487479
131.1608407	24.24656486	12.97398709
131.4945823	24.30235369	12.73085503
131.8221822	24.35433228	12.48551699
132.1435829	24.40249276	12.23801166
132.4587092	24.4467166	11.98837813
132.767538	24.48719175	11.73665573
133.0700009	24.52382811	11.48288417
133.3660167	24.55645233	11.22710349
133.6555831	24.58536653	10.969354
133.9385927	24.61021877	10.70967631
134.2150277	24.63120993	10.44811139
134.4848322	24.64829357	10.18470044
134.7479674	24.66152619	9.919484942
135.0043502	24.67067647	9.652506688
135.2540004	24.67616732	9.383807734
135.4968207	24.67766199	9.113430397
135.7328015	24.6753814	8.841417226
135.9618516	24.66901076	8.567811044
136.1839683	24.65880694	8.292654963
136.3990952	24.64466451	8.015992227
136.6072024	24.62665163	7.737866388
136.8082519	24.60477085	7.458321221
137.0022011	24.57899088	7.177400704
137.1890206	24.54935964	6.895148976
137.3686412	24.51564737	6.611610457
137.5410829	24.47822359	6.326829767
137.7063012	24.43701342	6.040851634
137.8642231	24.39173671	5.753721001
138.0148514	24.34262575	5.465483036
138.1581675	24.28976058	5.176183061
138.2941529	24.23321057	4.885866486
138.4227283	24.1726223	4.594578942
138.5439059	24.10826084	4.302366248
138.65765	24.04005913	4.009274275
138.7639785	23.9683091	3.715349039
138.8628035	23.89255944	3.420636755
138.9541322	23.81301323	3.125183716
139.0379536	23.72974012	2.829036288
139.1142144	23.6425024	2.532240984
139.182931	23.55154622	2.234844455
139.244106	23.45701411	1.936893391
139.2976862	23.35864306	1.638434534
139.3436799	23.2565984	1.339514781
139.3820877	23.15098135	1.040181105
139.412872	23.04161683	0.740480433
139.436039	22.92862891	0.440459835
139.451581	22.81203552	0.140166458
139.4594942	22.69187499	-0.160352547
139.4597647	22.56810489	-0.461050065
139.4523945	22.44078657	-0.76187884
139.4373776	22.30991598	-1.062791593
139.4147162	22.17554037	-1.363741139
139.38441	22.03767894	-1.664680232
139.3464601	21.89635367	-1.965561567
139.300856	21.75149547	-2.266337891
139.247591	21.60305384	-2.566962031
139.1867264	21.45145179	-2.867386748
139.1182161	21.29634199	-3.167564825
139.0421029	21.13800042	-3.467449133
138.9583466	20.97610532	-3.766992611
138.8670235	20.8111483	-4.066148155
138.7680821	20.64271592	-4.364868736
138.6615906	20.47122459	-4.663107489
138.5474707	20.29605679	-4.96081753
138.4258364	20.11793431	-5.257952037
138.2966644	19.93660714	-5.554464328
138.1599823	19.75217383	-5.850307836
138.0157726	19.56441256	-6.145436006
137.8641076	19.37371498	-6.439802416
137.7049993	19.18004869	-6.733360822
137.5384603	18.98337323	-7.026065057
137.364481	18.78349451	-7.317869049
137.1831279	18.58072812	-7.608726889
136.9944069	18.37496689	-7.898592871
136.7983899	18.16654774	-8.187421344
136.5950413	17.95506573	-8.475166822
136.3844174	17.74073711	-8.761784044
136.1665541	17.52362796	-9.047227914
135.9414833	17.30377227	-9.331453436
135.7092291	17.08114189	-9.614415839
135.4698413	16.85587386	-9.896070604
135.2233162	16.62774898	-10.17637332
134.9697388	16.39711654	-10.45527981
134.7091156	16.16380768	-10.73274612
134.4415334	15.92816801	-11.00872854
134.1669676	15.68982108	-11.28318355
133.8854998	15.44905818	-11.55606782
133.5971556	15.20581277	-11.82733836
133.3019884	14.96018508	-12.09695238
133.0000428	14.71221297	-12.36486729
132.6913621	14.46191999	-12.63104084
132.3759948	14.20935715	-12.89543103
132.0539564	13.9543665	-13.1579961
131.7253538	13.69734216	-13.41869457
131.3901841	13.43800379	-13.67748528
131.0485259	13.17656004	-13.93432737
130.7004312	12.91305093	-14.18918023
130.3459717	12.6476252	-14.44200359
129.9851949	12.38028508	-14.69275749
129.6181436	12.11099921	-14.94140229
129.2448562	11.83970855	-15.18789868
128.8653903	11.56646341	-15.43220768
128.4798206	11.29140163	-15.67429063
128.0882062	11.01456514	-15.91410924
127.6906189	10.73606163	-16.15162557
127.2870944	10.45579902	-16.38680203
126.8777074	10.17389062	-16.61960138
126.4625282	9.890422179	-16.84998679
126.0416074	9.605367715	-17.07792178
125.6150114	9.318782114	-17.30337024
125.1828084	9.030725721	-17.52629648
124.7450768	8.741305052	-17.7466652
124.3018594	8.450443714	-17.96444147
123.8532356	8.158245846	-18.17959079
123.3993072	7.864914693	-18.3920791
122.940094	7.570255175	-18.60187272
122.4757007	7.274477728	-18.80893838
122.0061472	6.977389216	-19.01324328
121.5315597	6.679288137	-19.21475507
121.0520035	6.380185985	-19.41344177
120.5675046	6.079918568	-19.60927191
120.0781702	5.778681874	-19.80221445
119.5841057	5.476653934	-19.99223883
119.0853285	5.173633182	-20.17931489
118.5819748	4.869920297	-20.36341299
118.074095	4.565447147	-20.544504
117.5617584	4.260229536	-20.72255917
117.045045	3.95432271	-20.89755029
116.5240667	3.647900213	-21.06944966
115.998858	3.340835926	-21.23823007
115.469528	3.033287203	-21.40386471
114.9361403	2.725237389	-21.56632739
114.3987759	2.416735525	-21.72559242
113.8575232	2.10785206	-21.88163456
113.3124582	1.798613727	-22.03442909
112.7636636	1.48907003	-22.18395186
112.2112439	1.179335828	-22.33017926
111.6552821	0.869453361	-22.4730881
111.0958428	0.559408419	-22.61265581
110.5329782	0.24915366	-22.74886039
109.9668505	-0.061033689	-22.88168032
109.3974996	-0.371242393	-23.01109457
108.8250474	-0.681325562	-23.13708279
108.2495424	-0.991341967	-23.25962515
107.6710915	-1.30118968	-23.37870229
107.0897686	-1.610856328	-23.49429545
106.5056617	-1.920291533	-23.60638651
105.9188804	-2.229396689	-23.71495786
105.3294806	-2.538198976	-23.81999238
104.7375968	-2.846550045	-23.92147364
104.1432922	-3.154460574	-24.01938579
103.5466858	-3.461826064	-24.11371346
102.9432134	-3.768732896	-24.16942885
102.335369	-4.075060243	-24.19519458
101.7270387	-4.38070159	-24.21713632
101.1182913	-4.685658555	-24.23525082
100.5092149	-4.989894285	-24.24953555
99.89993442	-5.293318162	-24.25998866
99.29052342	-5.595917224	-24.26660882
98.68107931	-5.897641121	-24.2693953
98.07172326	-6.198413047	-24.2683481
97.46250189	-6.498244248	-24.26346785
96.85355405	-6.797039527	-24.25475565
96.24491543	-7.094808103	-24.24221334
95.63674842	-7.391439772	-24.22584342
95.02912701	-7.686909423	-24.20564894
94.42213295	-7.981179306	-24.18163351
93.81586373	-8.274199023	-24.15380151
93.2104434	-8.565907546	-24.1221579
92.60591769	-8.856281285	-24.08670817
92.002468	-9.145245055	-24.04745848
91.40008957	-9.432784908	-24.00441565
90.79893147	-9.71884058	-23.95758712
90.19905335	-10.00337005	-23.90698081
89.60056246	-10.28632431	-23.85260539
89.00358887	-10.56766404	-23.79447016
88.40819346	-10.84734349	-23.7325849
87.81446533	-11.12531634	-23.66696007
87.22253075	-11.40155243	-23.59760676
86.63244044	-11.67599248	-23.52453669
86.04427734	-11.94858332	-23.44776202
85.45818431	-12.21931302	-23.36729566
84.87424767	-12.48814212	-23.28315111
84.29251779	-12.75499708	-23.19534244
83.71312273	-13.01986846	-23.10388423
83.13612883	-13.2826937	-23.00879176
82.56161186	-13.54341369	-22.91008092
81.98966158	-13.80198282	-22.80776803
81.4204143	-14.05841957	-22.70187009
80.85392587	-14.31264428	-22.59240472
80.29028165	-14.56461186	-22.47939006
79.72957875	-14.81429633	-22.36284474
79.17189797	-15.06164902	-22.24278808
78.61732876	-15.30663475	-22.11923998
78.06595518	-15.54921146	-21.99222075
77.51786282	-15.7893407	-21.86175137
76.97313745	-16.02698505	-21.72785338
76.4318698	-16.26212142	-21.59054884
75.89413214	-16.49468767	-21.44986027
75.3600466	-16.72473504	-21.30581084
74.82963747	-16.95209588	-21.15842427
74.30300572	-17.17677461	-21.00772471
73.78024034	-17.39875296	-20.85373687
73.26145549	-17.61808413	-20.69648604
72.74667045	-17.83457579	-20.535998
72.23598748	-18.04825073	-20.37229896
71.72949189	-18.25909194	-20.20541572
71.22722933	-18.46696993	-20.03537562
70.72934159	-18.67204036	-19.86220639
70.23587424	-18.87418041	-19.68593628
69.74690414	-19.07336159	-19.50659411
69.26249874	-19.26952678	-19.32420914
68.7827465	-19.46268881	-19.13881103
68.30771688	-19.65280304	-18.95042998
67.83748308	-19.83984144	-18.75909668
67.37209764	-20.02370202	-18.56484225
66.91166884	-20.20448762	-18.36769821
66.45625195	-20.38211451	-18.16769663
66.00588683	-20.55643982	-17.96486999
65.56069889	-20.72764862	-17.75925114
65.12069851	-20.89548921	-17.55087342
64.68598668	-21.06006339	-17.33977063
64.25661627	-21.22128781	-17.12597694
63.83267626	-21.37923118	-16.90952692
63.41419036	-21.5336952	-16.69045557
63.00126239	-21.68482038	-16.46879834
62.59397028	-21.8326482	-16.24459099
62.19232313	-21.97692204	-16.01786971
61.796416	-22.11776399	-15.78867108
61.40629623	-22.25509079	-15.55703209
61.02204403	-22.38897479	-15.32299
60.64367891	-22.51920865	-15.08658251
60.27132468	-22.64608433	-14.8478477
59.90497117	-22.76926111	-14.60682395
59.54470319	-22.88885591	-14.36354998
59.19058203	-23.00487817	-14.11806488
58.84264628	-23.11723246	-13.87040809
58.50094015	-23.22585209	-13.6206193
58.16554058	-23.3308441	-13.3687386
57.83649878	-23.43219275	-13.11480636
57.51386139	-23.52986449	-12.85886324
57.19767808	-23.62384378	-12.60095022
56.88800045	-23.71413479	-12.34110857
56.58485854	-23.80062971	-12.07937984
56.28832614	-23.88346491	-11.81580586
55.99843816	-23.96257145	-11.55042874
55.71517252	-24.03756395	-11.28329083
55.43866721	-24.10896283	-11.01443478
55.16893296	-24.17657904	-10.74390345
54.90601301	-24.24041649	-10.47173998
54.64993104	-24.30037003	-10.19798771
54.40071905	-24.35638834	-9.922690259
54.15843782	-24.40859531	-9.645891421
53.9231239	-24.45698207	-9.367635244
53.69481223	-24.50153855	-9.087965964
53.47353249	-24.54222801	-8.806928035
53.25932339	-24.5790745	-8.524566101
53.05221648	-24.61207118	-8.240924994
52.85222768	-24.64111558	-7.956049737
52.65938001	-24.66615779	-7.669985521
52.4737245	-24.68733127	-7.382777705
52.29529744	-24.70468642	-7.094471814
52.12413707	-24.71829444	-6.805113517
51.96021568	-24.72781308	-6.514748665
51.80359024	-24.73344918	-6.223423216
51.65428083	-24.73518178	-5.93118326
51.51231195	-24.7330244	-5.638075043
51.37767207	-24.72676355	-5.344144913
51.25043705	-24.71677015	-5.049439313
51.13057535	-24.7027128	-4.754004835
51.01813101	-24.68476844	-4.457888147
50.91312002	-24.66293841	-4.161135996
50.81557301	-24.6373314	-3.863795233
50.72547014	-24.60772235	-3.565912797
50.64284204	-24.5742367	-3.26753567
50.56771189	-24.53695841	-2.968710909
50.50006465	-24.49572014	-2.669485643
50.43992301	-24.45061997	-2.369907052
50.38729496	-24.40166366	-2.070022343
50.34219419	-24.34890694	-1.769878755
50.30461088	-24.29225024	-1.469523589
50.27455775	-24.23175975	-1.169004154
50.25203819	-24.16744384	-0.868367749
50.23705796	-24.09934013	-0.567661711
50.2296091	-24.02739625	-0.266933393
50.22969625	-23.95165708	0.03376989
50.23732042	-23.87215294	0.334400827
50.25247317	-23.78885358	0.634912085
50.27515387	-23.70179488	0.935256413
50.30535723	-23.61098994	1.235386552
50.34307855	-23.51646281	1.535255317
50.38830713	-23.4182054	1.83481551
50.4410364	-23.31624553	2.134020036
50.50125733	-23.2106054	2.432821855
50.56895687	-23.10128711	2.731173958
50.64412414	-22.98831592	3.029029432
50.72674588	-22.87170963	3.326341451
50.81680777	-22.75148831	3.623063258
50.91429357	-22.62766618	3.919148186
51.01918701	-22.5002662	4.214549666
51.13146973	-22.36930654	4.509221271
51.25112305	-22.23481039	4.803116633
51.37812665	-22.09679921	5.096189523
51.51245922	-21.95529532	5.388393855
51.65409673	-21.81031075	5.679683663
51.80301778	-21.66188696	5.970013096
51.95919677	-21.5100406	6.259336476
52.12260748	-21.35479646	6.547608294
52.29321946	-21.19615452	6.834783154
52.47101068	-21.03418522	7.120815835
52.65594921	-20.86889526	7.405661309
52.84799891	-20.70027255	7.689274738
53.0471383	-20.52841492	7.971611407
53.25329714	-20.35308867	8.25262685
53.46650752	-20.17478329	8.53227678
53.68669216	-19.99323034	8.810517108
53.91383275	-19.80858254	9.087303956
54.14788414	-19.62081343	9.36259367
54.38879504	-19.42986309	9.636342819
54.63655034	-19.23593089	9.908508199
54.89109877	-19.03897028	10.17904682
55.15236582	-18.83878911	10.44791598
55.42035551	-18.63573594	10.71507319
55.69502831	-18.42986993	10.98047623
55.97632224	-18.22110632	11.24408312
56.26416728	-18.00931196	11.50585219
56.55856373	-17.79483731	11.765742
56.85940884	-17.57734874	12.02371141
57.16671982	-17.35731999	12.27971956
57.48038043	-17.13434351	12.53372591
57.80040454	-16.90888153	12.78569016
58.12664373	-16.68033837	13.03557237
58.45914457	-16.44939701	13.28333288
58.79780926	-16.21580591	13.52893237
59.14260217	-15.97972577	13.77233181
59.49342696	-15.74093467	14.01349253
59.85027465	-15.49977116	14.25237618
60.2130886	-15.25627793	14.48894475
60.58179542	-15.01039787	14.72316059
60.95630305	-14.76196632	14.95498637
61.33658651	-14.511242	15.18438516
61.72257633	-14.25821354	15.41132037
62.11421678	-14.0029589	15.63575578
62.51143881	-13.74548144	15.85765555
62.91418691	-13.4858706	16.07698423
63.32236168	-13.22396066	16.29370675
63.73593072	-12.95999014	16.50778842
64.15484216	-12.6940835	16.71919495
64.57902865	-12.42628042	16.9278925
65.00837521	-12.15635054	17.13384758
65.44285308	-11.88456624	17.33702716
65.88240681	-11.61104724	17.53739858
66.32691255	-11.33553819	17.73492968
66.77633179	-11.05826274	17.92958865
67.23058703	-10.77923423	18.12134417
67.68957976	-10.49835855	18.31016535
68.15326817	-10.21585006	18.49602174
68.62157774	-9.931752101	18.67888334
69.09445099	-9.646196415	18.85872062
69.57180801	-9.35920148	19.03550451
70.05355995	-9.070745369	19.20920641
70.53960776	-8.780762484	19.37979815
71.02988191	-8.489342004	19.5472521
71.52431819	-8.196598619	19.7115411
72.02283771	-7.902576935	19.87263844
72.52536461	-7.607338511	20.03051792
73.03180904	-7.310885435	20.18515386
73.54209625	-7.01329051	20.33652106
74.05614475	-6.714598728	20.48459479
74.57387113	-6.414850158	20.6293509
75.09519432	-6.114097793	20.77076573
75.62003133	-5.812387472	20.90881611
76.14829503	-5.509751549	21.04347938
76.67990729	-5.206262132	21.17473349
77.21478046	-4.901954823	21.30255686
77.75283381	-4.596892347	21.42692843
78.29399867	-4.291189665	21.5478277
78.83814225	-3.984708938	21.66523476
79.38520317	-3.677598784	21.77913016
79.93509257	-3.369900329	21.88949501
80.48772731	-3.06167835	21.99631109
81.04301648	-2.752970169	22.09956062
81.60087172	-2.443823444	22.19922637
82.16120795	-2.134298885	22.29529174
82.72393065	-1.82442696	22.38774071
83.28895154	-1.514261327	22.47655775
83.85619018	-1.203879695	22.56172793
84.42554067	-0.893281083	22.64323697
84.99691838	-0.582534577	22.72107111
85.57023243	-0.271688797	22.79521715
86.1454118	0.039149341	22.86566245
86.72232833	0.350036542	22.9323951
87.30090634	0.660876019	22.99540365
87.88108348	0.971541544	23.05467723
88.46277871	1.281961643	23.11020568
89.04582541	1.592277708	23.16197936
89.63016355	1.902354692	23.20998921
90.21571302	2.212113378	23.25422676
90.80239343	2.521479717	23.29468428
91.3900524	2.830533572	23.33135452
91.97864458	3.139119141	23.36423078
92.56806186	3.447219025	23.39330711
93.15823221	3.754743147	23.41857814
93.74903858	4.06168799	23.44003903
94.34040048	4.367980977	23.45768556
94.9322034	4.673607699	23.47151425
95.52435933	4.978507158	23.48152212
96.11680685	5.282583581	23.48770679
96.70942222	5.585834181	23.49006653
97.3021109	5.888210297	23.48860031
97.89480744	6.189630576	23.48330758
98.48737144	6.490102251	23.47418842
99.07974223	6.789540394	23.46124364
99.6718035	7.087919646	23.44447461
100.2634611	7.385191	23.42388325
100.8546334	7.681296588	23.39947213
101.4452086	7.976201441	23.37124456
102.0351293	8.269836615	23.33920431
102.6242655	8.562177682	23.30335578
103.212537	8.853170934	23.26370408
103.7998711	9.142766051	23.22025492
104.3861077	9.430934425	23.17301452
104.9712098	9.717615724	23.12198975
105.5550448	10.00276807	23.06718824
106.1375671	10.28634562	23.00861808
106.7186533	10.56830443	22.94628793
107.2982167	10.84860064	22.88020719
107.8761828	11.12719761	22.81038586
108.4524304	11.40404361	22.73683445
109.0268669	11.67909305	22.65956408
109.5994409	11.95232696	22.5785866
110.170019	12.22368103	22.49391439
110.7384764	12.49308338	22.40556034
111.3047787	12.76053298	22.31353802
111.868794	13.02595168	22.21786168
112.4304805	13.28934532	22.11854599
112.9897207	13.55064758	22.01560626
113.5464195	13.80981124	21.9090585
114.1004855	14.06679238	21.79891921
114.6518621	14.32159665	21.68520543
115.2004206	14.57413063	21.56793482
115.7460587	14.82432985	21.44712572
116.2887406	15.07223845	21.32279691
116.8283512	15.31777566	21.19496771
117.3648303	15.56095514	21.06365814
117.8980245	15.80161599	20.92888875
118.4278804	16.03977856	20.79068054
118.9543325	16.27545	20.64905514
119.4772574	16.508514	20.5040348
119.9966193	16.73904277	20.35564223
120.5122999	16.96692746	20.20390067
121.0242179	17.19213946	20.04883393
121.5322894	17.41464247	19.89046643
122.0364288	17.63439606	19.728823
122.5365612	17.851386	19.563929
123.0326255	18.06563837	19.39581046
123.5244787	18.27694897	19.2244938
124.0121062	18.48547238	19.05000594
124.4953761	18.69102757	18.87237434
124.9742145	18.89359545	18.69162707
125.448588	19.09328773	18.50779254
125.9183697	19.28992191	18.32089968
126.3835142	19.48357193	18.13097801
126.8438952	19.67404052	17.93805749
127.2995019	19.86152312	17.7421685
127.750212	20.04582965	17.5433419
128.1959455	20.22691017	17.34160914
128.6366801	20.4049271	17.13700201
129.0722948	20.57967834	16.92955276
129.5027126	20.75111742	16.71929416
129.9279134	20.91941996	16.50625942
130.3477933	21.08443451	16.29048212
130.7622637	21.24606095	16.07199631
131.1712573	21.40427881	15.85083653
131.5747539	21.55927068	15.62703768
131.9726208	21.71073784	15.40063504
132.3648303	21.85882362	15.17166439
132.7512989	22.00343024	14.94016189
133.1319713	22.14457994	14.70616405
133.5067864	22.28226572	14.46970781
133.8756383	22.41627107	14.23083053
134.2385363	22.54690932	13.9895699
134.5953856	22.67400915	13.74596398
134.9461183	22.79751819	13.50005122
135.2906845	22.91746696	13.25187046
135.6290224	23.03382149	13.00146086
135.9610592	23.14649139	12.74886189
136.2867299	23.25541605	12.49411343
136.6060338	23.36086275	12.2372557
136.9188496	23.46247572	11.97832918
137.2251622	23.5604413	11.71737473
137.5249024	23.65465776	11.4544335
137.8180284	23.74516553	11.18954698
138.104486	23.8319356	10.9227569
138.3841937	23.91477843	10.65410533
138.6571372	23.99386975	10.38363463
138.9232681	24.06919796	10.11138745
139.1825557	24.14084424	9.837406657
139.4349177	24.20858709	9.561735454
139.6803299	24.27253448	9.284417261
139.9187488	24.33267695	9.005495785
140.1501336	24.38901657	8.725014937
140.3744348	24.44149443	8.443018895
140.5916186	24.49014165	8.159552073
140.8016379	24.53490423	7.874659104
141.0044656	24.57583934	7.58838483
141.2000622	24.61292318	7.30077431
141.3883915	24.6461501	7.011872813
141.5693973	24.67537824	6.721725821
141.7430853	24.70084624	6.430378948
141.9094061	24.72244347	6.137878058
142.0682976	24.73996802	5.844269162
142.219788	24.75378349	5.549598418
142.3637562	24.76329554	5.253912159
142.5002735	24.76913477	4.957256904
142.6292689	24.77101265	4.659679299
142.7507368	24.769053	4.361226079
142.8646132	24.76299168	4.061944182
142.9709208	24.75312641	3.761880664
143.0696422	24.73948455	3.461082665
143.1607084	24.7217418	3.159597413
143.2441335	24.70011845	2.857472317
143.3198999	24.67461784	2.554754851
143.3879873	24.64521611	2.251492521
143.4483851	24.61194513	1.947732965
143.5010792	24.57480976	1.643523935
143.5460454	24.53373524	1.338913184
143.5832924	24.48886196	1.033948503
143.6127695	24.43991612	0.728677809
143.6345144	24.38722506	0.423149076
143.648489	24.33058243	0.117410209
143.6547372	24.27034553	-0.188490788
143.6531887	24.20606669	-0.494505852
143.6438757	24.13800463	-0.80058695
143.6267866	24.06610408	-1.106686094
143.6019599	23.99065222	-1.412755194
143.5693263	23.91117191	-1.718746172
143.5289248	23.827937	-2.024611057
143.4807579	23.74095692	-2.330301842
143.4247969	23.65001269	-2.635770514
143.3610991	23.55548476	-2.940969099
143.2896302	23.45709606	-3.245849774
143.2104208	23.35501956	-3.550364648
143.1234926	23.24936003	-3.854465879
143.0288282	23.13993385	-4.158105767
142.9264552	23.02686985	-4.461236678
142.816387	22.91018586	-4.763810982
142.698641	22.78992072	-5.065781156
142.5732241	22.66602985	-5.367099854
142.4401595	22.53857601	-5.667719759
142.2994656	22.40757935	-5.967593598
142.1511554	22.2730129	-6.266674321
141.9952601	22.13497064	-6.564915002
141.8317984	21.99344946	-6.862268758
141.6607807	21.84837858	-7.158688831
141.4822545	21.69994456	-7.454128743
141.2962035	21.54786789	-7.748542051
141.10272	21.3926382	-8.041882464
140.9017772	21.23388562	-8.33410388
140.693447	21.0719355	-8.625160443
140.4777082	20.9064437	-8.915006354
140.254629	20.73769206	-9.203595999
140.0242657	20.56586684	-9.490884066
139.7866264	20.39081111	-9.776825382
139.5416815	20.21209449	-10.06137494
139.2895598	20.03038755	-10.34448796
139.0302766	19.84555907	-10.62611995
138.7638681	19.65761516	-10.90622657
138.4903613	19.46649266	-11.18476369
138.2097883	19.27215868	-11.46168751
137.9222479	19.07502618	-11.73695444
137.6277513	18.87489983	-12.0105211
137.3263197	18.67165011	-12.28234437
137.0180107	18.46538628	-12.55238148
136.7028843	18.25622639	-12.82058987
136.3809892	18.04420326	-13.08692723
136.0523738	17.82934329	-13.35135158
135.7170876	17.61167156	-13.61382127
135.3751846	17.39123784	-13.87429487
135.0267103	17.1680261	-14.13273126
134.6717307	16.94215092	-14.38908971
134.3102633	16.71340482	-14.64332975
133.94243	16.48225212	-14.89541121
133.568238	16.24840275	-15.14529431
133.1877438	16.01188588	-15.39293959
132.801025	15.77285943	-15.63830794
132.4081516	15.53142104	-15.88136053
132.0091956	15.28767448	-16.12205899
131.6041656	15.04132375	-16.36036527
131.1931576	14.79261428	-16.59624166
130.7762372	14.54159303	-16.82965086
130.3534309	14.28806589	-17.06055596
129.9248744	14.03249868	-17.28892041
129.4905981	13.77470876	-17.51470804
129.0506743	13.51476333	-17.73788313
128.6051704	13.25269589	-17.95841034
128.1541232	12.98835429	-18.17625472
127.6976595	12.72211176	-18.39138176
127.2358013	12.45372456	-18.60375736
126.7686461	12.18338244	-18.81334788
126.2962668	11.91112673	-19.02012008
125.8187565	11.63710902	-19.22404116
125.3361822	11.36132717	-19.42507878
124.8486072	11.08375514	-19.62320106
124.3560927	10.80435621	-19.81837655
123.8587114	10.52315427	-20.01057428
123.3565596	10.2402954	-20.19976374
122.8497154	9.955822832	-20.38591489
122.3382762	9.669874204	-20.56899819
121.8222855	9.382306744	-20.74898452
121.3018417	9.093258317	-20.92584534
120.7770452	8.802871193	-21.09955252
120.2479394	8.510998535	-21.27007848
119.7146253	8.217779879	-21.43739611
119.1771861	7.923260226	-21.60147883
118.6357295	7.627599552	-21.76230057
118.0902929	7.330622651	-21.91983574
117.5409837	7.032482584	-22.07405932
116.9879161	6.733356699	-22.22494681
116.4311538	6.433185807	-22.3724742
115.8707763	6.131986981	-22.51661804
115.306871	5.829806818	-22.65735543
114.7395309	5.526717517	-22.79466402
114.1688691	5.222868643	-22.92852194
113.5949102	4.918041242	-23.05890794
113.0175465	4.612422511	-23.18388488
112.4336831	4.306134401	-23.27288761
111.8477083	3.999221936	-23.35825955
111.259663	3.691532976	-23.43998719
110.6697018	3.383353121	-23.51805756
110.0778656	3.074534139	-23.59245825
109.4843042	2.765331677	-23.66317746
108.8891113	2.455786991	-23.73020401
108.2923286	2.14576422	-23.79352733
107.6940621	1.835356575	-23.85313735
107.0944462	1.52474665	-23.90902469
106.493537	1.213853721	-23.96118058
105.8914473	0.90278617	-24.00959678
105.2882922	0.591651901	-24.05426566
104.6841335	0.280396487	-24.09518027
104.0790498	-0.030976813	-24.13233426
103.4731768	-0.342301145	-24.16572178
102.8665855	-0.653596832	-24.19533768
102.2593709	-0.96481448	-24.22117746
101.651637	-1.275880981	-24.24323715
101.0435036	-1.586688369	-24.26151337
100.4350004	-1.897348933	-24.27600346
99.82628033	-2.207672576	-24.28670536
99.21743058	-2.51763348	-24.29361749
98.60856255	-2.827150908	-24.29673903
97.99970571	-3.136314565	-24.29606975
97.3910074	-3.444965573	-24.29161002
96.78253348	-3.753111313	-24.28336077
96.17438933	-4.060681093	-24.27132361
95.56670749	-4.367562168	-24.25550082
94.95954987	-4.67376521	-24.23589515
94.35300661	-4.97924791	-24.21251006
93.74720517	-5.283913919	-24.18534964
93.14220667	-5.587765372	-24.1544186
92.53811576	-5.890739256	-24.11972214
91.93504959	-6.192761977	-24.08126621
91.33305409	-6.493842383	-24.03905738
90.7322627	-6.793889196	-23.99310271
90.13274398	-7.092880222	-23.9434099
89.53455887	-7.390791588	-23.88998739
88.93787822	-7.687511742	-23.83284411
88.34274655	-7.983032294	-23.77198956
87.74925946	-8.277302039	-23.70743393
87.15752879	-8.57026401	-23.63918802
86.56762482	-8.861882425	-23.56726318
85.97969752	-9.152094406	-23.49167133
85.39374865	-9.440880937	-23.41242506
84.80992282	-9.728182228	-23.32953757
84.22827717	-10.01395565	-23.24302252
83.64891469	-10.2981523	-23.15289426
83.07195762	-10.58073226	-23.05916776
82.49747245	-10.86165117	-22.9618585
81.9255359	-11.14086098	-22.86098251
81.3562719	-11.41833211	-22.7565565
80.78972505	-11.69400376	-22.64859773
80.22597735	-11.96782447	-22.53712396
79.66516504	-12.23978168	-22.42215355
79.1073088	-12.50978559	-22.3037055
78.55256729	-12.77784991	-22.18179932
78.00098564	-13.04390107	-22.05645498
77.45268297	-13.30793312	-21.92769315
76.90769364	-13.56985291	-21.79553504
76.36614076	-13.82966334	-21.6600023
75.82808608	-14.08729901	-21.52111717
75.29361262	-14.34271894	-21.37890251
74.76279617	-14.59587208	-21.23338163
74.23573498	-14.84674325	-21.08457834
73.71246739	-15.0952223	-20.93251704
73.19313887	-15.34137778	-20.77722267
72.67779927	-15.58512281	-20.61872065
72.16652691	-15.82641757	-20.45703685
71.65939955	-16.06522265	-20.29219777
71.15649666	-16.30150477	-20.12423037
70.65789261	-16.53522091	-19.95316203
70.1636651	-16.76633693	-19.77902071
69.67389016	-16.99481734	-19.60183484
69.18864456	-17.22063087	-19.42163335
68.7079987	-17.44373337	-19.23844556
68.23202846	-17.66409572	-19.05230134
67.76080592	-17.88168205	-18.86323105
67.2943706	-18.09636696	-18.67126543
66.83286025	-18.3083012	-18.47643571
66.37631274	-18.51736338	-18.27877362
65.92479004	-18.72349879	-18.07831127
65.47837385	-18.92671327	-17.8750812
65.03712724	-19.12696163	-17.66911643
64.60110351	-19.3241676	-17.46045041
64.17039379	-19.51838111	-17.24911698
63.74505353	-19.70953899	-17.03515036
63.32514713	-19.89761302	-16.81858527
62.91071252	-20.08247993	-16.59945679
62.50186083	-20.264284	-16.37780036
62.09859953	-20.44279739	-16.15365184
61.70102165	-20.61810801	-15.92704752
61.30918208	-20.79016853	-15.69802399
60.92314929	-20.9589871	-15.46661824
60.54294661	-21.12439676	-15.23286765
60.16867711	-21.2865536	-14.99680995
59.80039936	-21.44544368	-14.75848317
59.43812143	-21.60084496	-14.51792574
59.08193129	-21.75287034	-14.27517644
58.73187658	-21.90147094	-14.03027435
58.38801578	-22.04664874	-13.78325886
58.05036837	-22.18823453	-13.53416972
57.71903156	-22.32641545	-13.283047
57.39405397	-22.46116864	-13.029931
57.07543935	-22.59226103	-12.77486239
56.76326804	-22.71982502	-12.51788213
56.45758001	-22.84380862	-12.25903143
56.15839484	-22.96406276	-11.99835179
55.86579055	-23.08072824	-11.73588498
55.5798228	-23.19384989	-11.47167307
55.30050282	-23.30325189	-11.20575832
55.02789136	-23.40901384	-10.9381833
54.76202884	-23.51111985	-10.6689908
54.50294626	-23.60951036	-10.39822386
54.25069201	-23.70422181	-10.12592571
54.0053019	-23.79523186	-9.852139838
53.76680886	-23.88250987	-9.576909967
53.5352291	-23.96593591	-9.300279984
53.31063732	-24.04572185	-9.022293999
53.09298195	-24.12138143	-8.7429963
52.88238526	-24.19340924	-8.462431392
52.67885503	-24.26166469	-8.180643942
52.48241901	-24.3261272	-7.89767879
52.2930728	-24.38659358	-7.613580945
52.11088336	-24.44328575	-7.328395578
51.93585735	-24.49607611	-7.042168009
51.76803244	-24.54503158	-6.754943705
51.60742875	-24.59012184	-6.466768263
51.45407117	-24.63135123	-6.177687426
51.30798311	-24.6687226	-5.887747054
51.16915196	-24.70202562	-5.596993125
51.03764442	-24.73154592	-5.305471714
50.91347768	-24.75727396	-5.013229018
50.79662242	-24.77891302	-4.720311325
50.68713327	-24.79670226	-4.426765002
50.58500896	-24.81053476	-4.132636507
50.49024027	-24.82026056	-3.837972376
50.40287211	-24.82608565	-3.542819202
50.32294352	-24.82819011	-3.247223638
50.25040555	-24.82618771	-2.951232413
50.18529833	-24.82028078	-2.654892277
50.12762924	-24.81046879	-2.358250018
50.07742416	-24.79687964	-2.061352485
50.03464738	-24.77924257	-1.764246535
49.99932498	-24.75770386	-1.466979041
49.97147428	-24.73236346	-1.169596887
49.95106596	-24.70301469	-0.872146986
49.93811762	-24.66977328	-0.57467622
49.93262845	-24.63264305	-0.277231466
49.9346059	-24.59169103	0.020140398
49.9440273	-24.54678779	0.317392522
49.96089943	-24.49801232	0.614478082
49.9852232	-24.44541598	0.911350321
50.01697839	-24.38890879	1.207962481
50.056165	-24.32855175	1.504267865
50.10277431	-24.26435327	1.800219847
50.1568001	-24.19634859	2.095771868
50.21822326	-24.12449078	2.3908774
50.28703596	-24.04882175	2.685490037
50.36322726	-23.96937046	2.979563431
50.44677739	-23.88610993	3.273051323
50.53767356	-23.79907422	3.565907554
50.63589879	-23.70827649	3.858086067
50.74143659	-23.61374056	4.149540947
50.85426464	-23.51545924	4.440226328
50.97436464	-23.41345984	4.730096518
51.10171498	-23.30775823	5.019105931
51.23629394	-23.19837594	5.307209149
51.37807608	-23.08531882	5.594360835
51.52703761	-22.96861124	5.880515865
51.68315283	-22.84827346	6.165629241
51.84639391	-22.72431945	6.449656111
52.01673324	-22.59677242	6.732551815
52.1941416	-22.46565289	7.014271872
52.37858781	-22.33097692	7.294771968
52.57004152	-22.19277344	7.57400796
52.76846994	-22.05106242	7.851935922
52.97383755	-21.90585474	8.128512147
53.18611249	-21.75719397	8.403693081
53.40525778	-21.60509603	8.677435409
53.63123646	-21.44958581	8.949696052
53.86400661	-21.2906606	9.220432143
54.10353623	-21.12839588	9.489601015
54.34978237	-20.96279627	9.75716027
54.60269771	-20.79384564	10.02306778
54.86225108	-20.62164942	10.28728162
55.12839426	-20.44620065	10.54976011
55.40105028	-20.26729989	10.81046187
55.68022906	-20.08536023	11.0693458
55.96587097	-19.9003176	11.32637102
56.25791974	-19.71214004	11.58149695
56.55632722	-19.52085848	11.83468333
56.86102756	-19.32639097	12.08589016
57.17200125	-19.12898063	12.33507772
57.48914998	-18.9283376	12.58220662
57.81246586	-18.72479725	12.82723781
58.14190301	-18.51844094	13.07013247
58.4773886	-18.30917399	13.31085217
58.81886768	-18.09703051	13.5493588
59.16625445	-17.8818457	13.78561456
59.51948298	-17.66359778	14.01958198
59.87856681	-17.44279797	14.25122397
60.24341128	-17.21923971	14.48050378
60.61396028	-16.99298398	14.70738498
60.99015285	-16.76406546	14.93183153
61.3718952	-16.53230913	15.15380777
61.75917626	-16.2980843	15.37327839
62.15192502	-16.06137697	15.59020846
62.55006657	-15.82215581	15.80456341
62.95351431	-15.58031844	16.01630912
63.36221025	-15.33595446	16.2254118
63.77610232	-15.08919457	16.43183809
64.19512333	-14.84007791	16.63555504
64.6192033	-14.58863218	16.83653008
65.04827301	-14.33489456	17.03473107
65.48226505	-14.07891921	17.23012631
65.92110906	-13.82074632	17.4226845
66.3647191	-13.56032875	17.61237477
66.8130157	-13.29766438	17.7991667
67.26594867	-13.03292815	17.9830303
67.72345418	-12.76621635	18.16393602
68.18546748	-12.4976237	18.34185478
68.65186219	-12.22689428	18.51675793
69.12262842	-11.95444453	18.68861729
69.59762139	-11.67992887	18.85740513
70.07679889	-11.40358726	19.02309424
70.56008496	-11.12546849	19.18565782
71.04739041	-10.84555682	19.34506956
71.53862156	-10.56381742	19.50130368
72.03372516	-10.2804347	19.65433484
72.53262094	-9.995452047	19.80413821
73.03523997	-9.708971371	19.95068942
73.54150792	-9.421070132	20.09396468
74.05129229	-9.131532173	20.23394064
74.56454869	-8.840596539	20.37059444
75.08118119	-8.548242767	20.50390379
75.60111448	-8.254556216	20.63384691
76.12426495	-7.959581567	20.76040249
76.65054597	-7.663352559	20.88354978
77.17987508	-7.365927608	21.00326858
77.71216705	-7.067351326	21.11953918
78.24733623	-6.767669128	21.23234241
78.785289	-6.466894192	21.34165965
79.32595209	-6.165133207	21.44747285
79.86923259	-5.862405234	21.54976447
80.41503384	-5.558718398	21.6485175
80.96328584	-5.254194302	21.74371553
81.51389158	-4.948843667	21.83534271
82.06676288	-4.64271314	21.92338369
82.62180138	-4.335814642	22.0078237
83.17893642	-4.028268685	22.08864862
83.73806902	-3.720085226	22.16584477
84.29910236	-3.411285904	22.23939909
84.86196141	-3.101975783	22.30929913
85.42654739	-2.792171854	22.37553301
85.9927695	-2.481921933	22.43808937
86.56053566	-2.171270302	22.49695743
87.12979187	-1.860390756	22.55212712
87.70037754	-1.549098899	22.6035888
88.27223871	-1.237569877	22.65133348
88.84527724	-0.925832596	22.69535276
89.41940214	-0.613941016	22.73563887
89.99452134	-0.301943963	22.77218456
90.57055876	0.010062796	22.80498316
91.14742594	0.322021685	22.83402872
91.72497679	0.634031684	22.8593158
92.30315122	0.945950288	22.88083951
92.88188749	1.257648839	22.89859564
93.461101	1.569065741	22.91258061
94.04062586	1.880330627	22.92279135
94.62041231	2.191287666	22.9292254
95.20035226	2.501921818	22.93188102
95.78038952	2.81210441	22.93075696
96.36039798	3.121859712	22.92585258
96.94028203	3.431141909	22.91716786
97.51995948	3.739879527	22.90470349
98.0993281	4.048040957	22.88846061
98.67830731	4.355555229	22.86844102
99.25678603	4.662403477	22.84464719
99.83467605	4.968526834	22.81708218
100.4119169	5.273829765	22.78574958
100.9883869	5.578308723	22.75065358
101.5639933	5.881914404	22.71179916
102.1386718	6.184566044	22.6691917
102.7122858	6.486268351	22.62283724
103.284773	6.786940348	22.57274247
103.8560221	7.086553128	22.51891472
104.4259407	7.385058259	22.4613618
104.9944514	7.682396595	22.40009213
105.5614416	7.978534981	22.3351149
106.1268582	8.273403558	22.26643978
106.6905768	8.566976085	22.19407695
107.2525152	8.85920114	22.1180373
107.8126065	9.150027001	22.03833239
108.370694	9.439424198	21.95497421
108.9267472	9.72733249	21.86797536
109.480631	10.01371008	21.77734916
110.0323064	10.29851083	21.68310944
110.5816506	10.58168953	21.58527055
111.1285956	10.86320554	21.48384748
111.6730522	11.14301785	21.3788559
112.2149112	11.42107581	21.2703119
112.7540895	11.69733639	21.15823215
113.2905303	11.97177561	21.04263404
113.8241098	12.24433087	20.92353546
114.3547083	12.51492985	20.80095476
114.882302	12.78357701	20.67491094
115.4067857	13.05021693	20.54542366
115.9280626	13.31479661	20.412513
116.4460566	13.57728355	20.27619956
116.9606752	13.83762698	20.13650462
117.4718294	14.09577855	19.99345001
117.9794384	14.35169977	19.84705796
118.4834525	14.60540008	19.6973513
118.9837614	14.85680275	19.54435352
119.4803094	15.105914	19.38808851
119.9729496	15.35258397	19.22858067
120.4616517	15.59686123	19.06585498
120.9463038	15.83864868	18.89993701
121.4268715	16.07799804	18.7308527
121.9032386	16.31480092	18.55862852
122.3753386	16.54904592	18.3832916
122.8431174	16.78075332	18.20486943
123.3064319	17.00973728	18.02339
123.7652473	17.23605715	17.83888181
124.2195051	17.45972615	17.65137394
124.6690695	17.68055582	17.46089582
125.1139142	17.8986359	17.26747737
125.5539688	18.11394755	17.07114906
125.98914	18.32640358	16.87194184
126.4193221	18.53587327	16.66988697
126.8444983	18.74248633	16.46501627
127.2645863	18.94618072	16.25736209
127.6794705	19.14678402	16.0469571
128.0891427	19.34446041	15.8338344
128.4935069	19.53909558	15.6180276
128.8924632	19.73054989	15.39957075
129.2860062	19.91900804	15.17849825
129.6740309	20.10430998	14.9548449
130.0564825	20.28646757	14.72864604
130.4332901	20.46543267	14.49993731
130.8043895	20.64117829	14.26875474
131.1697095	20.81364834	14.03513477
131.5292019	20.98287057	13.79911431
131.8827653	21.14866113	13.56073053
132.2303942	21.31121566	13.320021
132.5720151	21.47045725	13.07702372
132.907527	21.6261859	12.83177702
133.2369374	21.77865661	12.58431954
133.5601394	21.92763307	12.33469029
133.8771084	22.07323132	12.08292869
134.1877417	22.21521673	11.82907442
134.4920275	22.35375862	11.57316746
134.7899222	22.48888512	11.31524819
135.081321	22.62032948	11.0553573
135.3661721	22.74806591	10.79353572
135.6444901	22.87238652	10.52982472
135.91619	22.99310442	10.2642659
136.181227	23.11021656	9.9969011
136.4395501	23.22368868	9.727772446
136.69111	23.33348932	9.456922353
136.9358729	23.43965996	9.18439351
137.1737565	23.54198573	8.910228834
137.404761	23.64067872	8.634471516
137.6288508	23.73575973	8.357165005
137.8459349	23.8269456	8.078352969
138.0560057	23.91439746	7.798079312
138.2590215	23.99808484	7.516388156
138.4549459	24.07800323	7.233323867
138.643711	24.15396427	6.948931003
138.8253337	24.22625185	6.663254316
138.9997353	24.29460164	6.376338777
139.1669071	24.3591435	6.088229527
139.3268172	24.41986792	5.798971911
139.4794388	24.47679423	5.508611421
139.6247281	24.52982752	5.217193721
139.762666	24.57901744	4.924764662
139.8932196	24.62432487	4.631370231
140.0163682	24.66577569	4.337056553
140.1320866	24.70336227	4.041869898
140.2403504	24.73707887	3.745856667
140.3411171	24.76679491	3.449063412
140.4344002	24.79272499	3.151536746
140.5201642	24.814771	2.85332343
140.598358	24.83272484	2.554470334
140.6689928	24.84676634	2.255024404
140.7320527	24.85689723	1.955032668
140.7875243	24.8631309	1.654542258
140.8353823	24.86539436	1.35360039
140.8756314	24.86380052	1.052254277
140.9082208	24.85809203	0.750551256
140.9332049	24.84869985	0.448538715
140.950518	24.83524853	0.146264071
140.960196	24.81803427	-0.156225261
140.9621798	24.7967072	-0.458881782
140.9564963	24.77148791	-0.761657947
140.9431372	24.74235276	-1.064506284
140.922104	24.70933373	-1.367379265
140.8933946	24.67243559	-1.670229335
140.8569967	24.6315811	-1.97300896
140.8129313	24.58691476	-2.275670675
140.7611597	24.53816188	-2.578166976
140.7017307	24.48564449	-2.880450364
140.6346523	24.42939123	-3.182473436
140.5598814	24.36907326	-3.484188835
140.477458	24.30492605	-3.785549187
140.3873927	24.23697543	-4.086507195
140.28972	24.16540471	-4.387015697
140.1843914	24.08980725	-4.687027526
140.0714513	24.01042247	-4.98649558
139.9509063	23.92720995	-5.285372901
139.8227502	23.84003629	-5.58361262
139.6870273	23.74911426	-5.881167928
139.5437732	23.65458788	-6.177992078
139.3929665	23.55618962	-6.474038572
139.2346489	23.45408737	-6.769260944
139.0688413	23.34829708	-7.063612828
138.8955749	23.23889855	-7.357048022
138.7148525	23.12576048	-7.649520542
138.5267107	23.00898596	-7.940984429
138.3311785	22.88861285	-8.231393902
138.1282744	22.7645993	-8.520703423
137.918033	22.63700618	-8.808867567
137.7004838	22.50585357	-9.095841049
137.4756516	22.37111683	-9.381578788
137.243578	22.23288636	-9.666035972
137.0042934	22.09116022	-9.949167898
136.7578197	21.94587257	-10.23093003
136.504182	21.79696963	-10.51127814
136.2434731	21.64487189	-10.7901682
135.9756983	21.4893714	-11.06755633
135.7008755	21.33034058	-11.3433989
135.4190526	21.1678572	-11.61765262
135.1303182	21.00227725	-11.89027433
134.8346824	20.83339614	-12.16122111
134.5321584	20.66102494	-12.43045035
134.2227841	20.48514407	-12.69791974
133.9066762	20.30627382	-12.96358716
133.5838454	20.12418354	-13.22741074
133.2543454	19.93894039	-13.48934902
132.9181918	19.75033941	-13.74936073
132.5755006	19.55886285	-14.00740487
132.2262772	19.36422018	-14.2634408
131.8705987	19.16660916	-14.51742822
131.5085082	18.96598808	-14.76932706
131.1400408	18.76225275	-15.01909757
130.7652566	18.55546496	-15.26670043
130.384261	18.34598528	-15.51209656
129.9970794	18.13362458	-15.75524721
129.6037416	17.9182204	-15.996114
129.2043304	17.69996125	-16.23465895
128.798913	17.47892456	-16.47084438
128.387549	17.2551269	-16.70463295
127.9703037	17.0286197	-16.93598773
127.547241	16.79944023	-17.16487219
127.118426	16.56762415	-17.39125011
126.683913	16.33313352	-17.61508567
126.2437887	16.09613529	-17.83634352
125.7980791	15.85640271	-18.05498864
125.3468856	15.61418312	-18.27098639
124.8902907	15.36959614	-18.48430258
124.4283683	15.12270282	-18.69490345
123.9611399	14.87323198	-18.90275562
123.4887182	14.62147753	-19.10782615
123.0111901	14.36756234	-19.31008254
122.5285739	14.11119138	-19.50949274
122.0409767	13.8526047	-19.70602508
121.5484757	13.59185378	-19.89964841
121.0511736	13.32913747	-20.090332
120.5490855	13.06413232	-20.27804557
120.0423202	12.79706551	-20.46275931
119.5309567	12.52798586	-20.64444389
119.0150416	12.25674984	-20.82307045
118.4947198	11.98377275	-20.99861059
117.9700335	11.70888167	-21.1710364
117.4410727	11.43216892	-21.34032048
116.9079151	11.15365491	-21.50643589
116.3706368	10.87334982	-21.6693562
115.8292992	10.59118571	-21.8290555
115.2840131	10.30735429	-21.98550835
114.7348624	10.02189903	-22.13868986
114.1819586	9.735002889	-22.28857562
113.6253335	9.446433084	-22.43514177
113.065132	9.156537843	-22.57836494
112.5014076	8.865192577	-22.71822233
111.9342439	8.57242747	-22.85469164
111.3637356	8.27832427	-22.98775111
110.7899334	7.982750743	-23.11737954
110.2129918	7.686069821	-23.24355626
109.6329347	7.388022086	-23.36626114
109.0498826	7.088803347	-23.48547461
108.4639908	6.788755162	-23.60117767
107.8752589	6.487510198	-23.71335187
107.2837968	6.185206564	-23.82197929
106.6878513	5.882056363	-23.91035787
106.0862372	5.577883839	-23.95987304
105.4834689	5.272771284	-24.00564967
104.8796528	4.966813882	-24.04768042
104.2749172	4.660190677	-24.08595857
103.6693183	4.352789935	-24.12047799
103.0629688	4.044725747	-24.15123312
102.4559537	3.736004701	-24.17821905
101.8483727	3.426689322	-24.20143149
101.240319	3.116819547	-24.22086671
100.6318871	2.806439404	-24.23652161
100.0231729	2.495597971	-24.24839371
99.414293	2.184415111	-24.25648116
98.80534057	1.872926939	-24.26078265
98.19639311	1.561120574	-24.26129755
97.58754679	1.249045694	-24.25802585
96.97890452	0.936775645	-24.25096812
96.37058645	0.624432243	-24.24012551
95.76265596	0.31196461	-24.22549986
95.15519794	-0.000607586	-24.2070936
94.54833679	-0.313151372	-24.18490975
93.94214919	-0.625669121	-24.15895192
93.33673019	-0.938110371	-24.12922443
92.73218706	-1.250393341	-24.09573216
92.12863053	-1.56243188	-24.05848054
91.52612694	-1.874248428	-24.01747568
90.92476629	-2.185801063	-23.97272434
90.324659	-2.49700287	-23.9242338
89.72591903	-2.807763442	-23.87201196
89.12857524	-3.118171096	-23.81606741
88.53277482	-3.428062711	-23.75640932
87.93857607	-3.737456244	-23.69304735
87.34611748	-4.046218077	-23.62599188
86.75546527	-4.354349495	-23.55525392
86.16670761	-4.661807776	-23.48084499
85.57996622	-4.968498169	-23.4027772
84.99530051	-5.274424222	-23.32106335
84.41280133	-5.579535468	-23.23571682
83.83260051	-5.883731497	-23.14675147
83.25471403	-6.187056496	-23.05418186
82.67926503	-6.489417881	-22.95802313
82.10636883	-6.790741011	-22.85829098
81.53610408	-7.090992589	-22.75500163
80.96854337	-7.390138813	-22.64817199
80.40378527	-7.68812332	-22.53781955
79.84190556	-7.984907043	-22.42396223
79.28299392	-8.280439546	-22.30661864
78.72716848	-8.574658634	-22.18580797
78.17448548	-8.867534622	-22.06154995
77.62503441	-9.159018839	-21.93386479
77.07892766	-9.44906114	-21.80277334
76.5362006	-9.737625327	-21.66829706
75.99694395	-10.02466001	-21.53045781
75.4612503	-10.31011677	-21.38927809
74.92920328	-10.59394887	-21.24478094
74.40092182	-10.87612128	-21.09698995
73.87645247	-11.15658399	-20.94592915
73.35587472	-11.43529087	-20.7916232
72.83928516	-11.71220623	-20.63409729

==> plots/e000/hoveringdV_e000.tsv <==
X	Y	Z	U	V	W
101.0226228	-22.97986405	-24.94798013	0	10	0
147.8918461	9.550491483	-0.009370443	-0.187904502	0	9.998234439
101.0739945	-19.10339913	-24.25167748	-12.29787048	0	69.12583175
148.4895078	13.18769218	-2.643871763	1.858804073	0	9.825723761
105.1568189	23.01677514	21.47815798	0	-10	0
101.1871813	-15.17297596	-24.24059456	-11.44926619	0	60.46576599
147.6969165	19.02978711	-0.16741882	-0.151200209	0	9.99885686
101.3942474	-10.37359789	-24.21163325	-9.195239924	0	51.34038896
127.4281528	5.385802011	-19.48663042	-1.406697077	0	14.02893522
125.3727025	22.93409977	16.3729525	0	-10	0
103.2907711	-3.593169845	-24.15296675	-7.276022654	0	52.61991214
113.0500952	4.629559745	-23.17880884	-3.565993836	0	29.54428696
106.8810911	5.979610155	-23.89363745	-5.218506076	0	44.62950005

==> plots/e000/trajimp-3.tsv <==
0	1	2	3
1	5	6	2
3	2	6	7
0	4	7	3
0	1	5	4
4	5	6	7


==> plots/e000/trajimp-4.tsv <==
x	y	z
50	-25	-25
50	25	-25
150	25	-25
150	-25	-25
50	-25	25
50	25	25
150	25	25
150	-25	25


==> plots/e000_hoveringonly/approach_e000.tsv <==
400	300	-40
399.8743363	299.9996299	-39.99995065
399.748673	299.9985196	-39.99980261
399.6230103	299.996669	-39.99955587
399.4973485	299.9940783	-39.99921043
399.3716879	299.9907473	-39.99876631
399.2460289	299.9866761	-39.99822348
399.1203718	299.9818648	-39.99758197
398.9947168	299.9763133	-39.99684177
398.8690643	299.9700216	-39.99600288
398.7434146	299.9629897	-39.9950653
398.617768	299.9552178	-39.99402904
398.4921248	299.9467057	-39.9928941
398.3664854	299.9374536	-39.99166047
398.2408499	299.9274613	-39.99032818
398.1152188	299.9167291	-39.98889721
397.9895924	299.9052568	-39.98736757
397.8639709	299.8930445	-39.98573927
397.7383547	299.8800923	-39.98401231
397.612744	299.8664001	-39.98218669
397.4871393	299.8519681	-39.98026241
397.3615407	299.8367962	-39.9782395
397.2359487	299.8208845	-39.97611793
397.1103635	299.804233	-39.97389774
396.9847854	299.7868418	-39.97157891
396.8592147	299.7687109	-39.96916145
396.7336518	299.7498403	-39.96664537
396.608097	299.7302301	-39.96403068
396.4825505	299.7098804	-39.96131739
396.3570127	299.6887912	-39.95850549
396.2314839	299.6669625	-39.955595
396.1059644	299.6443944	-39.95258592
395.9804545	299.621087	-39.94947826
395.8549546	299.5970403	-39.94627204
395.7294648	299.5722543	-39.94296724
395.6039856	299.5467292	-39.9395639
395.4785172	299.520465	-39.936062
395.35306	299.4934618	-39.93246157
395.2276143	299.4657196	-39.92876261
395.1021803	299.4372385	-39.92496513
394.9767584	299.4080185	-39.92106914
394.9767584	299.4080185	-39.92106914
394.9394712	299.4023316	-39.95284907
394.9021648	299.3966174	-39.98461741
394.8648393	299.3908762	-40.01637415
394.8274947	299.3851077	-40.04811929
394.6404849	299.3558582	-40.2066709
394.4529979	299.3259298	-40.3649321
394.2650348	299.2953226	-40.52290251
394.0765964	299.2640367	-40.68058179
393.7334427	299.2055319	-40.96596379
393.388732	299.1447929	-41.25038383
393.0424695	299.0818201	-41.53383977
392.6946605	299.0166139	-41.8163295
392.3430309	298.9487286	-42.09968049
391.9898453	298.8785818	-42.38204836
391.6351091	298.806174	-42.66343099
391.2788279	298.7315058	-42.94382623
390.9181245	298.6539503	-43.22547385
390.5558622	298.574099	-43.50611383
390.1920465	298.4919527	-43.78574402
389.826683	298.4075118	-44.06436227
389.4568561	298.3200789	-44.34416797
389.0854683	298.2303162	-44.62294122
388.7125252	298.1382244	-44.90067985
388.3380328	298.0438044	-45.17738169
387.959032	297.9462863	-45.45520931
387.5784692	297.8464047	-45.73197936
387.1963503	297.7441603	-46.00768964
386.8126813	297.6395539	-46.28233797
386.4244571	297.5317427	-46.55805213
386.0346708	297.4215342	-46.83268326
385.6433286	297.3089294	-47.10622916
385.2504364	297.193929	-47.37868762
384.8529406	297.0756159	-47.65215336
384.4538834	296.9548719	-47.92451029
384.0532713	296.8316982	-48.19575618
383.6511105	296.7060957	-48.46588881
383.2442953	296.5770708	-48.7369716
382.8359205	296.4455818	-49.00691944
382.4259927	296.3116296	-49.27573008
382.0145186	296.1752155	-49.54340129
381.598337	296.0352679	-49.81196674
381.1805987	295.8928228	-50.07937074
380.7613104	295.7478814	-50.34561101
380.3404788	295.6004449	-50.61068531
379.9148843	295.4493618	-50.87659926
379.4877367	295.295748	-51.14132484
379.059043	295.1396047	-51.4048598
378.6288103	294.9809334	-51.66720186
378.1937562	294.8184999	-51.93033007
377.7571539	294.6535026	-52.19224261
377.3190104	294.4859428	-52.45293721
376.8793329	294.315822	-52.71241159
376.4347731	294.1418209	-52.97261957
375.9886706	293.9652229	-53.23158414
375.5410328	293.7860294	-53.48930303
375.0918672	293.6042421	-53.74577396
374.6377545	293.4184531	-54.00292707
374.1821059	293.2300342	-54.2588086
373.7249289	293.0389868	-54.51341625
373.2662311	292.8453128	-54.76674774
372.8025183	292.6475125	-55.02071079
372.3372771	292.4470491	-55.27337359
371.8705154	292.2439243	-55.52473385
371.4022412	292.03814	-55.77478928
370.9288796	291.8281009	-56.02542656
370.4539983	291.6153655	-56.27473443
369.9776055	291.3999357	-56.52271061
369.4997092	291.1818136	-56.76935279
369.016649	290.9593037	-57.01652782
368.5320789	290.7340643	-57.26234375
368.0460072	290.5060976	-57.50679829
367.5584421	290.2754055	-57.74988915
367.0656316	290.0401877	-57.99346466
366.5713219	289.8022072	-58.23565083
366.0755215	289.561466	-58.47644535
365.578239	289.3179666	-58.71584592
365.0756243	289.0697981	-58.95568351
364.5715221	288.8188333	-59.19410089
364.0659413	288.5650747	-59.43109576
363.5588907	288.3085246	-59.66666583
363.046415	288.0471559	-59.9026259
362.5324647	287.7829573	-60.13713426
362.0170488	287.5159312	-60.37018861
361.5001765	287.2460805	-60.60178667
360.9777795	286.9712545	-60.83372827
360.4539217	286.6935647	-61.06418598
359.9286126	286.4130138	-61.29315749
359.4018615	286.1296046	-61.52064053
358.8694788	285.8410557	-61.74842109
358.3356502	285.5496089	-61.97468483
357.8003856	285.2552669	-62.19942946
357.2636946	284.9580329	-62.42265269
356.7212566	284.655486	-62.64612782
356.177389	284.3500066	-62.8680524
355.6321018	284.0415977	-63.08842415
355.0854048	283.7302626	-63.30724079
354.5328362	283.4134315	-63.52626407
353.9788552	283.0936329	-63.74370221
353.4234722	282.7708701	-63.95955293
352.8666973	282.4451464	-64.17381399
352.3039156	282.1137325	-64.38823667
351.7397399	281.7793156	-64.60103869
351.174181	281.4418991	-64.81221778
350.6072493	281.1014868	-65.0217717
350.0341638	280.7551774	-65.2314424
349.4597041	280.4058288	-65.43945589
348.883881	280.0534449	-65.64580993
348.3067055	279.6980294	-65.85050228
347.7232158	279.3364955	-66.0552667
347.1383727	278.9718857	-66.25833626
346.5521875	278.6042039	-66.45970873
345.9646714	278.2334543	-66.6593819
345.3706655	277.8563487	-66.8590824
344.7753284	277.4761295	-67.05704917
344.1786718	277.092801	-67.25328001
343.5807072	276.7063676	-67.44777271
342.9760597	276.3133218	-67.64224792
342.3701045	275.9171239	-67.8349492
341.7628536	275.5177784	-68.02587436
341.154319	275.1152899	-68.21502121
340.5447242	274.709804	-68.40232297
339.9338707	274.3011865	-68.58784338
339.3217704	273.889442	-68.7715803
338.7084354	273.4745751	-68.95353166
338.0953646	273.0576047	-69.13326208
337.481089	272.6375365	-69.31121145
336.8656207	272.2143753	-69.48737775
336.2489716	271.7881258	-69.66175897
335.6326366	271.3598261	-69.83394146
335.0151505	270.9284625	-70.0043435
334.3965252	270.4940401	-70.17296319
333.7767727	270.0565636	-70.33979862
333.1573798	269.6170871	-70.50445833
332.5368889	269.1745809	-70.66733851
331.9153119	268.72905	-70.82843733
331.2926609	268.2804994	-70.98775298
330.6704141	267.8299984	-71.14491572
330.0471221	267.376502	-71.30030012
329.4227967	266.9200151	-71.45390444
328.7974499	266.460543	-71.60572696
328.1725512	265.9991695	-71.75541916
327.5466596	265.5348348	-71.90333449
326.9197868	265.0675441	-72.04947128
326.2919448	264.5973027	-72.19382793
325.6645943	264.1252084	-72.33607661
325.0363027	263.6501874	-72.47655014
324.4070817	263.1722449	-72.61524698
323.7769432	262.6913861	-72.75216559
323.1473387	262.2087225	-72.8869984
322.5168445	261.7231667	-73.02005809
321.8854723	261.2347238	-73.15134317
321.253234	260.7433994	-73.2808522
320.6215713	260.2503177	-73.40829742
319.9890699	259.7543781	-73.53397179
319.3557415	259.2555863	-73.65787391
318.7215977	258.7539475	-73.78000243
318.0880708	258.2505984	-73.90008895
317.4537555	257.7444261	-74.01840714
316.8186638	257.2354361	-74.13495571
316.1828071	256.7236341	-74.24973338
315.5476076	256.2101681	-74.36249067
314.91167	255.6939136	-74.47348242
314.2750058	255.1748762	-74.58270743
313.6376268	254.6530617	-74.6901645
313.0009445	254.129629	-74.79562266
312.3635737	253.6034425	-74.89931832
311.725526	253.074508	-75.00125035
311.0868131	252.5428313	-75.10141766
310.4488358	252.0095817	-75.19960736
309.8102193	251.4736132	-75.29603785
309.170975	250.9349316	-75.39070809
308.5311147	250.3935428	-75.48361706
307.8920282	249.8506258	-75.57456957
307.2523512	249.3050248	-75.66376641
306.6120952	248.7567457	-75.75120661
305.9712719	248.2057943	-75.83688923
305.3312599	247.6533591	-75.9206364
304.6907059	247.0982749	-76.00263167
304.0496213	246.5405475	-76.08287415
303.4080175	245.9801829	-76.16136299
302.7672618	245.4183783	-76.23793724
302.1260121	244.8539595	-76.31276358
301.4842796	244.2869327	-76.38584124
300.8420758	243.7173038	-76.45716942
300.2007564	243.1462781	-76.52660372
299.5589903	242.5726733	-76.59429437
298.916789	241.9964955	-76.66024063
298.2741639	241.4177509	-76.72444183
297.6324584	240.8376521	-76.78676972
296.9903535	240.2550093	-76.84735842
296.3478603	239.6698286	-76.90620729
295.7049903	239.0821162	-76.9633157
295.0630748	238.4930919	-77.01857126
294.4208064	237.9015586	-77.07209231
293.7781965	237.3075227	-77.1238783
293.1352563	236.7109903	-77.17392868
292.4933045	236.1131875	-77.2221465
291.8510462	235.5129109	-77.26863474
291.2084925	234.9101668	-77.3133929
290.5656547	234.3049615	-77.35642051
289.9238387	233.698527	-77.39763574
289.2817621	233.0896538	-77.4371265
288.6394358	232.4783484	-77.47489238
287.9968712	231.864617	-77.51093299
287.355361	231.2496969	-77.54518125
286.7136355	230.6323733	-77.57771039
286.0717058	230.0126526	-77.60852005
285.429583	229.3905413	-77.63760993
284.7885467	228.7672813	-77.66492736
284.1473401	228.141653	-77.69053121
283.5059743	227.513663	-77.71442121
282.8644602	226.8833175	-77.7365971
282.2240639	226.2518629	-77.75702033
281.583542	225.6180751	-77.77573571
280.9429053	224.9819608	-77.79274306
280.3021648	224.3435264	-77.80804219
279.6625728	223.7040218	-77.82160829
279.0228993	223.0622193	-77.8334725
278.3831552	222.4181254	-77.84363468
277.7433514	221.7717468	-77.85209475
277.1047259	221.1243363	-77.85884127
276.4660626	220.474663	-77.86389204
275.8273725	219.8227337	-77.867247
275.1886663	219.168555	-77.86890611
274.5511677	218.5133821	-77.86887105
273.9136747	217.8559817	-77.86714656
273.2761981	217.1963604	-77.86373266
272.6387487	216.5345251	-77.85862939
272.0025355	215.8717328	-77.85185116
271.3663708	215.2067482	-77.84339001
270.7302654	214.539578	-77.83324605
270.09423	213.870229	-77.82141937
269.4594588	213.1999596	-77.80793679
268.8247786	212.5275331	-77.79277801
268.1902001	211.8529563	-77.77594318
267.5557341	211.176236	-77.75743246
266.9225594	210.4986312	-77.73728478
266.2895179	209.8189045	-77.71546776
265.6566203	209.1370627	-77.69198165
265.0238771	208.4531127	-77.66682666
264.3924517	207.7683136	-77.64005347
263.7612013	207.0814277	-77.61161802
263.1301364	206.3924619	-77.58152058
262.4992675	205.7014231	-77.54976146
261.8697424	205.0095701	-77.51640275
261.2404336	204.3156654	-77.48138899
260.6113515	203.619716	-77.44472055
259.9825067	202.9217287	-77.40639779
259.3550308	202.2229614	-77.36649388
258.7278121	201.5221776	-77.32494232
258.1008611	200.8193841	-77.28174354
257.4741881	200.114588	-77.23689796
257.0936087	199.6854318	-77.20884918
256.713138	199.2555406	-77.18019286
256.3327785	198.824916	-77.1509291
255.9525324	198.3935596	-77.12105801
255.9525324	198.3935596	-77.12105801
255.8048275	198.2355407	-77.10928848
255.6571403	198.0774117	-77.0974273
255.5094708	197.9191726	-77.08547447
255.3618192	197.7608236	-77.07342999
254.7392941	197.0917739	-77.02162391
254.1170998	196.4207764	-76.96818836
253.4952466	195.7478377	-76.91312389
252.8737447	195.0729646	-76.85643102
252.2528954	194.3964812	-76.79813804
251.6324175	193.7180785	-76.73821933
251.0123213	193.0377631	-76.67667548
250.3926169	192.3555417	-76.6135071
249.774371	191.6725901	-76.54882676
249.1565359	190.9877524	-76.48252868
248.5391218	190.3010355	-76.41461352
247.9221389	189.6124461	-76.34508195
247.3066376	188.923158	-76.27405611
246.6915862	188.2320173	-76.2014207
246.0769948	187.5390307	-76.12717642
245.4628734	186.8442049	-76.051324
244.8502551	186.1487102	-75.9739947
244.2381253	185.4513961	-75.89506411
243.626494	184.7522694	-75.81453302
243.0153712	184.051337	-75.7324022
242.4057723	183.3497646	-75.64881167
241.7967001	182.6464061	-75.56362831
241.1881646	181.9412682	-75.47685292
240.5801757	181.234358	-75.38848637
239.9737306	180.5268359	-75.29867706
239.3678502	179.8175609	-75.20728348
238.7625443	179.1065399	-75.11430652
238.1578228	178.3937797	-75.01974708
237.5546644	177.6804352	-74.92376162
236.9521081	176.965371	-74.82620059
236.3501638	176.2485939	-74.72706494
235.7488412	175.5301109	-74.62635564
235.1491006	174.8110704	-74.52423682
234.5499993	174.0903433	-74.42055128
233.9515469	173.3679365	-74.31530001
233.3537532	172.6438571	-74.20848404
232.7575596	171.9192461	-74.1002748
232.1620421	171.1929816	-73.99050781
231.5672102	170.4650705	-73.87918411
230.9730736	169.7355199	-73.76630479
230.3805546	169.0054631	-73.65204819
229.788748	168.2737857	-73.53624293
229.1976633	167.5404949	-73.41889011
228.6073103	166.8055975	-73.29999086
228.0185916	166.0702184	-73.17973007
227.4306213	165.3332518	-73.05792982
226.8434089	164.5947046	-72.93459127
226.256964	163.854584	-72.8097156
225.6728097	163.1148172	-72.68363292
225.0894378	162.3734992	-72.55602345
224.5068576	161.6306369	-72.42688841
223.9250786	160.8862376	-72.29622901
223.3471813	160.144258	-72.16474974
222.7700952	159.4007715	-72.03176467
222.1938296	158.6557851	-71.89727505
221.6183937	157.9093058	-71.76128215
221.0468561	157.1653298	-71.62452385
220.4761576	156.4198907	-71.48628077
219.9063073	155.6729954	-71.34655422
219.3373141	154.9246508	-71.20534549
218.7722267	154.1788821	-71.06342382
218.2080051	153.4316934	-70.92003841
217.6446583	152.6830915	-70.77519058
217.0821951	151.9330833	-70.62888167
216.5236451	151.1857247	-70.48191241
215.9659868	150.4369885	-70.33350044
215.4092288	149.6868816	-70.18364709
214.8533798	148.9354108	-70.03235373
214.3014516	148.1866642	-69.88045286
213.7504399	147.436582	-69.72713028
213.200353	146.685171	-69.57238736
212.6511995	145.9324378	-69.4162255
212.1059748	145.1825049	-69.25950926
211.5616901	144.4312777	-69.1013923
211.0183539	143.6787629	-68.94187603
210.4759744	142.9249672	-68.78096188
209.9375316	142.1740487	-68.61954674
209.4000514	141.4218767	-68.45675187
208.8635422	140.6684576	-68.2925787
208.3280121	139.9137983	-68.12702869
207.7964266	139.1620946	-67.96103147
207.2658255	138.4091774	-67.7936755
206.7362168	137.6550533	-67.62496223
206.2076085	136.8997288	-67.45489316
205.682953	136.1474398	-67.28443108
205.1593025	135.3939768	-67.11263123
204.636665	134.6393464	-66.93949509
204.1150481	133.883555	-66.76502414
203.5973922	133.1308803	-66.59021489
203.080761	132.3770706	-66.41408882
202.5651622	131.6221322	-66.23664745
202.0506035	130.8660717	-66.05789227
201.5400139	130.1132106	-65.87885401
201.0304677	129.3592529	-65.69851989
200.5219724	128.6042047	-65.51689143
200.0145355	127.8480726	-65.33397016
199.5110761	127.0952246	-65.15082168
199.0086779	126.3413176	-64.96639829
198.5073479	125.5863579	-64.78070152
198.0070938	124.8303518	-64.59373291
197.5108255	124.0777159	-64.40659357
197.015635	123.3240581	-64.21820024
196.5215293	122.5693847	-64.02855447
196.0285157	121.8137019	-63.83765783
195.5394964	121.0614771	-63.64664765
195.0515705	120.3082671	-63.4544044
194.564745	119.5540778	-63.26092963
194.0790269	118.7989156	-63.06622494
193.5973118	118.0473016	-62.87146479
193.1167048	117.2947383	-62.67549248
192.6372127	116.5412317	-62.47830958
192.1588424	115.786788	-62.27991768
191.6844838	115.0359845	-62.08152923
191.211247	114.2842671	-61.88194951
190.7391386	113.5316418	-61.68118011
190.2681653	112.7781144	-61.47922261
189.8012125	112.0283216	-61.2773284
189.3353942	111.2776497	-61.07426379
188.8707168	110.5261044	-60.87003039
188.407187	109.7736918	-60.6646298
187.9476866	109.0251105	-60.45935341
187.4893324	108.2756843	-60.25292749
187.0321308	107.5254189	-60.04535366
186.5760881	106.7743202	-59.83663351
186.1240839	106.0271521	-59.62809957
185.6732366	105.2791726	-59.41843697
185.2235524	104.5303875	-59.20764731
184.7750375	103.7808025	-58.9957322
184.3305704	103.0352499	-58.78406649
183.8872699	102.288919	-58.57129296
183.4451421	101.5418154	-58.35741321
183.004193	100.7939447	-58.14242887
182.5673013	100.0502116	-57.92775852
182.131585	99.30573255	-57.71200117
181.6970498	98.56051307	-57.49515844
181.2637018	97.81455873	-57.27723195
180.8344209	97.07284992	-57.05968534
180.4063229	96.33042693	-56.84107256
179.9794138	95.58729524	-56.62139521
179.5536993	94.84346031	-56.40065491
179.1320618	94.10398241	-56.18036202
178.7116141	93.36382154	-55.95902375
178.2923617	92.62298308	-55.73664172
177.8743104	91.88147241	-55.51321753
177.4603465	91.14443391	-55.29030994
177.0475781	90.40674305	-55.06637777
176.6360106	89.66840512	-54.84142262
176.2256495	88.92942539	-54.61544609
175.8193867	88.19503681	-54.39005714
175.414324	87.46002586	-54.16366437
175.0104667	86.72439775	-53.9362694
174.6078202	85.98815765	-53.70787383
174.2092832	85.25663194	-53.48013876
173.8119501	84.52451326	-53.25142065
173.4158258	83.7918067	-53.0217211
173.0209157	83.05851736	-52.7910417
172.6301269	82.33007031	-52.56109788
172.2405445	81.60105906	-52.33019179
171.8521736	80.87148862	-52.098325
171.4650191	80.14136398	-51.8654991
171.0819985	79.41621476	-51.63348627
170.7001858	78.6905295	-51.4005319
170.319586	77.96431312	-51.16663759
169.940204	77.2375705	-50.9318049
169.5649688	76.51594135	-50.6978651
169.1909421	75.79380371	-50.46300452
168.8181287	75.07116238	-50.22722472
168.4465333	74.34802218	-49.99052727
168.0790987	73.63013977	-49.75480542
167.712872	72.91177581	-49.51818352
167.347858	72.19293498	-49.28066314
166.9840611	71.47362199	-49.04224582
166.62444	70.75971769	-48.80488983
166.2660253	70.04535812	-48.56665454
165.9088214	69.33054789	-48.32754149
165.5528328	68.61529158	-48.08755222
165.2010359	67.90560173	-47.84871323
164.8504427	67.19548228	-47.60901568
164.5010575	66.48493772	-47.36846111
164.1528845	65.77397255	-47.12705103
163.8089205	65.06873931	-46.88688376
163.4661564	64.36310151	-46.64587869
163.1245962	63.65706352	-46.40403732
162.7842441	62.95062974	-46.16136117
162.4481198	62.25010219	-45.92002442
162.1131904	61.54919447	-45.67787063
161.7794599	60.84791084	-45.43490129
161.4469323	60.1462556	-45.19111789
161.1186529	59.45069046	-44.94877489
160.7915622	58.75476888	-44.70563564
160.4656642	58.05849504	-44.4617016
160.1409627	57.36187311	-44.21697423
159.8205316	56.67153531	-43.973793
159.501282	55.98086417	-43.72983633
159.1832177	55.28986375	-43.48510564
158.8663422	54.59853812	-43.23960238
158.5537617	53.91370235	-42.99575639
158.2423541	53.22855567	-42.75115579
157.932123	52.54310204	-42.50580198
157.6230722	51.8573454	-42.25969639
157.3183434	51.17829779	-42.01536531
157.0147779	50.49896105	-41.77030049
156.712379	49.819339	-41.52450332
156.4111504	49.1394355	-41.27797518
156.1142737	48.46647457	-41.03334543
155.8185493	47.79324561	-40.78800287
155.5239805	47.11975234	-40.54194884
155.2305706	46.44599848	-40.29518472
154.9415461	45.77943715	-40.05045036
154.6536615	45.1126282	-39.80502417
154.3669201	44.44557525	-39.55890748
154.081325	43.7782819	-39.3121016
153.8001526	43.1184496	-39.06746536
153.5201065	42.45838942	-38.82215833
153.2411898	41.79810486	-38.57618182
152.9634055	41.1375994	-38.32953713
152.690086	40.48484516	-38.08521174
152.4178778	39.83188209	-37.84023671
152.1467838	39.17871356	-37.59461331
151.8768069	38.52534295	-37.34834281
151.6113422	37.8800377	-37.10455219
151.3469722	37.23454196	-36.86013318
151.0836999	36.58885899	-36.61508702
150.8215279	35.94299204	-36.36941495
150.563922	35.30553262	-36.126396
150.3073929	34.66790035	-35.88277004
150.0519431	34.03009836	-35.63853829
149.7975755	33.39212976	-35.39370193
149.5478356	32.7629439	-35.1517068
149.2991529	32.13360212	-34.90912622
149.0515299	31.50410739	-34.66596133
148.8049691	30.87446272	-34.42221329
148.5631065	30.25401314	-34.18151137
148.3222797	29.63342381	-33.94024572
148.0824913	29.01269759	-33.69841744
147.8437435	28.39183735	-33.45602765
147.6097756	27.78063	-33.21690922
147.3768204	27.16929834	-32.97724899
147.1448803	26.5578451	-32.73704803
146.9139577	25.94627301	-32.49630742
146.6879101	25.34486634	-32.25908783
146.4628505	24.74335002	-32.02134864
146.2387808	24.14172668	-31.78309087
146.0157033	23.5399989	-31.54431557
145.7976124	22.94901292	-31.30933947
145.5804823	22.35793122	-31.07386629
145.364315	21.76675625	-30.83789701
145.1491127	21.17549048	-30.6014326
144.9390292	20.59562324	-30.36908128
144.7298773	20.01567339	-30.13625576
144.5216589	19.43564327	-29.90295699
144.3143759	18.85553519	-29.6691859
144.11237	18.28758178	-29.43988581
143.9112641	17.71955808	-29.21013488
143.7110599	17.15146627	-28.979934
143.5117591	16.58330854	-28.74928405
143.3179274	16.02818786	-28.52351881
143.1249613	15.47300838	-28.29732664
142.9328624	14.91777213	-28.07070838
142.7416324	14.36248117	-27.84366484
142.5561075	13.82127386	-27.62199209
142.3714109	13.28001839	-27.39991701
142.1875441	12.73871666	-27.17744037
142.0045086	12.19737055	-26.95456295
141.8274745	11.67137477	-26.73763906
141.6512278	11.1453406	-26.5203383
141.47577	10.61926979	-26.30266138
141.3011024	10.09316405	-26.08460902
141.1328167	9.583979371	-25.87322615
140.9652737	9.074765177	-25.66149296
140.7984744	8.565523031	-25.44941012
140.6324202	8.056254502	-25.23697826
140.473252	7.56591873	-25.03212449
140.3147766	7.075561357	-24.82694841
140.1569952	6.585183782	-24.62145059
139.9999088	6.094787407	-24.41563163
139.8504046	5.626014117	-24.21859504
139.7015375	5.157226151	-24.02126607
139.5533082	4.688424732	-23.82364524
139.4057178	4.219611082	-23.62573306
139.2667317	3.776248892	-23.43830206
139.1283186	3.332877893	-23.25061141
138.9904793	2.889499117	-23.06266153
138.8532145	2.446113601	-22.87445286
138.7262009	2.034170699	-22.69936165
138.5996846	1.6222237	-22.52404779
138.4736663	1.210273435	-22.34851164
138.3481464	0.798320732	-22.17275355
138.2360205	0.428932494	-22.01496759
138.1242965	0.059543561	-21.85700372
138.0129746	-0.309845469	-21.69886221
137.9020555	-0.679233997	-21.54054331
137.8096165	-0.988108581	-21.40802417
137.7174597	-1.296982046	-21.27538133
137.6255853	-1.605854043	-21.14261494
137.5339935	-1.914724221	-21.00972514
137.4300395	-2.266442339	-20.85824902
137.3264527	-2.618157129	-20.7066133
137.2232335	-2.969868076	-20.5548182
137.1203824	-3.321574663	-20.40286395
137.0059868	-3.714241142	-20.23302278
136.892051	-4.106900824	-20.06298381
136.7785754	-4.49955299	-19.89274735
136.6655607	-4.892196923	-19.72231371
136.5439648	-5.316446336	-19.53793554
136.4229081	-5.740684391	-19.35332792
136.3023914	-6.164910181	-19.16849124
136.1824155	-6.5891228	-18.9834259
136.0556677	-7.039357897	-18.78675167
135.9295305	-7.489576052	-18.58982076
135.8040047	-7.93977618	-18.39263365
135.6790912	-8.3899572	-18.19519081
135.59776	-8.684253143	-18.06597413
135.5166911	-8.978540154	-17.93664849
135.4358846	-9.272817928	-17.80721402
135.3553408	-9.567086164	-17.67767086
135.3553408	-9.567086164	-17.67767086
135.3436785	-9.574703095	-17.68350005
135.3320125	-9.582318984	-17.68932731
135.3203426	-9.589933831	-17.69515264
135.3086688	-9.597547635	-17.70097605
135.2932185	-9.607619168	-17.70867752
135.2777614	-9.617688872	-17.71637562
135.2622976	-9.627756745	-17.72407035
135.246827	-9.637822784	-17.7317617
135.2313498	-9.647886989	-17.73944968
135.2158659	-9.657949357	-17.74713428
135.2003752	-9.668009886	-17.7548155
135.1848779	-9.678068575	-17.76249334
135.1693738	-9.688125421	-17.77016779
135.1538631	-9.698180423	-17.77783887
135.1383456	-9.708233578	-17.78550656
135.1228215	-9.718284885	-17.79317086
135.1072907	-9.728334341	-17.80083178
135.0917532	-9.738381946	-17.80848931
135.076209	-9.748427696	-17.81614344
135.0606582	-9.758471591	-17.82379419
135.0451006	-9.768513627	-17.83144154
135.0295364	-9.778553804	-17.8390855
135.0139656	-9.788592119	-17.84672606
134.998388	-9.798628571	-17.85436322
134.9828038	-9.808663157	-17.86199699
134.967213	-9.818695875	-17.86962735
134.9516154	-9.828726724	-17.87725431
134.9360113	-9.838755702	-17.88487787
134.9204004	-9.848782807	-17.89249802
134.904783	-9.858808037	-17.90011476
134.8891588	-9.86883139	-17.9077281
134.8735281	-9.878852864	-17.91533803
134.8578907	-9.888872457	-17.92294455
134.8422466	-9.898890167	-17.93054765
134.826596	-9.908905993	-17.93814734
134.8109387	-9.918919932	-17.94574362
134.7952747	-9.928931983	-17.95333648
134.7796042	-9.938942143	-17.96092592
134.763927	-9.948950412	-17.96851194
134.7482432	-9.958956786	-17.97609455
134.7444131	-9.961399531	-17.9779453
134.7405825	-9.963842163	-17.97979585
134.7367515	-9.966284682	-17.9816462
134.7329202	-9.968727089	-17.98349634

==> plots/e000_hoveringonly/approachdV_e000.tsv <==
X	Y	Z	U	V	W
400	300	-40	-865.5654575	0	0
394.9767584	299.4080185	-39.92106914	-475.3009516	2.37916E-07	-1169.041322
255.9525324	198.3935596	-77.12105801	6.61722E-16	141.8430057	4.69338E-08
135.3553408	-9.567086164	-17.67767086	475.3009591	2889.267883	-1573.795384

==> plots/e000_hoveringonly/box_bounds.tsv <==
x	y	z
50	-25	-25
50	25	-25
150	25	-25
150	-25	-25
50	-25	25
50	25	25
150	25	25
150	-25	25


==> plots/e000_hoveringonly/hovering_e000.tsv <==
134.7329398	-9.968738289	-17.98349634
134.2781508	-10.2567406	-18.20032657
133.8180759	-10.54314765	-18.41424023
133.352726	-10.82786858	-18.62520411
132.8822347	-11.11090367	-18.83318546
132.4066593	-11.39219686	-19.03815182
131.9260946	-11.67172698	-19.24007137
131.4405533	-11.94938155	-19.43891286
130.9501637	-12.22517328	-19.63464542
130.4549697	-12.49901693	-19.82723859
129.9550934	-12.77092932	-20.01666265
129.4505841	-13.04082945	-20.20288833
128.9415231	-13.30867735	-20.3858867
128.427986	-13.57442362	-20.56562951
127.9100849	-13.83808258	-20.74208908
127.3878569	-14.09953646	-20.9152382
126.8614142	-14.35880026	-21.08505007
126.3308216	-14.6158006	-21.25149863
125.7961577	-14.8704875	-21.41455831
125.2574874	-15.12277678	-21.57420401
124.7149495	-15.37274959	-21.73041119
124.1686292	-15.62037485	-21.88315596
123.6185534	-15.86547656	-22.03241499
123.0648328	-16.10807274	-22.17816533
122.507556	-16.34813083	-22.32038475
121.9468167	-16.58563133	-22.45905164
121.3826919	-16.8205099	-22.59414483
120.8152722	-17.05273607	-22.7256437
120.2446792	-17.28237218	-22.85352837
119.6709478	-17.5092252	-22.97777947
119.0941809	-17.73329689	-23.09837812
118.5144775	-17.95458021	-23.2153061
117.9319283	-18.17304198	-23.32854583
117.3466293	-18.38866752	-23.43808027
116.7586908	-18.60149072	-23.54389289
116.1681485	-18.8112876	-23.64596789
115.5751266	-19.01813582	-23.74429004
114.9797134	-19.22198915	-23.83884463
114.3820051	-19.42282888	-23.92961757
113.7820946	-19.62062548	-24.01659546
113.180066	-19.81531205	-24.09976546
112.5759968	-20.0067926	-24.17911524
111.9700067	-20.19513778	-24.25463319
111.3622032	-20.38037373	-24.32630832
110.75265	-20.56234643	-24.39413015
110.1414598	-20.74110084	-24.45808885
109.5287278	-20.91661103	-24.51817525
108.9145464	-21.08883876	-24.57438078
108.2990115	-21.25775809	-24.62669738
107.6822215	-21.42335629	-24.67511771
107.0642517	-21.58551277	-24.71963506
106.445208	-21.74424616	-24.76024325
105.825192	-21.89955425	-24.79693673
105.2043059	-22.05144218	-24.82971063
104.5826435	-22.19987233	-24.85856067
103.9603322	-22.34497577	-24.88348311
103.3373784	-22.4862807	-24.90447491
102.7139734	-22.62423461	-24.92153364
102.0901585	-22.75853566	-24.93465744
101.4660409	-22.88921211	-24.94384509
100.8417079	-23.01282429	-24.94909599
100.2172976	-23.12468144	-24.95041016
99.59289626	-23.23296049	-24.9477882
98.96856296	-23.33744161	-24.94123133
98.3444276	-23.43828154	-24.93074143
97.72058464	-23.53545011	-24.91632094
97.09712942	-23.62892135	-24.8979729
96.47413152	-23.71852407	-24.87570101
95.85173511	-23.80450901	-24.84950955
95.23000036	-23.88665241	-24.81940339
94.60904636	-23.96506735	-24.78538805
93.98896995	-24.03974175	-24.7474696
93.369861	-24.11062391	-24.70565476
92.75182274	-24.17774082	-24.65995083
92.13495187	-24.24108372	-24.6103657
91.5193178	-24.30047923	-24.55690786
90.9050378	-24.3560434	-24.49958643
90.29223954	-24.40796226	-24.43841109
89.68092822	-24.45566889	-24.3733921
89.0712885	-24.49970409	-24.30454036
88.46339255	-24.53991834	-24.23186731
87.85733399	-24.57629604	-24.15538501
87.25317522	-24.6086248	-24.07510608
86.65104992	-24.63714626	-23.99104373
86.05103296	-24.66173089	-23.90321176
85.45323077	-24.68245421	-23.81162454
84.85773305	-24.69928741	-23.71629699
84.26463558	-24.71224247	-23.61724464
83.67403262	-24.72132575	-23.51448357
83.08598444	-24.72632057	-23.40803043
82.50062962	-24.72753171	-23.29790243
81.91805935	-24.72495506	-23.18411735
81.33831916	-24.7182834	-23.06669352
80.76153821	-24.70777171	-22.94564982
80.18779117	-24.69331374	-22.82100569
79.61714577	-24.67475806	-22.69278113
79.04972383	-24.65232397	-22.56099667
78.48564202	-24.6262029	-22.42567336
77.92493058	-24.59599827	-22.28683284
77.3677085	-24.56192469	-22.14449728
76.81406941	-24.52402809	-21.99868933
76.2641012	-24.48231922	-21.8494322
75.71786797	-24.43664829	-21.69674966
75.17547126	-24.38712921	-21.54066596
74.63701073	-24.3338691	-21.38120585
74.10254037	-24.27665966	-21.21839466
73.57216096	-24.2156246	-21.05225818
73.04595597	-24.15077229	-20.88282272
72.52401715	-24.08217387	-20.71011508
72.00640758	-24.00970417	-20.53416261
71.49321936	-23.93344739	-20.35499311
70.98453934	-23.85345624	-20.17263484
70.48043471	-23.76965015	-19.98711662
69.98099232	-23.68209286	-19.79846774
69.48629099	-23.59079735	-19.60671791
68.99641143	-23.49579492	-19.41189736
68.51142501	-23.39705798	-19.21403682
68.03141189	-23.29462638	-19.01316741
67.55644871	-23.18852077	-18.80932076
67.08660833	-23.0787418	-18.60252895
66.62196668	-22.96531744	-18.39282453
66.16259727	-22.84826522	-18.18024045
65.70857128	-22.72759279	-17.96481013
65.25996293	-22.60333553	-17.74656746
64.81684247	-22.47550722	-17.52554672
64.37927984	-22.34412601	-17.3017826
63.94734177	-22.2091942	-17.07531027
63.5211021	-22.07077151	-16.84616532
63.10062594	-21.92886205	-16.6143837
62.68597518	-21.78345468	-16.38000178
62.27722446	-21.63463523	-16.14305638
61.87443454	-21.4823985	-15.9035847
61.47766937	-21.32676891	-15.66162429
61.08698484	-21.16772197	-15.41721313
60.70245631	-21.00537633	-15.1703896
60.32410634	-20.83948951	-14.92119241
59.95205066	-20.67047648	-14.66966067
59.58633284	-20.4982559	-14.41583384
59.22700313	-20.32280021	-14.15975177
58.87411866	-20.14413779	-13.90145463
58.52772331	-19.96221363	-13.64098294
58.18789526	-19.77721636	-13.37837763
57.85467763	-19.5891	-13.1136799
57.52810851	-19.39779382	-12.84693128
57.20826804	-19.20352133	-12.57817368
56.89519371	-19.00622188	-12.3074493
56.58890308	-18.80571123	-12.03480063
56.28948963	-18.60232358	-11.7602705
55.9970065	-18.39612592	-11.48390207
55.71148212	-18.18703094	-11.20573874
55.4329619	-17.9750723	-10.92582421
55.16146498	-17.76011817	-10.64420249
54.89708306	-17.5425221	-10.36091786
54.63983495	-17.32216535	-10.07601487
54.38973193	-17.09889268	-9.789538315
54.14680624	-16.87269554	-9.501533291
53.91116593	-16.64405421	-9.212045117
53.68281622	-16.41279798	-8.921119345
53.46178902	-16.17893604	-8.628801785
53.24812581	-15.94254573	-8.3351385
53.04182637	-15.7034528	-8.04017574
52.84297862	-15.4620372	-7.743959984
52.65159813	-15.21823685	-7.446537942
52.46770834	-14.97204774	-7.147956522
52.29130637	-14.72331555	-6.848262809
52.12246743	-14.4723651	-6.547504095
51.96121804	-14.21923099	-6.245727862
51.80756911	-13.9638656	-5.942981775
51.66152254	-13.70617882	-5.639313634
51.52311157	-13.44627237	-5.334771439
51.39237061	-13.1842594	-5.02940334
51.26932022	-12.92018088	-4.72325761
51.15398201	-12.65408938	-4.416382687
51.04636757	-12.38598975	-4.10882713
50.94649865	-12.11594953	-3.800639644
50.85439082	-11.84401068	-3.49186903
50.77005357	-11.5701877	-3.182564211
50.69350813	-11.29456691	-2.87277421
50.62476376	-11.01717559	-2.562548152
50.56382158	-10.73800745	-2.251935253
50.51067609	-10.45702988	-1.940984795
50.46539266	-10.17457867	-1.629746144
50.4279137	-9.890370374	-1.318268739
50.39829448	-9.604697957	-1.006602064
50.3765035	-9.317427933	-0.694795655
50.36259527	-9.028852869	-0.382899093
50.35652151	-8.738774372	-0.070961999
50.35828539	-8.44725191	0.240965996
50.36790206	-8.154405417	0.552835235
50.38540215	-7.860425487	0.86459602
50.41072949	-7.565115483	1.176198697
50.44388852	-7.268563223	1.487593602
50.48491826	-6.971008358	1.798731079
50.53375818	-6.672262691	2.109561473
50.59041085	-6.372421393	2.420035198
50.65487823	-6.071578165	2.730102693
50.7271819	-5.769908779	3.039714426
50.80725712	-5.467244043	3.348820918
50.89510089	-5.163674285	3.657372796
50.99070995	-4.859290513	3.965320698
51.09410111	-4.554259502	4.27261537
51.2052076	-4.248439847	4.579207648
51.32401625	-3.941899861	4.88504846
51.45052126	-3.634736391	5.190088825
51.58472013	-3.327058484	5.494279862
51.72658955	-3.018904489	5.797572851
51.87605851	-2.710162006	6.09991918
52.03316745	-2.401090809	6.401270351
52.19785185	-2.091610815	6.701578012
52.37010211	-1.781822951	7.000794026
52.549881	-1.471745293	7.298870333
52.73715896	-1.161424541	7.595759052
52.93191106	-0.850923502	7.891412545
53.13410189	-0.540279509	8.185783308
53.34369911	-0.229541643	8.478824012
53.56067996	0.081214289	8.770487543
53.78499264	0.391982665	9.060727049
54.01660786	0.702697122	9.349495841
54.25550809	1.013264471	9.636747425
54.50165319	1.323644217	9.922435604
54.75498644	1.633827348	10.20651441
55.01546747	1.943764301	10.4889381
55.28305679	2.253401453	10.76966115
55.55774515	2.562628801	11.04863842
55.83945324	2.871467173	11.32582496
56.12813629	3.17986693	11.60117606
56.42373459	3.487799475	11.87464737
56.72623402	3.795163175	12.14619485
57.03556705	4.101940095	12.41577469
57.35168275	4.408082783	12.6833434
57.67454021	4.71352988	12.9488579
58.00408025	5.018242511	13.21227534
58.34028265	5.322137991	13.47355321
58.68304632	5.62522035	13.73264937
59.03235365	5.927404791	13.98952207
59.38809522	6.228689115	14.24412985
59.75027633	6.528973737	14.49643157
60.11881851	6.828230001	14.74638659
60.49368637	7.126399901	14.99395457
60.87475567	7.423469848	15.23909553
61.26201507	7.719367084	15.4817699
61.65537549	8.014054198	15.72193858
62.05481711	8.307474349	15.95956278
62.46024149	8.599590097	16.19460412
62.8715954	8.890353587	16.42702471
63.28880445	9.179718646	16.65678708
63.71180228	9.467638101	16.88385409
64.14053777	9.754070039	17.10818912
64.57494859	10.0389745	17.329756
65.01494327	10.32230022	17.54851902
65.46045188	10.60400112	17.76444283
65.91140518	10.88403252	17.97749262
66.36773346	11.16235111	18.18763409
66.82935991	11.43890934	18.39483331
67.29622377	11.71367422	18.59905685
67.76826291	11.98661697	18.80027186
68.24537695	12.25767235	18.99844591
68.7274899	12.52679656	19.19354703
69.21452041	12.79394045	19.38554379
69.70640427	13.05907836	19.57440533
70.20302155	13.3221094	19.76010122
70.70436221	13.58308963	19.94260152
71.21030895	13.84192619	20.12187692
71.72078119	14.09857778	20.2978986
72.23569747	14.35300336	20.47063821
72.75499151	14.60519261	20.64006796
73.2785516	14.85505281	20.80616068
73.80630676	15.10256664	20.96888967
74.33819464	15.34774277	21.12822877
74.87408857	15.59045456	21.28415243
75.41395439	15.83077833	21.43663566
75.95764109	16.0685291	21.58565396
76.50512361	16.30381532	21.73118343
77.05625691	16.53646	21.87320081
77.61104477	16.7666641	22.01168333
78.16930145	16.99414253	22.14660878
78.73097173	17.2189485	22.27795561
79.29596255	17.44103866	22.40570286
79.86418409	17.66038049	22.52983007
80.43554884	17.87695125	22.65031737
81.00999032	18.0907979	22.76714562
81.58735484	18.3016959	22.88029616
82.16758186	18.5097116	22.98975094
82.75058214	18.71482679	23.09549254
83.33625351	18.91698123	23.19750415
83.92453809	19.11627204	23.29576954
84.51527977	19.31245361	23.39027308
85.10840875	19.5055828	23.4809998
85.70383316	19.69564307	23.56793531
86.30145714	19.88260543	23.65106583
86.90118386	20.06643938	23.73037821
87.50288364	20.24698558	23.80585993
88.1064925	20.42434408	23.87749906
88.71193818	20.59859217	23.94528432
89.31907365	20.76950145	24.00920504
89.92782165	20.93712986	24.06925119
90.53808684	21.10146494	24.12541334
91.14979211	21.26257732	24.17768268
91.76279275	21.42024159	24.22605109
92.37701362	21.57453839	24.27051102
92.99235512	21.72544442	24.31105555
93.60873094	21.87299984	24.34767841
94.22601155	22.01704298	24.38037399
94.84411289	22.15762742	24.40913723
95.46294216	22.29476769	24.43396376
96.08238111	22.42835597	24.45484984
96.70233951	22.55842236	24.47179236
97.3227168	22.68494711	24.4847888
97.94340951	22.80789788	24.49383733
98.56431844	22.92726416	24.4989367
99.18534382	23.04303192	24.50008632
99.80637447	23.15513314	24.49728622
100.4273251	23.26363187	24.49053707
101.0480886	23.36848001	24.47984015
101.6685316	23.46948394	24.46519738
102.2885976	23.56686988	24.4466113
102.9081575	23.66046773	24.42408508
103.5271261	23.7503498	24.39762252
104.1454154	23.83657653	24.36722804
104.7629194	23.91910695	24.33290669
105.3795374	23.99792954	24.29466409
105.995161	24.07298688	24.25250655
106.609652	24.14404407	24.20644098
107.2229174	24.21112812	24.15647486
107.8349197	24.27460103	24.10261634
108.4454942	24.3340658	24.04487417
109.0545902	24.38980794	23.98325768
109.6621038	24.44179327	23.91777683
110.2679234	24.48993935	23.84844219
110.8719279	24.53410074	23.77526496
111.4740271	24.5743217	23.69825689
112.0741362	24.61067909	23.61743034
112.6721569	24.64316689	23.53279829
113.2679922	24.671786	23.44437434
113.86154	24.69649993	23.35217258
114.4527069	24.71732994	23.25620779
115.0413916	24.73424092	23.15649534
115.6275044	24.74727421	23.0530511
116.2109475	24.75641469	22.94589157
116.7916255	24.76166053	22.83503385
117.3694303	24.76292374	22.7204956
117.9442907	24.76035943	22.602295
118.5160701	24.7536824	22.48045087
119.0847297	24.74326041	22.35498259
119.6501525	24.72893411	22.22591005
120.2122238	24.71055426	22.09325372
120.7708753	24.68828324	21.95703465
121.3260222	24.66216993	21.81727445
121.8775902	24.63233245	21.67399521
122.4254339	24.59839483	21.52721959
122.9694958	24.56058309	21.37697088
123.5096865	24.51890025	21.2232728
124.0458842	24.47311812	21.06614961
124.5780352	24.42348023	20.90562615
125.1060798	24.37018459	20.7417278
125.6298752	24.3128437	20.57448035
126.1493651	24.25167252	20.40391021
126.6644648	24.1866809	20.23004428
127.1751105	24.11802168	20.05290997
127.681176	24.04540471	19.87253512
128.1826015	23.96900039	19.68894818
128.6793204	23.8889302	19.50217807
129.1712186	23.80497173	19.31225413
129.6582338	23.71726463	19.11920623
130.1402866	23.62582321	18.92306475
130.6173065	23.53071832	18.72386054
131.0891974	23.43183498	18.52162483
131.555893	23.32926347	18.31638942
132.0173183	23.22302686	18.10818659
132.4733955	23.11312176	17.89704898
132.9240508	22.99956852	17.6830097
133.3692127	22.88239734	17.46610238
133.8088027	22.76158367	17.24636108
134.2427588	22.637213	17.02382019
134.6710076	22.50928312	16.79851462
135.0934474	22.37758657	16.57047973
135.5100585	22.24249054	16.33975126
135.9207694	22.10398737	16.10636532
136.3255012	21.96201153	15.87035851
136.7241659	21.81642638	15.63176785
137.1167086	21.66732317	15.39063065
137.5031112	21.51504501	15.14698467
137.8832146	21.35893767	14.9008681
138.2570528	21.19969372	14.65231951
138.6245326	21.03710882	14.40137773
138.985597	20.87122454	14.14808208
139.3401781	20.70199984	13.89247224
139.6882022	20.52934601	13.63458818
140.0296721	20.35369807	13.37447026
140.3645007	20.17486065	13.11215921
140.6926118	19.99270697	12.84769611
141.0139935	19.80754717	12.58112227
141.3285439	19.61906579	12.31247943
141.6362451	19.42751448	12.04180966
141.9370433	19.23289397	11.7691553
142.2308943	19.03526171	11.49455896
142.5177519	18.83465177	11.21806367
142.7975564	18.63100491	10.93971269
143.0702536	18.42429019	10.65954954
143.3358234	18.2146965	10.37761806
143.5942558	18.00246842	10.09396241
143.8454493	17.78724157	9.808626945
144.0893833	17.56917769	9.521656307
144.326028	17.3483694	9.233095428
144.5553402	17.12481478	8.942989485
144.7772901	16.89859078	8.651383863
144.9918417	16.66972729	8.358324193
145.198929	16.4380568	8.063856382
145.3985636	16.20389726	7.768026528
145.5906851	15.96710237	7.470880922
145.7752799	15.72781544	7.172466104
145.9523222	15.48609183	6.872828812
146.1217735	15.24190433	6.572015968
146.2836149	14.99533716	6.270074677
146.4378209	14.74642802	5.967052249
146.5843575	14.4951563	5.662996159
146.7232174	14.24165436	5.35795403
146.854341	13.98573851	5.051973668
146.9777722	13.7278254	4.745103024
147.0934385	13.46764262	4.437390195
147.2013286	13.20527202	4.128883414
147.3014725	12.94101894	3.819631055
147.3937948	12.67458411	3.509681587
147.4783014	12.40612468	3.19908364
147.5550192	12.13589993	2.887885914
147.6238397	11.86342306	2.576137218
147.6848457	11.58924557	2.26388645
147.7380001	11.31325709	1.951182633
147.7832938	11.03549416	1.638074812
147.8207131	10.75596349	1.324612116
147.8502647	10.47477142	1.010843769
147.8719067	10.191771	0.696819035
147.8857005	9.907331511	0.382587179
147.8916022	9.621284619	0.068197555
147.8895486	9.333767915	-0.237549231
147.879842	9.044778886	-0.540486101
147.8625373	8.75431697	-0.843430302
147.8376251	8.462369911	-1.146334248
147.8051641	8.169236831	-1.449150341
147.7651275	7.874810431	-1.75183104
147.7175154	7.57910717	-2.054328808
147.6623502	7.28223758	-2.35659607
147.5996004	6.984073062	-2.658585328
147.5293408	6.68493837	-2.960249183
147.4515507	6.384741432	-3.261540195
147.3662445	6.083535955	-3.562410966
147.2734012	5.781230211	-3.862814245
147.1731075	5.478161299	-4.162702824
147.065336	5.174200168	-4.462029503
146.9501073	4.869409563	-4.760747227
146.8274718	4.563956216	-5.058809043
146.6974057	4.257724118	-5.356168112
146.5599563	3.950859907	-5.652777597
146.4151293	3.643352758	-5.948590881
146.2629478	3.33525292	-6.243561493
146.1034407	3.026625861	-6.537642979
145.9366273	2.717501657	-6.830789059
145.7625337	2.40792916	-7.122953688
145.5812077	2.098021815	-7.414090935
145.3926433	1.787721313	-7.704154902
145.1968833	1.47712041	-7.993100008
144.9939945	1.166372038	-8.280880868
144.7840083	0.855516665	-8.567452169
144.5668886	0.544413433	-8.852768794
144.3427014	0.233203683	-9.136785929
144.1115117	-0.077986517	-9.419458949
143.8733359	-0.389160364	-9.700743288
143.6282322	-0.700220563	-9.980594747
143.3761736	-1.0112695	-10.2589694
143.1172584	-1.32212017	-10.53582344
142.8515147	-1.632752741	-10.81111327
142.5789682	-1.943150378	-11.08479569
142.2996761	-2.253232831	-11.35682773
142.0136936	-2.56293108	-11.62716655
141.7210371	-2.872248392	-11.89576966
141.4217516	-3.181133709	-12.16259494
141.1158986	-3.489511741	-12.42760049
140.803537	-3.797317473	-12.69074457
140.4846871	-4.104545307	-12.95198592
140.1594035	-4.411136958	-13.21128362
139.8277681	-4.717003982	-13.46859687
139.4897938	-5.022147703	-13.72388526
139.1455	-5.326550382	-13.97710883
138.7950112	-5.630085291	-14.2282279
138.4383456	-5.932742415	-14.47720295
138.0755533	-6.234475341	-14.72399501
137.7067198	-6.535213551	-14.96856549
137.3318851	-6.834924275	-15.210876
136.9510925	-7.133567749	-15.45088856
136.5644325	-7.431081016	-15.68856564
136.1719306	-7.727433484	-15.92387013
135.7736598	-8.022572311	-16.15676507
135.3697009	-8.316448737	-16.38721408
134.9600832	-8.609023805	-16.61518123
134.5448675	-8.900248642	-16.84063085
134.1241302	-9.190076068	-17.06352765
133.6979557	-9.478465529	-17.28383693
133.2663631	-9.765363416	-17.50152436
132.8294547	-10.05073321	-17.71655587
132.3872412	-10.33450647	-17.92889797
131.9398543	-10.61666496	-18.13851766
131.4873443	-10.89715883	-18.34538229
131.0297595	-11.17593025	-18.54945957
130.5672072	-11.45296381	-18.75071783
130.0997247	-11.72819172	-18.94912586
129.62736	-12.00154524	-19.14465276
129.1502403	-12.27303518	-19.33726816
128.668438	-12.54262579	-19.52694225
128.1819835	-12.81022666	-19.71364569
127.6909782	-13.07582967	-19.8973494
127.1954789	-13.33937073	-20.07802504
126.6955631	-13.60081083	-20.25564475
126.1913076	-13.86011047	-20.43018101
125.6828174	-14.11727798	-20.60160681
125.1701372	-14.3722222	-20.76989582
124.6533301	-14.62487513	-20.93502214
124.1324755	-14.87519468	-21.09696023
123.6076975	-15.12323175	-21.25568522
123.0790432	-15.36888601	-21.4111728
122.5465893	-15.61211125	-21.56339909
122.0104582	-15.85296572	-21.71234066
121.47066	-16.09125047	-21.8579748
120.9273099	-16.327004	-22.00027927
120.3804891	-16.56018764	-22.13923224
119.8302796	-16.79076347	-22.27481253
119.2767646	-17.01869611	-22.40699956
118.7200323	-17.2439635	-22.53577322
118.1601902	-17.46660004	-22.66111386
117.5972624	-17.6863981	-22.78300254
117.0313704	-17.90342808	-22.90142086
116.4625907	-18.11762948	-23.01635084
115.8910138	-18.32898374	-23.12777515
115.316726	-18.53745925	-23.23567705
114.739814	-18.74302428	-23.34004037
114.1603953	-18.94575305	-23.44084936
113.5784947	-19.14540044	-23.538089
112.9942269	-19.3420266	-23.63174482
112.4076877	-19.53562915	-23.72180285
111.8189634	-19.72617056	-23.80824967
111.2281105	-19.91349898	-23.89107257
110.6352665	-20.09776834	-23.97025935
110.0404847	-20.27881089	-24.0457983
109.443875	-20.45667696	-24.1176784
108.8455274	-20.63134077	-24.1858892
108.2455338	-20.80278322	-24.2504208
107.6439765	-20.97094383	-24.31126384
107.040953	-21.1358257	-24.36840962
106.4365445	-21.29736195	-24.42185004
105.8308236	-21.45544289	-24.47157747
105.2239102	-21.61016876	-24.51758496
104.6159279	-21.76166649	-24.55986614
104.006908	-21.90963538	-24.59841521
103.3969607	-22.0541348	-24.63322691
102.7861882	-22.19519108	-24.66429664
102.1746729	-22.3327355	-24.6916204
101.56252	-22.46680943	-24.71519468
100.949819	-22.59737896	-24.7350166
100.3366301	-22.72426132	-24.7510839
99.72307925	-22.84760241	-24.76339491
99.10921781	-22.96716921	-24.77194849
98.49521097	-23.08331929	-24.77674413
97.88110489	-23.19579205	-24.77778191
97.2669827	-23.30451601	-24.77506248
96.65296051	-23.40959911	-24.76858704
96.03913202	-23.51102975	-24.75835744
95.42558601	-23.60877079	-24.74437607
94.8123837	-23.70262908	-24.7266459
94.19965333	-23.79278686	-24.7051705
93.58748761	-23.87923049	-24.67995404
92.97598535	-23.96198276	-24.6510012
92.36521943	-24.0409175	-24.61831729
91.7552957	-24.11609973	-24.58190819
91.1462984	-24.18747026	-24.54178035
90.53832887	-24.25507083	-24.4979408
89.93147801	-24.31888517	-24.45039713
89.32580565	-24.37870759	-24.39915748
88.72143939	-24.43474414	-24.34423063
88.1184888	-24.48709727	-24.28562584
87.51695915	-24.53522695	-24.22335299
86.91702907	-24.57966428	-24.15742251
86.31876905	-24.62027563	-24.08784539
85.72226705	-24.6570376	-24.01463316
85.12758135	-24.68973844	-23.93779794
84.53483988	-24.71861126	-23.85735238
83.94414771	-24.74374966	-23.77330971
83.35554152	-24.76480732	-23.68568369
82.76913889	-24.78196131	-23.5944886
82.18503029	-24.79521749	-23.49973931
81.60327569	-24.80438347	-23.40145124
81.02399444	-24.80965937	-23.2996403
80.44728745	-24.81113085	-23.19432296
79.87324387	-24.80880788	-23.08551625
79.30190425	-24.80237714	-22.97323771
78.73338733	-24.79205234	-22.85750539
78.16778076	-24.77784216	-22.73833789
77.60519648	-24.75992516	-22.61575435
77.04566063	-24.73789975	-22.48977441
76.48928481	-24.7119482	-22.36041821
75.9361615	-24.68212723	-22.22770642
75.38634041	-24.64820302	-22.09166025
74.8399372	-24.61039978	-21.95230136
74.29705305	-24.56884876	-21.80965194
73.75773168	-24.5232855	-21.66373473
73.22207589	-24.47386002	-21.51457289
72.69018079	-24.42067466	-21.36219009
72.16209776	-24.363531	-21.20661054
71.63792309	-24.30254757	-21.04785889
71.11773637	-24.23773274	-20.8859603
70.60162512	-24.16915412	-20.72094036
70.0896497	-24.09669398	-20.55282522
69.5818978	-24.02043256	-20.38164144
69.0784501	-23.94040431	-20.20741604
68.57937755	-23.85658128	-20.03017654
68.08475625	-23.76897722	-19.84995093
67.5946636	-23.67762075	-19.66676762
67.10917652	-23.58254186	-19.48065546
66.6283633	-23.48371606	-19.29164382
66.15230044	-23.38118143	-19.09976245
65.68106028	-23.27495361	-18.90504154
65.21471443	-23.16504844	-18.70751173
64.75333324	-23.05147911	-18.50720414
64.29698759	-22.93426785	-18.30415024
63.84574553	-22.81342326	-18.09838192
63.39967771	-22.68897932	-17.88993158
62.95885114	-22.56095031	-17.67883195
62.52333282	-22.4293564	-17.46511618
62.09318592	-22.29419632	-17.24881784
61.66848133	-22.15553156	-17.02997091
61.24928102	-22.01336617	-16.80860974
60.83564427	-21.8676923	-16.58476907
60.42764191	-21.71858977	-16.35848404
60.02533207	-21.56605623	-16.12979019
59.62877578	-21.41011613	-15.89872338
59.23802674	-21.25074969	-15.66531986
58.85315614	-21.08806678	-15.42961628
58.47421662	-20.92205388	-15.19164961
58.10126215	-20.75271415	-14.95145718
57.73435024	-20.58008308	-14.70907669
57.37354325	-20.40423616	-14.46454617
57.01889102	-20.22516919	-14.21790398
56.67043577	-20.04283411	-13.96918882
56.32825132	-19.85740634	-13.71843974
55.9923792	-19.66884636	-13.46569608
55.66283777	-19.47696683	-13.21099751
55.33972576	-19.28213265	-12.954384
55.02308836	-19.08435208	-12.69589586
54.71295924	-18.88356365	-12.43557366
54.40936665	-18.67967743	-12.17345828
54.11239115	-18.47296003	-11.9095909
53.82206009	-18.26333277	-11.64401298
53.53841704	-18.05082939	-11.37676622
53.26148044	-17.83532837	-11.10789262
52.99130508	-17.61695473	-10.83743448
52.72797332	-17.39601806	-10.56543429
52.47146415	-17.17216438	-10.29193482
52.22186934	-16.94577567	-10.0169791
51.97919979	-16.71672109	-9.740610425
51.74349131	-16.48503717	-9.462872236
51.51474381	-16.25054319	-9.183808282
51.29299374	-16.01329889	-8.903462511
51.07833716	-15.77374063	-8.621879073
50.87077166	-15.53169441	-8.339102332
50.67032265	-15.28717081	-8.055176859
50.47699918	-15.04008844	-7.770147427
50.29088752	-14.79084041	-7.484058978
50.11196733	-14.53918121	-7.196956646
49.94029157	-14.28531509	-6.908885748
49.77584013	-14.02901953	-6.619891762
49.61866824	-13.77052545	-6.330020327
49.46880737	-13.50992722	-6.039317225
49.32625702	-13.24714315	-5.747828429
49.19104889	-12.98228334	-5.455599991
49.06320601	-12.71541381	-5.162678151
48.94276655	-12.44669031	-4.869109246
48.82968926	-12.17583758	-4.574939742
48.72402125	-11.90307656	-4.280216215
48.62577375	-11.62843595	-3.984985365
48.5349623	-11.35197439	-3.689293954
48.45159811	-11.07373306	-3.393188872
48.37568457	-10.79372029	-3.09671708
48.30724223	-10.51203952	-2.799925601
48.24627433	-10.22870977	-2.502861535
48.19275516	-9.943615154	-2.205572083
48.14674253	-9.657062	-1.908104454
48.10819897	-9.368889017	-1.610505895
48.07718139	-9.079401933	-1.312823734
48.05362837	-8.788341521	-1.015105324
48.03758598	-8.495969216	-0.717398019
48.02905503	-8.202334965	-0.419749201
48.02798616	-7.907265235	-0.122206273
48.03442323	-7.611020283	0.175183362
48.04833205	-7.313511441	0.472372324
48.06975471	-7.01499214	0.769313245
48.09862058	-6.715230471	1.065958745
48.13496823	-6.414472117	1.362261492
48.1787605	-6.112645255	1.658174221
48.23003362	-5.809985099	1.95364966
48.28872715	-5.506338649	2.248640604
48.35483106	-5.201766778	2.543099925
48.42837868	-4.896496358	2.836980569
48.50932274	-4.590448574	3.130235505
48.59763366	-4.283621543	3.422817837
48.69332323	-3.976168653	3.714680754
48.7963579	-3.668082162	4.005777521
48.90670818	-3.35937602	4.296061493
49.02437547	-3.050174589	4.585486187
49.14932614	-2.740484573	4.874005239
49.28153715	-2.430354411	5.161572363
49.42098158	-2.119824797	5.448141431
49.5676423	-1.808969564	5.733666511
49.72148765	-1.497820703	6.018101777
49.88248978	-1.186427184	6.301401532
50.05062743	-0.874858332	6.583520305
50.22585992	-0.563132555	6.864412817
50.40815992	-0.25130984	7.144033905
50.59751063	0.060522231	7.422338602
50.79385262	0.372381313	7.699282212
50.99719486	0.684114257	7.974820204
51.20743747	0.995823574	8.248908232
51.42460536	1.30731958	8.52150219
51.64863984	1.618603151	8.79255826
51.87949431	1.929642252	9.062032787
52.11713615	2.240373578	9.329882354
52.36154771	2.550706878	9.596063865
52.61265686	2.860652321	9.860534468
52.87042061	3.170160078	10.12325152
53.13478661	3.479193171	10.38417268
53.4057323	3.787666652	10.64325596
53.68319761	4.09555373	10.90045956
53.96713886	4.402800017	11.155742
54.25750694	4.709357973	11.40906214
54.55428227	5.015145599	11.66037917
54.85735045	5.320187531	11.90965251
55.16671473	5.624374956	12.15684194
55.48231682	5.927669405	12.40190765
55.80411947	6.230013858	12.64481009
56.13200435	6.531410565	12.88551003
56.46595779	6.831777961	13.12396866
56.80591153	7.131075531	13.36014755
57.15181136	7.429252625	13.59400855
57.50362154	7.726253779	13.82551388
57.86127741	8.022037807	14.05462626
58.22470262	8.316563041	14.28130871
58.59383656	8.609781455	14.50552462
58.96862654	8.901645709	14.72723782
59.34899811	9.192109042	14.94641255
59.73492279	9.481131311	15.16301346
60.12629316	9.768660468	15.37700554
60.52307169	10.05465805	15.58835434
60.92514323	10.33905774	15.79702576
61.33250532	10.62184226	16.0029861
61.7450646	10.90295709	16.20620216
62.16277671	11.18237701	16.4066412
62.58554118	11.46003847	16.6042709
63.01327298	11.73588266	16.79905936
63.44593568	12.00989656	16.9909752
63.88343738	12.28201883	17.17998754
64.32570556	12.55220551	17.36606587
64.77266669	12.82041312	17.5491802
65.22425111	13.08660458	17.72930111
65.68034711	13.35068429	17.90639957
66.14094335	13.61270147	18.08044704
66.60594376	13.87259052	18.25141553
67.07524988	14.13027592	18.41927758
67.54879258	14.38573003	18.58400614
68.02651292	14.63894968	18.74557472
68.50829552	14.88982754	18.90395739
68.99407681	15.1383534	19.05912869
69.48377613	15.38448788	19.21106369
69.9773407	15.6282555	19.35973798
70.47466652	15.8695736	19.50512775
70.97563269	16.10831265	19.64720965
71.48022072	16.34458838	19.78596087
71.98834777	16.57837455	19.9213592
72.49986388	16.80946739	20.05338298
73.01471622	17.03791105	20.18201103
73.53282398	17.2636825	20.30722274
74.0540929	17.48672419	20.42899816
74.57847199	17.70710684	20.54731778
75.10581579	17.92462418	20.66216268
75.63605774	18.13930218	20.77351455
76.16911491	18.3511233	20.88135564
76.70489876	18.56005489	20.98566873
77.24332577	18.76608335	21.08643718
77.78432701	18.9692498	21.18364499
78.32775417	19.16932191	21.27727669
78.8735491	19.36637807	21.36731738
79.42162367	19.56039848	21.45375276
79.97191185	19.75144924	21.53656913
80.52426192	19.93927527	21.61575336
81.07861374	20.12396601	21.69129289
81.63487363	20.30548776	21.76317581
82.1929502	20.48381834	21.83139075
82.75271856	20.65879749	21.89592694
83.31414309	20.83063585	21.95677422
83.87707632	20.99908159	22.01392303
84.44145237	21.16422537	22.06736439
85.00719764	21.32613383	22.11708991
85.57417363	21.48458824	22.16309183
86.14230882	21.63966625	22.20536298
86.71150848	21.79134445	22.24389678
87.28168916	21.93965584	22.27868724
87.8527288	22.08445172	22.309729
88.42454676	22.22577955	22.3370173
88.99705275	22.36364444	22.36054794
89.57013674	22.497956	22.38031739
90.14371147	22.62873599	22.39632266
90.71768083	22.75596455	22.4085614
91.29194378	22.87959663	22.41703184
91.86641045	22.99964573	22.42173282
92.44098262	23.11608619	22.4226638
93.01556457	23.22890019	22.41982481
93.59004355	23.33798485	22.41321649
94.1643192	23.44329846	22.4028401
94.73831504	23.54493113	22.38869746
95.31194342	23.64291667	22.37079103
95.88508657	23.73712081	22.34912384
96.45769277	23.82778049	22.32369953
97.02963352	23.91470284	22.29452232
97.60077845	23.99767662	22.26159705
98.17109629	24.07706119	22.22492912
98.74039635	24.15229126	22.18452455
99.30866968	24.22386197	22.14038993
99.87580347	24.29166275	22.09253245
100.4416644	24.35545585	22.04095986
101.0062211	24.41561668	21.98568054
101.5693269	24.47182376	21.92670343
102.1309227	24.52428606	21.86403803
102.6908653	24.57269735	21.79769444
103.2490984	24.61728377	21.72768336
103.8055127	24.6579433	21.65401602
104.3600234	24.69472655	21.57670424
104.9125369	24.72762736	21.49576043
105.4629566	24.75661929	21.41119754
106.0111929	24.78172001	21.32302909
106.5571533	24.8029236	21.23126915
107.1007452	24.82022621	21.13593241
107.6418651	24.83354751	21.03703407
108.1804423	24.84302116	20.93458987
108.7163767	24.84858641	20.82861614
109.2495607	24.85012845	20.71912975
109.7799035	24.84764123	20.60614809
110.307365	24.84145754	20.48968911
110.831792	24.83114746	20.36977131
111.3531353	24.81697913	20.24641375
111.8712891	24.79883449	20.11963592
112.3862078	24.7770033	19.98945795
112.8977431	24.75107226	19.85590049
113.4058321	24.72120596	19.71898463
113.9103943	24.68744544	19.57873201
114.411312	24.6495737	19.43516487
114.908561	24.60801579	19.28830589
115.4019979	24.56236685	19.13817823
115.8915698	24.51284687	18.98480559
116.3772145	24.45960845	18.82821222
116.8588098	24.40238157	18.6684228
117.3362897	24.34128333	18.50546249
117.8095768	24.27634899	18.33935701
118.2786093	24.2077161	18.17013255
118.7432692	24.13512655	17.9978157
119.2034981	24.05873381	17.8224336
119.659218	23.97855018	17.64401388
120.1103631	23.8946705	17.46258461
120.556832	23.80692888	17.27817426
120.9985625	23.71543687	17.09081186
121.4354868	23.62025917	16.90052689
121.8675146	23.52129493	16.70734918
122.2945819	23.41862636	16.51130908
122.7166164	23.3122702	16.3124374
123.1335463	23.202242	16.11076538
123.5452989	23.08854509	15.9063246
123.9518067	22.97121397	15.69914718
124.3529953	22.85022873	15.48926564
124.748805	22.72566781	15.27671287
125.1391658	22.59753141	15.06152217
125.5239796	22.46561308	14.84372732
125.9032312	22.33028959	14.62336247
126.2768494	22.1915335	14.40046209
126.6447596	22.04928855	14.17506114
127.0068752	21.90340713	13.94719497
127.3631519	21.7540332	13.71689924
127.7135645	21.60143996	13.48420999
128.0580256	21.44545335	13.24916371
128.3964459	21.2858847	13.01179722
128.7287616	21.12271534	12.77214762
129.0549853	20.95645515	12.53025244
129.3750296	20.7869067	12.28614961
129.6888305	20.61402989	12.03987731
129.9963179	20.4377393	11.79147406
130.297498	20.25846577	11.54097877
130.5922698	20.07589425	11.28843066
130.8806144	19.89026989	11.03386923
131.162469	19.70152811	10.77733431
131.4377536	19.50948167	10.51886608
131.706455	19.3143911	10.258505
131.9685197	19.11623659	9.996291761
132.2239088	18.9150897	9.732267441
132.4725716	18.7109341	9.466473365
132.7144756	18.50386914	9.198951124
132.9495443	18.29369723	8.929742566
133.1777697	18.08066528	8.658889858
133.3991236	17.86488021	8.386435404
133.6135732	17.64640738	8.112421823
133.8210331	17.42496712	7.836892015
134.0215006	17.20081009	7.559889143
134.2149357	16.97393582	7.281456553
134.4013082	16.74440208	7.001637828
134.5805869	16.51225143	6.720476819
134.7527291	16.27744842	6.438017547
134.9177233	16.04014531	6.154304233
135.0755014	15.80013713	5.86938132
135.226068	15.55766152	5.583293457
135.369404	15.31280283	5.296085461
135.5054645	15.06547949	5.007802314
135.6342372	14.81580262	4.718489204
135.7556988	14.56380862	4.428191481
135.8698562	14.30970593	4.136954631
135.9766282	14.05317613	3.844824307
136.0760273	13.79444859	3.551846326
136.168024	13.53349884	3.258066616
136.2526202	13.27047642	2.963531232
136.3297919	13.00537665	2.668286391
136.3995073	12.73814321	2.372378392
136.4617844	12.46899539	2.075853663
136.5165965	12.19789324	1.778758735
136.5639321	11.92487776	1.481140225
136.6037565	11.64985823	1.183044827
136.6360761	11.37296228	0.884519358
136.6609248	11.09445057	0.58561069
136.6782553	10.81414895	0.286365726
136.6880588	10.53208499	-0.013168528
136.6903307	10.24830179	-0.312945005
136.6851128	9.963066742	-0.612916641
136.6723401	9.676108465	-0.913036325
136.6520735	9.38777381	-1.213256862
136.624283	9.097955928	-1.51353108
136.5889062	8.806396883	-1.813811811
136.546044	8.513609221	-2.11405185
136.4956655	8.219470737	-2.414203963
136.437777	7.924032468	-2.714220985
136.3723892	7.627359209	-3.014055761
136.2995026	7.329464595	-3.313661097
136.2191609	7.030545271	-3.612989863
136.1313418	6.730504827	-3.911995004
136.0360353	6.429303448	-4.210629504
135.9332982	6.127173485	-4.508846302
135.8231202	5.824062573	-4.806598505
135.7055016	5.519962801	-5.103839295
135.5804899	5.215047119	-5.400521862
135.4480842	4.909292605	-5.696599473
135.3083021	4.602746727	-5.992025573
135.1611621	4.295455546	-6.286753671
135.0066905	3.98748946	-6.580737309
134.8449029	3.678876686	-6.87393022
134.675823	3.369670348	-7.166286275
134.4994868	3.059960825	-7.457759436
134.3158958	2.749719538	-7.748303739
134.1250848	2.439026962	-8.03787349
133.927111	2.128025897	-8.326423135
133.7219485	1.816598461	-8.613907138
133.5097139	1.505054575	-8.900280248
133.2903406	1.193156549	-9.185497419
133.0639136	0.881109661	-9.469513737
132.8304298	0.568865937	-9.752284393
132.5899682	0.25659652	-10.03376491
132.3425376	-0.055718993	-10.31391102
132.0881687	-0.368042938	-10.59267855
131.8268958	-0.680329666	-10.87002356
131.5587884	-0.992456614	-11.14590248
131.2838555	-1.304443762	-11.42027189
131.0021729	-1.616166327	-11.6930885
130.713742	-1.927660147	-11.96430941
130.4185951	-2.238891343	-12.23389201
130.1168033	-2.549754906	-12.50179381
129.8083906	-2.860237768	-12.7679726
129.4934337	-3.170236316	-13.0323866
129.1719362	-3.479772302	-13.29499425
128.8439747	-3.788748033	-13.55575412
128.5095761	-4.097145566	-13.81462527
128.168821	-4.404872555	-14.07156706
127.8217174	-4.711935637	-14.32653907
127.4683128	-5.018284436	-14.57950117
127.1086702	-5.323852574	-14.83041368
126.742887	-5.628547376	-15.07923725
126.3709691	-5.932369339	-15.32593269
125.9929726	-6.235265928	-15.57046128
125.6089844	-6.537165348	-15.81278473
125.2190417	-6.838036433	-16.05286502
124.8232171	-7.137824961	-16.29066439
124.4215386	-7.436500393	-16.52614562
124.0140676	-7.734012016	-16.75927187
123.6008681	-8.030309971	-16.99000652
123.1819925	-8.325347891	-17.21831343
122.757534	-8.619075442	-17.44415692
122.327524	-8.911450729	-17.66750167
121.8920317	-9.202426538	-17.88831263
121.4511442	-9.49196223	-18.10655535
121.0048828	-9.78000454	-18.32219578
120.553344	-10.06651565	-18.53520016
120.0965409	-10.35142728	-18.74553522
119.6346045	-10.63472157	-18.95316819
119.167586	-10.91634944	-19.15806674
118.6955301	-11.19625076	-19.36019882
118.2185452	-11.47441128	-19.55953297
117.7366367	-11.75073332	-19.75603825
117.249947	-12.02523734	-19.94968405
116.7585071	-12.29784415	-20.14044018
116.262421	-12.56854827	-20.32827709
115.7617183	-12.83725867	-20.51316566
115.2565002	-13.10396747	-20.6950771
114.7468232	-13.36861053	-20.87398324
114.2327618	-13.63114526	-21.04985643
113.7143978	-13.89154043	-21.22266943
113.191831	-14.14979742	-21.39239545
112.6651071	-14.40582693	-21.55900832
112.1342868	-14.65955707	-21.72248237
111.5994525	-14.91095246	-21.88279233
111.0607259	-15.16006086	-22.03991347
110.5181539	-15.40678189	-22.19382169
109.9718095	-15.65106245	-22.34449333
109.4217559	-15.89282342	-22.49190518
108.8681288	-16.13215419	-22.63603464
108.3109749	-16.36893955	-22.77685972
107.7504139	-16.60324099	-22.9143588
107.1864597	-16.83484915	-23.04851083
106.6192272	-17.06380883	-23.17929542
106.0487994	-17.29008463	-23.30669265
105.4752601	-17.51364235	-23.43068304
104.8986929	-17.73444698	-23.55124781
104.3192146	-17.95256388	-23.6683687
103.7368436	-18.16775781	-23.78202796
103.1517007	-18.38010226	-23.89220837
102.5638705	-18.58956183	-23.99889333
101.9734329	-18.79608378	-24.10206685
101.3804848	-18.99967094	-24.20171335
100.7784192	-19.20027062	-24.25885169
100.1683783	-19.39775733	-24.27075091
99.55813222	-19.59225947	-24.27873997
98.94774267	-19.78362032	-24.28281845
98.33732541	-19.97188115	-24.28298666
97.72698371	-20.15704104	-24.27924553
97.11679577	-20.339001	-24.2715965
96.50686931	-20.51777794	-24.2600417
95.89730076	-20.69334589	-24.2445839
95.2881777	-20.86564243	-24.22522646
94.67960823	-21.03469102	-24.20197329
94.07168525	-21.20045365	-24.174829
93.46448424	-21.36281506	-24.14379881
92.85810412	-21.5217601	-24.1088885
92.25265805	-21.67734232	-24.07010445
91.64824183	-21.82953922	-24.02745371
91.0449428	-21.97829091	-23.98094393
90.4428336	-22.12346514	-23.93058326
89.84207208	-22.2653386	-23.87638056
89.24268902	-22.4035826	-23.81834528
88.64481417	-22.53834461	-23.75648742
88.04852882	-22.6695395	-23.69081757
87.45393723	-22.79719762	-23.62134698
86.86112174	-22.92124016	-23.54808744
86.27015986	-23.04156263	-23.47105133
85.68120464	-23.15845775	-23.39025161
85.09428526	-23.27157191	-23.30570187
84.50952454	-23.38104572	-23.21741623
83.9270112	-23.48684196	-23.12540938
83.34681089	-23.58879812	-23.02969664
82.76906267	-23.68715783	-22.93029388
82.19381976	-23.78169386	-22.82721748
81.62119585	-23.87251764	-22.72048447
81.05128146	-23.95961524	-22.6101124
80.48416057	-24.04293751	-22.49611939
79.91992822	-24.12250158	-22.3785241
79.35867454	-24.19830039	-22.25734576
78.80046831	-24.27020306	-22.13260415
78.24543115	-24.33839452	-22.00431959
77.69363778	-24.40278627	-21.87251294
77.14511157	-24.46297845	-21.73720559
76.6000276	-24.51949394	-21.5984195
76.05844932	-24.57218466	-21.45617713
75.52046118	-24.62103411	-21.31050146
74.98611644	-24.66583346	-21.16141602
74.45553835	-24.70681374	-21.00894484
73.92879226	-24.74384995	-20.85311248
73.40597404	-24.77701229	-20.69394401
72.88716236	-24.8062674	-20.53146499
72.37244278	-24.83163075	-20.36570151
71.86189818	-24.85310393	-20.19668014
71.35560949	-24.87068222	-20.02442795
70.8536385	-24.88423952	-19.8489725
70.3560658	-24.89377588	-19.67034185
69.86298836	-24.89940577	-19.48856451
69.37448954	-24.90116084	-19.30366949
68.89063318	-24.89894606	-19.11568627
68.41147331	-24.89260567	-18.92464481
67.93711799	-24.88235247	-18.7305755
67.46766934	-24.86836617	-18.53350921
67.00314609	-24.85026817	-18.33347728
66.54365188	-24.82826092	-18.13051148
66.08928051	-24.80248783	-17.92464401
65.64006062	-24.77265125	-17.71590753
65.19608738	-24.73891456	-17.50433517
64.75743151	-24.70128157	-17.28996039
64.32417653	-24.65985084	-17.07281716
63.89636266	-24.61442613	-16.85293986
63.47407392	-24.56512182	-16.63036326
63.05737774	-24.51194433	-16.40512254
62.64634913	-24.45495905	-16.1772533
62.24103584	-24.39404757	-15.94679153
61.8415127	-24.32928735	-15.71377362
61.44784936	-24.26072763	-15.47823632
61.0600964	-24.18829027	-15.24021682
60.67832284	-24.1120344	-14.99975264
60.3025901	-24.0319711	-14.75688168
59.93296127	-23.94813225	-14.5116422
59.56948942	-23.860485	-14.26407285
59.21223659	-23.7690684	-14.01421264
58.86126176	-23.67390673	-13.76210087
58.51661782	-23.57498953	-13.50777725
58.17836245	-23.47234688	-13.2512818
57.84655019	-23.36599458	-12.99265485
57.52123456	-23.25594881	-12.7319371
57.20246772	-23.14222433	-12.46916957
56.89030156	-23.02484186	-12.20439357
56.58478578	-22.90381412	-11.93765069
56.28597092	-22.77916833	-11.66898288
55.99390512	-22.65092237	-11.39843241
55.70863566	-22.51909614	-11.12604175
55.43020667	-22.38369551	-10.85185371
55.15866729	-22.24476919	-10.57591139
54.89405982	-22.1023274	-10.29825817
54.63642739	-21.95639306	-10.01893763
54.38580822	-21.80696332	-9.737993673
54.14224998	-21.65411057	-9.455470467
53.9057893	-21.49783727	-9.171412378
53.67645965	-21.3381326	-8.885864025
53.45430806	-21.17508905	-8.598870302
53.23933455	-21.00847945	-8.310476307
53.03163836	-20.83877681	-8.02072734
52.83121365	-20.66573006	-7.729668931
52.63810815	-20.48947042	-7.437346866
52.45234693	-20.30997827	-7.143807061
52.27395005	-20.12721111	-6.849095666
52.10296665	-19.9413328	-6.553259028
51.93941582	-19.75231048	-6.256343672
51.78332475	-19.5601749	-5.958396294
51.63470439	-19.36485544	-5.659463752
51.49360789	-19.16657591	-5.359593093
51.36001336	-18.96506351	-5.058831502
51.23399353	-18.76068714	-4.75722631
51.1155583	-18.55340484	-4.454825009
51.00472576	-18.34323496	-4.151675217
50.90150956	-18.13017886	-3.847824683
50.80590214	-17.91410509	-3.543321268
50.7179682	-17.6953652	-3.238212968
50.63766784	-17.47363648	-2.932547876
50.56507919	-17.24936858	-2.62637417
50.50014963	-17.022179	-2.319740153
50.44295423	-16.79250955	-2.012694211
50.39340901	-16.55979923	-1.705284773
50.35161229	-16.32465122	-1.397560387
50.31755028	-16.0869662	-1.089569646
50.29122585	-15.84675782	-0.781361205
50.27261232	-15.60386849	-0.472983756
50.26176224	-15.35863412	-0.164486044
50.25867471	-15.11106923	0.144083132
50.26333906	-14.8611355	0.452674965
50.27573347	-14.60874178	0.76124063
50.29586627	-14.35398307	1.069731276
50.32374814	-14.09697799	1.378098043
50.35937615	-13.83776688	1.68629208
50.40274641	-13.57639268	1.994264551
50.45384877	-13.31287351	2.301966607
50.51268013	-13.0472713	2.609349465
50.57922895	-12.77960912	2.916364324
50.65348677	-12.50993418	3.222962472
50.73541597	-12.23814185	3.529095207
50.82506605	-11.96461027	3.834713893
50.92237699	-11.68912617	4.139769951
51.02732956	-11.41170842	4.444214879
51.13992817	-11.13250777	4.748000246
51.26018811	-10.8517321	5.051077703
51.38803626	-10.56913873	5.353398993
51.52346512	-10.28483409	5.654915977
51.66646589	-9.998921327	5.955580592
51.81702108	-9.711465082	6.255344906
51.97512942	-9.422612351	6.554161112
52.14070932	-9.132128557	6.851981539
52.31379949	-8.840365286	7.148758643
52.49430823	-8.547057543	7.444445011
52.68224152	-8.252410109	7.738993433
52.87757062	-7.956469133	8.032356805
53.08026159	-7.659261158	8.324488217
53.29025866	-7.36072612	8.61534094
53.50755847	-7.061040155	8.904868434
53.73212769	-6.76024934	9.193024333
53.96395717	-6.458505293	9.479762458
54.2029602	-6.155640998	9.7650369
54.44915739	-5.851940092	10.0488019
54.70247674	-5.547306927	10.33101194
54.96288018	-5.24179398	10.61162175
55.23033305	-4.935470216	10.89058629
55.50475787	-4.628248513	11.16786077
55.78617148	-4.320397786	11.4434006
56.07447679	-4.011771233	11.71716154
56.36965563	-3.702513706	11.98909957
56.67166215	-3.392673224	12.25917093
56.98048155	-3.082403403	12.52733218
57.296036	-2.77164939	12.79354016
57.61827469	-2.460453041	13.057752
57.94715206	-2.148877066	13.3199251
58.2826107	-1.836949953	13.58001727
58.62463251	-1.524819962	13.83798657
58.9731004	-1.212347913	14.09379137
59.32800609	-0.899716477	14.34739041
59.68927	-0.586907318	14.59874279
60.05687867	-0.274081633	14.84780793
60.43073246	0.038824337	15.09454558
60.81076599	0.351775366	15.33891591
61.19693779	0.66467649	15.58087945
61.58921978	0.977406562	15.82039707
61.98752207	1.289985465	16.05743001
62.39181308	1.602301536	16.29194
62.80196421	1.914442883	16.52388908
63.21797193	2.226237318	16.75323968
63.63973765	2.537703023	16.97995471
64.06721578	2.848753869	17.2039975
64.50029286	3.159419599	17.42533172
64.93896455	3.469544619	17.6439215
65.38313838	3.779121788	17.8597315
65.83273823	4.088112434	18.07272671
66.28772565	4.396425669	18.28287259
66.74798381	4.704074799	18.49013506
67.21347555	5.010967994	18.69448056
67.68410751	5.317081666	18.89587594
68.15980545	5.622366719	19.09428848
68.64050324	5.926766396	19.28968604
69.1261184	6.230238675	19.48203694
69.61660699	6.532713039	19.67130991
70.11184818	6.834173753	19.85747424
70.61179568	7.134553488	20.04049975
71.11632045	7.433828174	20.22035672
71.62540965	7.731920467	20.3970159
72.13898624	8.028790137	20.57044864
72.65690096	8.324406977	20.74062682
73.17910485	8.618713018	20.90752276
73.70553898	8.911661436	21.07110931
74.23611397	9.203209465	21.23136
74.77073067	9.493309927	21.38824877
75.30933668	9.78192564	21.54175009
75.85179677	10.06899675	21.69183906
76.39803988	10.35447823	21.83849134
76.94801757	10.63834417	21.98168309
77.50160422	10.92052991	22.12139098
78.05873407	11.2010038	22.25759242
78.61927397	11.47968431	22.39026528
79.18319975	11.75657831	22.51938797
79.75040184	12.03162767	22.64493953
80.32080671	12.30480815	22.76689963
80.89429792	12.57604991	22.88524843
81.47077581	12.84529671	22.99996668
82.05017396	13.1125362	23.11103583
82.6323862	13.37770691	23.21843784
83.21732075	13.64076604	23.32215525
83.80489161	13.90168112	23.42217123
84.39499876	14.16039902	23.51846961
84.98758237	14.41693833	23.61103474
85.58249995	14.67117248	23.69985156
86.17966383	14.92306869	23.78490574
86.77902248	15.17267277	23.8661835
87.38044909	15.41988373	23.94367162
87.98384312	15.66464959	24.01735753
88.58909177	15.90688909	24.08722937
89.19618606	16.1467685	24.15327581
89.80493407	16.38402543	24.2154861
90.41527463	16.61870539	24.27385019
91.027107	16.85076177	24.32835871
91.64033485	17.08015939	24.37900278
92.25486855	17.30688336	24.42577419
92.87062949	17.53095513	24.46866546
93.4874613	17.75217045	24.50766963
94.10529806	17.97058568	24.54278038
94.72405331	18.18620346	24.57399204
95.34360636	18.39892078	24.60129964
95.96390124	18.60884328	24.62469874
96.58478815	18.81577215	24.64418555
97.20617477	19.0196938	24.65975698
97.82797448	19.22061783	24.67141053
98.45008829	19.41851342	24.67914431
99.07242955	19.61339671	24.68295708
99.69490537	19.80526465	24.6828483
100.3173652	19.99389504	24.67881795
100.9397527	20.17942095	24.6708667
101.5619453	20.36172405	24.65899587
102.1838556	20.54082245	24.64320739
102.805416	20.71682193	24.62350382
103.4264698	20.88946091	24.59988832
104.0469344	21.05877911	24.57236475
104.6667186	21.22478586	24.54093755
105.2857553	21.38759809	24.50561178
105.9038815	21.54691214	24.46639313
106.5210267	21.70282716	24.42328795
107.1370944	21.85533232	24.37630317
107.7519815	22.00438368	24.32544634
108.3655951	22.14998714	24.27072566
108.977803	22.29195722	24.21214994
109.5885385	22.43042335	24.14972856
110.1977221	22.56545818	24.08347157
110.805215	22.69683956	24.01338961
111.4109412	22.82465501	23.93949393
112.0148153	22.94894904	23.86179637
112.6167121	23.06955847	23.7803094
113.21655	23.18654483	23.69504607
113.8142321	23.29989042	23.60602004
114.409664	23.40958906	23.51324555
115.002742	23.51558274	23.41673747
115.5933757	23.61788501	23.31651121
116.1814643	23.7164516	23.21258282
116.7669195	23.81130402	23.10496888
117.349645	23.90241932	22.99368661
117.9295466	23.98978353	22.87875375
118.5065141	24.07328983	22.76018866
119.0804827	24.15308976	22.63801024
119.6513469	24.22909952	22.51223797
120.2189822	24.30111747	22.38289191
120.7833333	24.36934798	22.24999264
121.3442955	24.43370093	22.11356133
121.9017863	24.49421667	21.97361971
122.4557127	24.55087086	21.83019004
123.0059542	24.60346475	21.6832951
123.5524865	24.65239045	21.53295827
124.0951888	24.69744429	21.37920343
124.6339602	24.7385371	21.22205501
125.1687036	24.77560106	21.06153794
125.6993865	24.80897472	20.89767769
126.2258709	24.83832392	20.73050028
126.7481076	24.86387604	20.5600322
127.2659634	24.88531428	20.38630046
127.779418	24.90304904	20.20933261
128.2883262	24.9166762	20.02915669
128.7926296	24.92634962	19.84580118
129.2922517	24.93210374	19.65929513
129.7871073	24.93391114	19.46966806
130.2771208	24.93180318	19.27694995
130.7622118	24.92577441	19.08117124
131.2423016	24.91582549	18.88236289
131.7172987	24.90186998	18.68055635
132.1871496	24.88406519	18.47578343
132.6517356	24.86212785	18.26807648
133.1110132	24.83627795	18.0574683
133.5649183	24.80659098	17.84399212
134.0133855	24.77312985	17.62768156
134.4562914	24.73555003	17.40857079
134.8936008	24.69411063	17.18669436
135.3252305	24.64873215	16.96208719
135.75115	24.59969733	16.73478467
136.1712264	24.54656836	16.50482263
136.58542	24.48955189	16.2722373
136.993668	24.42868606	16.03706522
137.3958715	24.36375066	15.79934345
137.7920204	24.29514224	15.55910942
138.182002	24.22252836	15.31640089
138.565779	24.14610194	15.071256
138.9432894	24.06587532	14.82371336
139.3144868	23.98196472	14.57381189
139.6792791	23.89415696	14.3215908
140.0376251	23.80258947	14.06708974
140.3894758	23.70733946	13.81034876
140.7347539	23.60827663	13.55140815
141.0734158	23.50550009	13.29030855
141.4054069	23.39902654	13.027091
141.7306736	23.28887105	12.76179685
142.0491611	23.17503356	12.49446769
142.3608214	23.05755232	12.2251455
142.6656044	22.93644644	11.95387259
142.9634513	22.81166443	11.6806915
143.2543313	22.68334493	11.40564506
143.5381912	22.55146108	11.12877646
143.8149688	22.41591463	10.85012917
144.0846185	22.27671595	10.56974684
144.3471477	22.13424455	10.28767345
144.602483	21.98829733	10.00395328
144.8505559	21.83870169	9.718630836
145.0913471	21.68562327	9.431750779
145.3248585	21.52936583	9.143358155
145.5509856	21.36948041	8.853498205
145.76976	21.20646399	8.562216343
145.9810518	21.03967587	8.269558215
146.1849238	20.86981142	7.975569756
146.3812959	20.69656424	7.680297082
146.5701655	20.52015469	7.383786417
146.7514591	20.34030929	7.086084275
146.9251879	20.15732752	6.787237369
147.0913061	19.97110956	6.487292528
147.2497996	19.78176378	6.186296761
147.400644	19.58932084	5.884297296
147.5438103	19.39377048	5.581341503
147.679284	19.19519486	5.277476843
147.807043	18.99361498	4.97275098
147.9270361	18.78884994	4.667211732
148.0392892	18.58122725	4.360907
148.1437568	18.37058755	4.053884811
148.2404719	18.15728508	3.746193337
148.3293593	17.9409523	3.437880865
148.4104275	17.72176528	3.128995726
148.4837044	17.50001383	2.819586392
148.5491156	17.27531911	2.509701429
148.6066731	17.04785496	2.199389455
148.6563542	16.81756301	1.888699144
148.6981779	16.58464402	1.577679289
148.7321514	16.34921154	1.266378708
148.7582413	16.11111957	0.954846257
148.7764617	15.8705104	0.643130838
148.7868111	15.62742098	0.331281412
148.789289	15.38188809	0.019346961
148.7838928	15.13392669	-0.292623551
148.7706287	14.88359891	-0.604581115
148.7494938	14.63090595	-0.916476713
148.7205005	14.37593103	-1.228261352
148.6836231	14.11852911	-1.539886044
148.6389315	13.85910453	-1.851301807
148.5863844	13.59740724	-2.162459704
148.525992	13.3334834	-2.473310827
148.4588177	13.06765362	-2.778665878
148.3852353	12.79959517	-3.077395033
148.3041531	12.5295657	-3.375727851
148.2156013	12.25769914	-3.673617425
148.1195393	11.98373501	-3.971016909
148.0160168	11.70790283	-4.267879541
147.9050765	11.43037996	-4.56415861
147.7867082	11.15105842	-4.859807519
147.6608672	10.86965139	-5.154779762
147.5276684	10.58669444	-5.449028937
147.3871031	10.30207416	-5.742508705
147.2391936	10.01583158	-6.035172904
147.0839616	9.728000975	-6.32697549
146.9214358	9.43864549	-6.617870515
146.7516083	9.14764819	-6.907812166
146.5745704	8.855359809	-7.196754811
146.3903182	8.561671017	-7.48465299
146.1988823	8.266632104	-7.771461312
146.000292	7.970283633	-8.057134633
145.794593	7.672732796	-8.341627989
145.5818134	7.374003486	-8.624896562
145.3619881	7.074144812	-8.906895709
145.1351415	6.773156108	-9.187581029
144.9012889	6.470999658	-9.46690835
144.6605115	6.167906047	-9.744833597
144.4128235	5.863823257	-10.02131301
144.1582643	5.558798299	-10.29630306
143.8968654	5.252846956	-10.56976044
143.6286894	4.946098913	-10.841642
143.3537655	4.638552292	-11.11190494
143.0721392	4.330262386	-11.38050674
142.783856	4.021283137	-11.64740501
142.4889577	3.711650756	-11.91255769
142.1874908	3.401413953	-12.17592308
141.8795226	3.090689302	-12.43745971
141.5650674	2.779411626	-12.69712627
141.2441881	2.467677284	-12.95488194
140.9169696	2.15564237	-13.21068617
140.5834651	1.843354231	-13.46449862
140.2436578	1.53065565	-13.71627927
139.8976328	1.217694461	-13.96598857
139.545471	0.904595054	-14.21358723
139.1872137	0.591365383	-14.45903618
138.8229032	0.278018585	-14.70229682
138.4526021	-0.035380117	-14.94333095
138.0763723	-0.348769786	-15.1821006
137.6942549	-0.662142705	-15.41856816
137.3063483	-0.97535886	-15.65269651
136.9126905	-1.288422416	-15.88444889
136.5133325	-1.601304764	-16.11378876
136.1083684	-1.913891501	-16.34068011
135.6978288	-2.2261998	-16.56508736
135.2817861	-2.538162148	-16.78697527
134.8602973	-2.849741765	-17.00630889
134.4334578	-3.16083822	-17.22305388
134.0013001	-3.471459961	-17.4371763
133.5639049	-3.781534775	-17.64864245
133.1213594	-4.0909878	-17.85741918
132.6736675	-4.399857554	-18.06347387
132.2209618	-4.708009154	-18.26677424
131.7632603	-5.015456263	-18.46728837
131.3006857	-5.322089548	-18.6649849
130.8332986	-5.627876067	-18.85983302
130.3611392	-5.93279707	-19.05180218
129.8843222	-6.236767451	-19.24086235
129.4029211	-6.539745015	-19.4269841
128.916968	-6.841711256	-19.61013841
128.4265677	-7.142598903	-19.79029661
127.9317751	-7.442371165	-19.96743066
127.4326691	-7.740977097	-20.14151305
126.9293389	-8.038365166	-20.31251666
126.4218692	-8.334489171	-20.48041482
125.9103142	-8.629306756	-20.64518153
125.3947628	-8.922769507	-20.80679127
124.875315	-9.214834638	-20.96521885
124.3520187	-9.505454512	-21.12043976
123.824922	-9.794570396	-21.27243005
123.2941761	-10.08215548	-21.4211662
122.7598259	-10.36815408	-21.56662516
122.2219504	-10.65251816	-21.70878454
121.680656	-10.93521738	-21.84762251
121.1360174	-11.2162056	-21.9831176
120.5880695	-11.49539921	-22.11524898
120.03696	-11.77280495	-22.24399646
119.482756	-12.04836856	-22.36934032
118.9255509	-12.32205892	-22.49126128
118.3654056	-12.59380852	-22.60974076
117.8024019	-12.86356884	-22.72476078
117.236639	-13.13131345	-22.83630376
116.6681929	-13.3969871	-22.94435271
116.0971823	-13.66059728	-23.04889134
115.5236435	-13.92202604	-23.14990388
114.9477063	-14.18130045	-23.24737495
114.3694343	-14.43834175	-23.34128995
113.7888857	-14.69305172	-23.43163486
113.2062003	-14.9454853	-23.5183961
112.6214572	-15.19558808	-23.60156069
112.034733	-15.44329748	-23.68111632
111.446116	-15.68857235	-23.75705127
110.8556681	-15.93130928	-23.82935423
110.2635714	-16.1716872	-23.89801462
109.6698199	-16.40944446	-23.96302247
109.0745395	-16.64462818	-24.02436833
108.4778141	-16.87718619	-24.08204327
107.8797368	-17.10708902	-24.13603907
107.2804026	-17.33431264	-24.18634813
106.6798941	-17.55879941	-24.23296326
106.0783385	-17.78062204	-24.27587798
105.4757631	-17.99955778	-24.31508642
104.8722923	-18.21566976	-24.35058331
104.2680142	-18.4289141	-24.38236382
103.6630227	-18.63926614	-24.4104239
103.0574061	-18.84668248	-24.43476005
102.4512605	-19.05114635	-24.45536926
101.8446449	-19.25251009	-24.47224919
101.2376831	-19.45085271	-24.4853981
100.6304857	-19.64621364	-24.49481487
100.0231038	-19.83841293	-24.50049884
99.41565171	-20.02750317	-24.50245007
98.80822127	-20.21345675	-24.50066918
98.20090965	-20.39626681	-24.49515737
97.59379376	-20.57584553	-24.48591638
96.98697535	-20.75220574	-24.47294862
96.3805407	-20.92529807	-24.45625707
95.77458724	-21.09511971	-24.43584524
95.16917472	-21.26150598	-24.41171725
94.56442669	-21.42456785	-24.38387786
93.96044271	-21.58431856	-24.35233236
93.35732349	-21.74077827	-24.31708659
92.75507898	-21.89355005	-24.27814705
92.15389098	-22.04302634	-24.23552077
91.55382172	-22.18905395	-24.18921535
90.95496389	-22.33161933	-24.13923895
90.35737602	-22.470545	-24.08560038
89.76118616	-22.60599178	-24.02830894
89.16649771	-22.73800762	-23.96737452
88.57334965	-22.86631695	-23.90280758
87.98185465	-22.99101368	-23.83461918
87.39211269	-23.1121324	-23.76282088
86.80417953	-23.22947862	-23.68742481
86.21817574	-23.34319984	-23.60844371
85.63419073	-23.4532829	-23.52589083
85.05230398	-23.55966332	-23.43977995
84.4725797	-23.66219267	-23.35012546
83.89513719	-23.76102794	-23.25694226
83.32007424	-23.85621288	-23.16024579
82.74744972	-23.94757479	-23.06005203
82.17736786	-24.03519871	-22.95637752
81.60991073	-24.11904812	-22.84923932
81.04516501	-24.19911455	-22.73865502
80.48321923	-24.2754037	-22.62464273
79.92415827	-24.34790346	-22.50722111
79.3680418	-24.41645451	-22.38640933
78.81496473	-24.4811075	-22.26222706
78.26505642	-24.54212894	-22.1346945
77.71833041	-24.59908698	-22.00383239
77.17487453	-24.65199952	-21.86966192
76.63483527	-24.70125381	-21.73220483
76.09826228	-24.74664584	-21.59148334
75.56521279	-24.78801786	-21.44752017
75.03577727	-24.82542309	-21.30033854
74.5100178	-24.8587383	-21.14996215
73.9880745	-24.88834518	-20.9964152
73.46999486	-24.91403801	-20.83972235
72.95585957	-24.93582792	-20.67990875
72.4457463	-24.95371015	-20.51700003
71.93971454	-24.96756697	-20.35102228
71.43783927	-24.97738201	-20.18200205
70.94021507	-24.98327769	-20.00996638
70.44694901	-24.9854641	-19.83494272
69.95805409	-24.98353087	-19.65695899
69.47362767	-24.97763318	-19.4760436
68.99374896	-24.96781143	-19.29222535
68.51848553	-24.95403418	-19.1055335
68.04788362	-24.93612653	-18.91599774
67.58204451	-24.91429641	-18.72364821
67.12103862	-24.88854574	-18.52851543
66.66495384	-24.85900534	-18.33063039
66.21381932	-24.8254056	-18.13002449
65.76772421	-24.78789624	-17.92672951
65.32674978	-24.74657921	-17.72077764
64.89093242	-24.70125107	-17.51220152
64.46035388	-24.65202995	-17.30103415
64.03507915	-24.59892224	-17.08730891
63.61518073	-24.54199572	-16.87105957
63.2007031	-24.48112683	-16.65232034
62.79171885	-24.41639574	-16.43112574
62.38829549	-24.34785349	-16.20751068
61.99048056	-24.27541801	-15.98151046
61.59834116	-24.19915053	-15.75316072
61.2119362	-24.11906213	-15.52249746
60.83132665	-24.03518567	-15.28955703
60.45656284	-23.94748605	-15.05437614
60.08770488	-23.85600356	-14.81699184
59.72480818	-23.76075199	-14.5774415
59.36792811	-23.66175265	-14.33576282
59.0171156	-23.55900333	-14.09199386
58.67242482	-23.45253084	-13.84617295
58.33390726	-23.34235132	-13.59833876
58.0016131	-23.22847945	-13.34853028
57.67559265	-23.11093608	-13.09678679
57.35589446	-22.98973966	-12.84314786
57.04256492	-22.86489986	-12.58765335
56.73565303	-22.73645243	-12.33034345
56.43520352	-22.60441125	-12.07125857
56.14125897	-22.46878175	-11.81043942
55.85386704	-22.32961355	-11.547927
55.57306845	-22.18691646	-11.28376255
55.29890507	-22.04071342	-11.01798756
55.03141351	-21.89100117	-10.75064377
54.77064035	-21.73785303	-10.48177323
54.51662106	-21.58127101	-10.21141814
54.26938773	-21.42124405	-9.939620968
54.02898639	-21.25786531	-9.666424423
53.79544797	-21.09112995	-9.391871446
53.5688066	-20.92106505	-9.116005157
53.34908743	-20.74764305	-8.838868891
53.13633738	-20.57099496	-8.560506219
52.93058047	-20.39110124	-8.280960884
52.73184658	-20.20799117	-8.000276811
52.54015272	-20.02161433	-7.718498121
52.35554854	-19.83215156	-7.435669142
52.17801844	-19.63934678	-7.151834323
52.00763657	-19.44356348	-6.867038297
51.84442336	-19.24480608	-6.581325874
51.68838862	-19.04301708	-6.294742005
51.53955459	-18.83822921	-6.007331775
51.39792145	-18.63033982	-5.719140418
51.26354787	-18.41964076	-5.430213316
51.13640218	-18.20583404	-5.140595955
51.01654044	-17.98921079	-4.850333945
50.90399465	-17.76990593	-4.55947302
50.79875711	-17.54780637	-4.268059014
50.70084208	-17.32294776	-3.976137849
50.61022978	-17.09516039	-3.68375556
50.52693019	-16.86447315	-3.390958268
50.45101945	-16.63134134	-3.097792143
50.38246939	-16.39556249	-2.804303466
50.32129682	-16.15723021	-2.510538563
50.26747366	-15.91616664	-2.216543832
50.22106956	-15.67280394	-1.922365702
50.18204253	-15.42689441	-1.628050657
50.15042218	-15.17863665	-1.333645231
50.12616741	-14.92780845	-1.039195979
50.10931088	-14.67464269	-0.744749479
50.09986096	-14.41922702	-0.450352314
50.09782852	-14.1616732	-0.156051106
50.10315859	-13.90171534	0.138107545
50.1158815	-13.6395927	0.432077036
50.13598517	-13.37530606	0.725810762
50.16346867	-13.1089259	1.019262172
50.19832481	-12.8404937	1.312384707
50.24053832	-12.57001276	1.605131853
50.2901107	-12.29758667	1.89745714
50.34702708	-12.02323523	2.189314132
50.41126302	-11.74693347	2.480656465
50.48279616	-11.46867782	2.771437834
50.56163415	-11.18862968	3.061612001
50.64779353	-10.9069962	3.351132799
50.74120546	-10.6235495	3.639954146
50.84185872	-10.33837013	3.928030065
50.94978032	-10.05173152	4.215314655
51.06489266	-9.76339042	4.501762141
51.18719288	-9.473484582	4.787326857
51.31666527	-9.182091703	5.071963265
51.45331902	-8.889410178	5.355625934
51.59706767	-8.595192109	5.638269567
51.74791232	-8.299611635	5.919849055
51.90582938	-8.002729805	6.200319388
52.07075908	-7.704451487	6.479635729
52.24273442	-7.40509952	6.75775341
52.42166375	-7.104451569	7.034627957
52.60757882	-6.802825604	7.310215042
52.80041286	-6.500119228	7.584470522
53.00013721	-6.196399511	7.857350491
53.20671492	-5.891704206	8.128811214
53.42007852	-5.585955669	8.398809158
53.640253	-5.27944546	8.667301003
53.86714115	-4.971991597	8.934243695
54.10073344	-4.663756974	9.199594371
54.34102188	-4.354904319	9.463310401
54.58790281	-4.045254051	9.725349431
54.8413967	-3.73507758	9.985669355
55.10142879	-3.424308185	10.24422831
55.36795975	-3.113011095	10.50098468
55.64093636	-2.801208129	10.7558972
55.92034726	-2.489058304	11.0089248
56.20608846	-2.17642964	11.26002673
56.49813543	-1.863447594	11.50916255
56.79643717	-1.550156887	11.75629214
57.10097857	-1.236705433	12.00137563
57.41166402	-0.923014828	12.24437347
57.72843748	-0.609127424	12.48524651
58.05126201	-0.295138331	12.72395587
58.38011545	0.018823858	12.96046298
58.71491078	0.332793118	13.19472965
59.05562813	0.646636298	13.4267181
59.40214256	0.960463642	13.6563908
59.75443781	1.274128017	13.88371059
60.11247252	1.587545975	14.10864079
60.47616001	1.900727508	14.33114499
60.84540773	2.213682419	14.55118718
61.220212	2.52624854	14.76873173
61.60049623	2.838406602	14.98374351
61.9861855	3.150128105	15.19618768
62.37722169	3.461353747	15.40602977
62.77356616	3.771996946	15.61323587
63.17512114	4.082059332	15.81777241
63.58181975	4.391490756	16.0196062
63.99358792	4.700249231	16.21870451
64.41037776	5.00826051	16.41503513
64.83210685	5.315491607	16.6085662
65.25870868	5.621889496	16.79926631
65.69011584	5.927402568	16.98710453
66.1262793	6.231966332	17.17205044
66.56709811	6.535557525	17.35407399
67.0124946	6.838129281	17.53314561
67.46237991	7.139638179	17.7092363
67.91676382	7.439997602	17.88231746
68.37547546	7.739203462	18.05236097
68.8384871	8.037188597	18.21933923
69.30569695	8.333911514	18.38322517
69.77706893	8.629320264	18.54399214
70.25249193	8.923372883	18.70161401
70.73189778	9.216022446	18.85606522
71.21523054	9.507229133	19.00732071
71.70234689	9.796932599	19.15535586
72.19321688	10.08509829	19.30014663
72.68776099	10.3716849	19.44166956
73.18587766	10.65663896	19.57990163
73.68748425	10.93991363	19.71482036
74.19253726	11.22149319	19.84640388
74.70091471	11.50130841	19.97463082
75.21253281	11.77931377	20.09948033
75.72729302	12.05544923	20.22093211
76.2451126	12.3296688	20.3389665
76.76591824	12.60193928	20.45356432
77.28965474	12.87225703	20.56470692
77.81620938	13.1405493	20.67237628
78.34549261	13.40677038	20.77655496
78.87741524	13.67087469	20.87722601
79.41190141	13.93283931	20.97437306
79.94884377	14.19259189	21.0679804
80.48819266	14.45016035	21.15803285
81.02979536	14.70538933	21.24451575
81.57361864	14.95834253	21.32741508
82.11955973	15.20895856	21.40671745
82.66748497	15.45710609	21.48240996
83.21736689	15.7028802	21.55448031
83.76911919	15.94626026	21.62291687
84.32258274	16.1870522	21.68770855
84.87769811	16.42529011	21.74884483
85.43438069	16.66095562	21.80631578
85.99252589	16.89397974	21.86011215
86.55207801	17.1244265	21.91022523
87.11289189	17.35211814	21.95664684
87.67488557	17.57704622	21.99936953
88.23797554	17.79920172	22.03838639
88.80206817	18.01855013	22.07369109
89.36708479	18.23510357	22.10527789
89.93293466	18.44884278	22.13314176
90.49947405	18.65957262	22.15727816
91.06664308	18.86736996	22.17768318
91.63435531	19.07223093	22.19435353
92.2024929	19.27404301	22.20728654
92.77100612	19.47293499	22.21648013
93.33975097	19.66869977	22.22193277
93.90863533	19.86131312	22.22364363
94.47757923	20.05079971	22.22161243
95.04648763	20.23713072	22.21583949
95.61527651	20.42032081	22.20632572
96.18385984	20.60038058	22.19307271
96.75209096	20.77707229	22.17608257
97.31991403	20.95052739	22.15535801
97.88721777	21.12065064	22.13090242
98.45394824	21.28759334	22.10271971
99.01994688	21.45105372	22.07081442
99.58515084	21.61114523	22.03519166
100.1494626	21.76782955	21.99585719
100.71279	21.92109514	21.95281732
101.2750334	22.07089373	21.90607895
101.8360742	22.21708589	21.85564961
102.3958477	22.3597863	21.80153738
102.9542598	22.4989735	21.74375093
103.5112335	22.63471168	21.68229955
104.0666377	22.7667941	21.61719307
104.6203993	22.89530101	21.54844193
105.172432	23.01992086	21.47605714
105.7226354	23.12963791	21.40005029
106.2709104	23.23568986	21.32043356
106.8171711	23.33809537	21.23721967
107.361321	23.43681565	21.15042192
107.9032732	23.53186141	21.06005421
108.4429353	23.62321513	20.96613096
108.9802159	23.71086286	20.86866717
109.5150085	23.79470299	20.76767839
110.0472502	23.87487651	20.66318075
110.5768062	23.95111716	20.55519091
111.1036286	24.02365223	20.44372609
111.6276056	24.09233947	20.32880405
112.1486615	24.15724431	20.21044311
112.6667405	24.21855117	20.0886621
113.1816869	24.27585198	19.96348041
113.6934791	24.32952804	19.83491796
114.2019335	24.37898922	19.70299519
114.7070525	24.42476405	19.56773307
115.2087323	24.46673784	19.4291531
115.706849	24.50466652	19.28727729
116.2013831	24.53894953	19.14212816
116.6921978	24.56925407	18.99372878
117.1792455	24.59580274	18.84210265
117.6623939	24.61827971	18.68727383
118.1415932	24.63688748	18.52926689
118.6167642	24.65164104	18.36810685
119.087817	24.66248052	18.20381924
119.5546769	24.66944312	18.03643007
120.0172605	24.67250412	17.86596586
120.4754926	24.6716888	17.69245357
120.9292942	24.66699433	17.51592063
121.3785875	24.65842108	17.33639498
121.8232829	24.64588581	17.15390502
122.2633264	24.62953882	16.96847953
122.6986327	24.60931809	16.78014783
123.1291087	24.58510247	16.5889397
123.5546817	24.55690132	16.39488527
123.9753284	24.52505893	16.19801517
124.3909109	24.48913379	15.99836048
124.8013969	24.4493972	15.79595272
125.2067003	24.40575089	15.59082374
125.606793	24.35848937	15.3830059
126.0015416	24.30717481	15.17253199
126.3909063	24.2520087	14.95943513
126.7748235	24.1930248	14.74374885
127.1531942	24.13000345	14.52550716
127.5260117	24.06336518	14.30474446
127.8931572	23.99273751	14.0814954
128.2545955	23.91833187	13.85579514
128.6102643	23.84016011	13.62767922
128.9601205	23.758365	13.39718351
129.3040641	23.67268116	13.16434419
129.6420565	23.58327039	12.92919793
129.9740524	23.49024123	12.6917817
130.2999649	23.39340178	12.45213277
130.6197535	23.29288009	12.21028877
130.9333625	23.18869236	11.96628776
131.2407428	23.08089306	11.72016804
131.5418276	22.96940478	11.47196822
131.8365726	22.85430241	11.2217273
132.124926	22.73560252	10.96948462
132.4068352	22.61330798	10.71527971
132.6822538	22.48745657	10.45915246
132.9511335	22.3580687	10.20114311
133.2134184	22.22510038	9.941292158
133.4690777	22.08868112	9.679640316
133.7180276	21.94855779	9.416228659
133.9602746	21.80510748	9.151098546
134.1957711	21.65831707	8.884291538
134.4244633	21.50812346	8.615849452
134.6462783	21.3543205	8.345814431
134.8612168	21.19721486	8.07422886
135.0692557	21.0369355	7.801135254
135.2703363	20.87335276	7.526576461
135.4643572	20.70603584	7.250595577
135.6513785	20.53567352	6.973235865
135.8313378	20.3620888	6.69454077
136.0042029	20.18530994	6.414554028
136.1699315	20.00528723	6.133319587
136.3284797	19.82195335	5.850881474
136.479877	19.6357377	5.567283998
136.6240631	19.44644389	5.282571661
136.7609885	19.2539431	4.996789113
136.8906709	19.05855643	4.709981117
137.0130342	18.85996182	4.422192685
137.1280898	18.65842142	4.133468983
137.2358098	18.45392389	3.843855247
137.3361791	18.24653737	3.55339692
137.4291788	18.0362946	3.262139571
137.5147795	17.82315188	2.970128894
137.5929507	17.60705308	2.677410682
137.6637025	17.38820092	2.384030856
137.7270332	17.16671173	2.090035489
137.7829331	16.94264016	1.795470689
137.831342	16.71570642	1.500382677
137.8722819	16.48615903	1.204817786
137.9057434	16.25403349	0.908822417
137.9317144	16.01934018	0.612443
137.9501921	15.78214192	0.315726091
137.9611709	15.54247536	0.018718286
137.9646339	15.30030249	-0.278533776
137.9605656	15.05558602	-0.575983423
137.9489886	14.80851692	-0.873583924
137.9299148	14.5592126	-1.171288517
137.903315	14.30753029	-1.469050447
137.8692401	14.05380648	-1.766822919
137.8276274	13.79768786	-2.064559124
137.7785167	13.53942761	-2.362212275
137.7219037	13.27901275	-2.659735583
137.6578011	13.01651941	-2.957082273
137.5862137	12.75197099	-3.25420557
137.5071529	12.4854262	-3.551058776
137.4206288	12.21692505	-3.847595181
137.3266522	11.94650828	-4.143768145
137.2252257	11.67416255	-4.439531078
137.1163805	11.40002849	-4.734837427
137.0001232	11.12410427	-5.029640733
136.8764564	10.84636149	-5.323894593
136.7454222	10.56697701	-5.617552686
136.6070268	10.28593027	-5.910568771
136.4612894	10.00326381	-6.202896724
136.3082145	9.718940239	-6.494490522
136.1478549	9.43316307	-6.785304214
135.9801854	9.145735221	-7.075292006
135.8052949	8.857026317	-7.364408228
135.6231603	8.56684253	-7.652607323
135.4338392	8.275380585	-7.939843857
135.2373425	7.982607544	-8.226072586
135.0336857	7.688507807	-8.511248422
134.8229257	7.393255316	-8.795326375
134.6050783	7.096827889	-9.078261675
134.3801753	6.799270855	-9.360009734
134.1482425	6.500600916	-9.640526145
133.9093295	6.200934825	-9.919766641
133.6634621	5.90027807	-10.1976872
133.4106757	5.598675567	-10.47424403
133.1510113	5.296192106	-10.74939349
132.8845032	4.992858869	-11.02309215
132.6111906	4.688722871	-11.29529689
132.3311254	4.383878399	-11.56596481
132.0443617	4.078419862	-11.83505314
131.7509167	3.772296925	-12.10251946
131.4508238	3.465523352	-12.36832163
131.1441513	3.158235126	-12.6324177
130.8308975	2.85031635	-12.89476596
130.5112062	2.542152096	-13.15532509
130.1850349	2.23348155	-13.41405402
129.8524539	1.924430617	-13.67091186
129.513514	1.6150555	-13.92585813
129.168298	1.305505249	-14.17885267
128.8168221	0.995718865	-14.42985557
128.4591499	0.685780218	-14.6788272
128.0953245	0.375709862	-14.92572833
127.7254142	0.065597614	-15.17052012
127.3494856	-0.244478197	-15.41316388
126.9675351	-0.55462538	-15.65362138
126.5796845	-0.864623726	-15.89185479
126.185967	-1.174487915	-16.12782657
125.7864652	-1.484113562	-16.36149947
125.3812053	-1.793531971	-16.59283674
124.9702424	-2.102702243	-16.82180201
124.5536562	-2.411533643	-17.04835915
124.131494	-2.720007227	-17.2724725
123.7038183	-3.028072305	-17.49410686
123.270718	-3.335631842	-17.71322738
122.8322487	-3.642656392	-17.92979951
122.3884906	-3.949074585	-18.14378923
121.9394547	-4.254927702	-18.355163
121.4852325	-4.560123532	-18.56388754
121.0258848	-4.864620573	-18.76993004
120.5614827	-5.168363312	-18.97325822
120.0921412	-5.471246977	-19.17384021
119.6178809	-5.773286474	-19.37164446
119.1387744	-6.074428139	-19.56663998
118.6549255	-6.374591987	-19.75879628
118.1663857	-6.673753197	-19.94808325
117.6732451	-6.971852105	-20.13447118
117.175546	-7.268866989	-20.31793099
116.6733628	-7.564747817	-20.49843405
116.1667785	-7.859441548	-20.67595205
115.6558585	-8.152905196	-20.85045729
115.1407111	-8.445080457	-21.0219226
114.6213782	-8.735934244	-21.19032128
114.0979493	-9.025416395	-21.35562697
113.5705231	-9.313481432	-21.51781399
113.0391301	-9.600086915	-21.6768572
112.5038553	-9.885182331	-21.8327318
111.9648188	-10.16872842	-21.98541356
111.4220678	-10.45067594	-22.13487888
110.8756941	-10.73098334	-22.28110462
110.3257635	-11.00959973	-22.42406804
109.772393	-11.28650011	-22.56374708
109.2156156	-11.56161364	-22.70012024
108.6555324	-11.83490571	-22.83316645
108.0922447	-12.10634834	-22.96286515
107.5258472	-12.37591389	-23.08919646
106.9563747	-12.64351587	-23.21214103
106.38395	-12.90915056	-23.33167989
105.808635	-13.17275288	-23.44779479
105.2305148	-13.43428028	-23.56046802
104.6496762	-13.69369261	-23.66968238
104.0662073	-13.95095194	-23.77542118
103.4802229	-14.20606337	-23.87766841
102.8917551	-14.45890374	-23.97640862
102.3009387	-14.70951116	-24.07162677
101.7078021	-14.95774406	-24.16330853
101.110844	-15.20367669	-24.24263775
100.5012221	-15.44719727	-24.25675772
99.89136671	-15.68831707	-24.26697991
99.28132628	-15.92689755	-24.27330359
98.6712539	-16.16302146	-24.27572867
98.06123283	-16.3966258	-24.27425554
97.4513154	-16.62757196	-24.26888528
96.84166402	-16.85598086	-24.25961967
96.23233552	-17.08172311	-24.24646108
95.62340673	-17.3047104	-24.22941237
95.01499957	-17.52497363	-24.20847718
94.40722056	-17.74250843	-24.18365975
93.80015863	-17.95726413	-24.15496489
93.19392418	-18.1692525	-24.12239798
92.58856204	-18.37828931	-24.08596515
91.98422014	-18.58450135	-24.04567309
91.38095213	-18.78772653	-24.00152902
90.77887497	-18.98800212	-23.95354085
90.17808374	-19.18529849	-23.90171713
89.57868346	-19.37962288	-23.84606698
88.98074414	-19.57086104	-23.78660005
88.38437386	-19.75903231	-23.72332671
87.78966907	-19.94411758	-23.65625792
87.19671434	-20.12605557	-23.58540514
86.60557707	-20.30471711	-23.5107805
86.01641558	-20.48032662	-23.43239675
85.42927768	-20.65268395	-23.35026719
84.84427545	-20.8218416	-23.26440567
84.26146105	-20.98761016	-23.17482668
83.68096755	-21.15013335	-23.08154533
83.1028958	-21.30942977	-22.9845772
82.52731867	-21.4654006	-22.8839385
81.95429431	-21.61787798	-22.77964607
81.38393477	-21.76693337	-22.67171726
80.8163444	-21.91260792	-22.56016994
80.25160846	-22.0548633	-22.44502265
79.6897853	-22.19353399	-22.32629442
79.13099149	-22.32872897	-22.20400486
78.57527841	-22.46024904	-22.0781741
78.02280517	-22.58842097	-21.94882288
77.47361312	-22.71300514	-21.81597245
76.92777472	-22.8339099	-21.67964456
76.38540279	-22.95125019	-21.53986155
75.84661528	-23.06517756	-21.39664629
75.31142952	-23.17532716	-21.25002218
74.77995968	-23.28183517	-21.10001309
74.25229431	-23.38471159	-20.94664348
73.72849944	-23.48384844	-20.78993831
73.2086518	-23.5791966	-20.62992301
72.69285606	-23.67086412	-20.46662356
72.18119326	-23.75883708	-20.30006643
71.6737379	-23.84306719	-20.1302786
71.17057527	-23.9235706	-19.9572875
70.67178544	-24.00034024	-19.78112109
70.17742671	-24.07324738	-19.60180782
69.68761048	-24.14247308	-19.41937657
69.20240069	-24.20793037	-19.23385676
68.7218737	-24.26960862	-19.04527822
68.24606515	-24.32725823	-18.85367128
67.77505856	-24.38091448	-18.65906672
67.30899241	-24.43095575	-18.46149577
66.84790645	-24.4771719	-18.26099012
66.39185074	-24.51941553	-18.05758188
65.94090705	-24.55773652	-17.85130363
65.49512766	-24.59200927	-17.64218837
65.05464432	-24.62261063	-17.43026951
64.61949626	-24.64934704	-17.21558091
64.18972116	-24.67201454	-16.99815685
63.76541925	-24.69081409	-16.778032
63.34667162	-24.70583259	-16.55524143
62.93354433	-24.71706801	-16.32982065
62.52605617	-24.7242148	-16.10180553
62.12430951	-24.72751781	-15.87123236
61.72835279	-24.72687644	-15.63813778
61.33829082	-24.72256921	-15.40255884
60.95412013	-24.71416333	-15.16453295
60.57592862	-24.70183819	-14.92409788
60.20378357	-24.68564446	-14.68129177
59.83770926	-24.66534965	-14.43615313
59.4778173	-24.64131807	-14.18872077
59.12411973	-24.61324618	-13.9390339
58.77669654	-24.58129997	-13.68713206
58.43560267	-24.54548296	-13.43305509
58.10090618	-24.50589552	-13.17684316
57.77263012	-24.46233662	-12.91853682
57.45084267	-24.41492264	-12.65817685
57.13559492	-24.36365965	-12.39580439
56.82694543	-24.30861456	-12.13146087
56.52492458	-24.2496648	-11.86518803
56.22959067	-24.18688938	-11.59702788
55.94099642	-24.12033916	-11.3270227
55.6591747	-24.04993174	-11.05521508
55.38417744	-23.9757278	-10.78164789
55.11604866	-23.897738	-10.50636421
54.85483401	-23.81599637	-10.22940742
54.60056823	-23.73046485	-9.950821176
54.35329588	-23.64118438	-9.670649326
54.11305819	-23.54818204	-9.388935965
53.87988917	-23.45144092	-9.105725462
53.65382848	-23.35099355	-8.821062402
53.4349125	-23.24685528	-8.534991557
53.22317682	-23.13904661	-8.247557927
53.01865376	-23.02757302	-7.958806752
52.82137719	-22.91245897	-7.668783453
52.63137859	-22.79372227	-7.377533606
52.44868831	-22.6713799	-7.085103031
52.27333608	-22.54545317	-6.791537731
52.10535012	-22.41596206	-6.496883827
51.94475662	-22.28292024	-6.201187652
51.79158302	-22.14636037	-5.904495714
51.6458534	-22.00629971	-5.606854659
51.50759146	-21.86276078	-5.308311257
51.37681745	-21.71575093	-5.008912435
51.2535565	-21.56532176	-4.708705296
51.13782697	-21.41148516	-4.407737018
51.02964434	-21.25424203	-4.106054906
50.92903248	-21.09366101	-3.803706431
50.83600524	-20.92974857	-3.500739117
50.75057786	-20.76253141	-3.197200598
50.67275864	-20.59199552	-2.893138623
50.60257142	-20.41824404	-2.588601027
50.54002281	-20.24127054	-2.283635723
50.48511529	-20.06104735	-1.978290654
50.4378732	-19.87770809	-1.672613907
50.39829783	-19.69123423	-1.36665358
50.36639601	-19.50165624	-1.060457827
50.34216091	-19.30891924	-0.754074848
50.32558794	-19.11299312	-0.447552925
50.31673457	-18.91427877	-0.140940305
50.31555432	-18.71247671	0.165714707
50.32207816	-18.50782531	0.472363775
50.33629161	-18.30026085	0.778958561
50.35819317	-18.08981703	1.085450748
50.38775727	-17.87637719	1.391791996
50.42499036	-17.6600472	1.697933966
50.46993213	-17.4411566	2.003828353
50.52254351	-17.21952488	2.3094269
50.58278636	-16.99498955	2.614681337
50.65071026	-16.76796581	2.919543454
50.72621202	-16.53789099	3.223965098
50.8093744	-16.30540799	3.527898146
50.90015691	-16.07037308	3.831294544
50.998545	-15.83281852	4.134106315
51.10449134	-15.59257872	4.436285553
51.21803168	-15.35001789	4.737784427
51.33913932	-15.10511458	5.038555197
51.46778597	-14.85784496	5.33855023
51.60393175	-14.60812683	5.637721988
51.74755978	-14.35602637	5.936023046
51.89866424	-14.10168102	6.233406098
52.05725438	-13.84532378	6.529823967
52.22324285	-13.58662032	6.825229593
52.39662864	-13.3257595	7.119576075
52.57739067	-13.06281583	7.412816661
52.76549643	-12.79780309	7.704904745
52.96092259	-12.53079785	7.995793876
53.16363786	-12.26183421	8.28543779
53.37361064	-11.99095398	8.573790395
53.59079345	-11.71811687	8.86080577
53.81517923	-11.44351273	9.146438207
54.04668896	-11.16694413	9.430642183
54.28531921	-10.88863291	9.713372367
54.53104104	-10.60866469	9.994583671
54.78382939	-10.32715092	10.27423122
55.04359109	-10.04385352	10.55227035
55.31032055	-9.758999654	10.82865664
55.58400129	-9.472758795	11.10334593
55.86453075	-9.184872712	11.37629429
56.15189762	-8.895550996	11.64745803
56.44605225	-8.604814243	11.91679375
56.74692365	-8.31259015	12.18425834
57.05449503	-8.019069665	12.44980894
57.36874205	-7.724407706	12.71340294
57.68956628	-7.428420731	12.9749981
58.01694314	-7.131274169	13.23455243
58.35085425	-6.833157332	13.49202424
58.69120182	-6.53391212	13.74737218
59.03795724	-6.233692761	14.00055523
59.39102194	-5.932356793	14.25153266
59.75039198	-5.630168325	14.50026408
60.1159737	-5.327018788	14.74670947
60.48772862	-5.023034605	14.99082915
60.86559912	-4.718262523	15.23258377
61.2495443	-4.412821434	15.47193433
61.6394672	-4.106615783	15.70884228
62.03532514	-3.799764592	15.94326937
62.43705602	-3.49231527	16.17517774
62.84461881	-3.184392633	16.40452992
63.25790743	-2.875894069	16.63128888
63.67687772	-2.566941441	16.85541793
64.10148955	-2.25766711	17.07688078
64.53162747	-1.947956083	17.29564164
64.96724748	-1.63793615	17.51166508
65.40831404	-1.327755031	17.72491608
65.85472636	-1.017360108	17.93536006
66.30641556	-0.706802763	18.14296295
66.76330878	-0.396126019	18.34769103
67.22534265	-0.085400973	18.54951103
67.69246481	0.225272112	18.74839024
68.16454113	0.536006196	18.94429634
68.64153034	0.84666349	19.13719746
69.12337856	1.157144509	19.3270622
69.61000544	1.46741594	19.51385974
70.10131853	1.777468293	19.69755965
70.59723908	2.087255289	19.87813197
71.09769783	2.396709951	20.05554731
71.60260944	2.705797532	20.22977677
72.11189476	3.014468507	20.40079192
72.62548921	3.322645423	20.5685648
73.14331996	3.630269913	20.73306812
73.66524971	3.937387952	20.89427499
74.19126197	4.243842036	21.05215903
74.72124364	4.549634927	21.20669446
75.25511377	4.854714304	21.35785606
75.7928168	5.158996362	21.50561906
76.3342188	5.462498246	21.64995921
76.87927536	5.76512207	21.79085298
77.42787704	6.066848498	21.92827726
77.97993758	6.367628361	22.06220949
78.5353749	6.667408669	22.1926277
79.09409945	6.966143264	22.31951057
79.65605358	7.263764754	22.44283724
80.22110308	7.560258287	22.56258739
80.78919279	7.855556337	22.67874141
81.36018019	8.149635778	22.79128024
81.93407317	8.442411974	22.90018531
82.51069302	8.733871495	23.00543866
83.08997002	9.023958109	23.10702306
83.67181502	9.312623657	23.20492173
84.2561568	9.599822293	23.29911849
84.84287354	9.885507528	23.38959782
85.43191081	10.16963959	23.47634484
86.02314686	10.45216972	23.55934514
86.6165024	10.73305757	23.63858499
87.21189582	11.0122671	23.71405135
87.80920723	11.28974362	23.78573169
88.40830948	11.56541881	23.85361408
89.00917551	11.83929206	23.91768727
89.6116804	12.11130134	23.97794065
90.21575665	12.38143045	24.03436416
90.82125896	12.64959129	24.08694834
91.4281324	12.91578239	24.13568448
92.03625734	13.17993736	24.18056442
92.64553745	13.44201325	24.22158058
93.25587729	13.70196871	24.25872605
93.86718397	13.95976772	24.29199463
94.47935566	14.21536196	24.32138063
95.09230719	14.46872971	24.34687899
95.70595555	14.71985819	24.3684854
96.32017707	14.96866545	24.38619611
96.93484187	15.21504859	24.40000796
97.54991079	15.45907783	24.40991846
98.16527107	15.70068891	24.41592581
98.7807811	15.93975054	24.4180288
99.39642045	16.17639181	24.41622678
100.0120601	16.41051314	24.41051984
100.627566	16.64199344	24.40090871
101.2428624	16.87084603	24.38739465
101.8578622	17.09706397	24.3699796
102.4724478	17.32056133	24.34866621
103.0865618	17.54141421	24.32345768
103.7000413	17.75940989	24.29435781
104.3128387	17.97465492	24.2613711
104.9248219	18.1870164	24.22450268
105.535909	18.39650715	24.18375826
106.1460231	18.60316123	24.13914416
106.7550585	18.80692468	24.09066744
107.3629046	19.0077258	24.03833568
107.9694639	19.20553362	23.9821571
108.5746296	19.40028411	23.92214051
109.1783239	19.59201413	23.85829546
109.7804073	19.78054123	23.790632
110.3808385	19.96603546	23.71916079
110.9795075	20.14842238	23.64389317
111.5763084	20.32763932	23.56484109
112.1711125	20.50353026	23.48201704
112.763877	20.67627454	23.39543415
113.3544969	20.84581152	23.30510619
113.9428331	21.01193566	23.21104749
114.5288318	21.17478867	23.11327295
115.1123888	21.33430685	23.01179812
115.6934016	21.49043007	22.90663914
116.271818	21.64331863	22.79781269
116.8474903	21.79271266	22.68533604
117.420333	21.9386198	22.56922712
117.9902668	22.08107871	22.44950435
118.557232	22.22022212	22.32618676
119.1210745	22.35573929	22.19929394
119.6817261	22.48771549	22.06884609
120.2391017	22.61616018	21.93486391
120.7931079	22.74104007	21.7973687
121.3436568	22.86234787	21.65638232
121.8906268	22.97990045	21.51192716
122.4339612	23.09384283	21.36402617
122.9735911	23.20426026	21.21270285
123.5093859	23.31091371	21.05798124
124.0412811	23.41390657	20.8998859
124.5692022	23.51328948	20.73844194
125.0930346	23.60889549	20.57367499
125.6127087	23.70079545	20.40561119
126.1281394	23.78897557	20.23427722
126.6392431	23.87342654	20.05970027
127.145931	23.95410535	19.88190802
127.6481245	24.03102545	19.70092869
128.1457391	24.10416274	19.51679095
128.6386884	24.1734784	19.32952401
129.1269037	24.23903056	19.13915753
129.6102996	24.30078015	18.94572169
130.0887776	24.35860353	18.74924713
130.5622933	24.4126953	18.54976496
131.0307539	24.4629574	18.34730677
131.4940821	24.50938203	18.14190461
131.9521711	24.55177145	17.93359098
132.4049706	24.59027166	17.72239884
132.8524116	24.62491138	17.5083616
133.2944144	24.65564764	17.29151312
133.7309143	24.68252622	17.07188766
134.1618048	24.70532144	16.84951994
134.5870796	24.72444456	16.62444511
135.006619	24.73957454	16.39669874
135.4203845	24.75090652	16.16631676
135.8282617	24.75813896	15.93333556
136.230224	24.76153481	15.69779195
136.6262176	24.76117806	15.45972309
137.0161237	24.75671625	15.21916652
137.3999105	24.74836393	14.97616021
137.7775122	24.73610692	14.73074252
138.1488677	24.71995467	14.48295209
138.5139165	24.69991715	14.23282799
138.8725686	24.6757955	13.98040968
139.2248091	24.64789331	13.72573693
139.5705445	24.61597414	13.46884981
139.9097706	24.58040715	13.20978883
140.2423802	24.5408472	12.9485948
140.5683199	24.4973106	12.68530879
140.8875529	24.44992117	12.41997226
141.2000588	24.39891245	12.15262701
141.5057253	24.34387185	11.8833151
141.8045224	24.28494976	11.61207884
142.0964083	24.22220806	11.33896095
142.3813329	24.15564485	11.06400442
142.659282	24.08550148	10.78725241
142.9301458	24.01134154	10.50874844
143.1939123	23.93340515	10.22853635
143.4505268	23.851628	9.946660171
143.6999331	23.76592432	9.663164137
143.942115	23.67648248	9.378092847
144.1770476	23.583427	9.09149111
144.4046581	23.48653047	8.803403923
144.6249274	23.3859404	8.513876516
144.8378195	23.28167293	8.222954397
145.0433052	23.17378843	7.930683304
145.2413351	23.0621943	7.637109036
145.4318861	22.94697458	7.342277725
145.6149266	22.82814784	7.046235726
145.790423	22.7057074	6.749029479
145.9583503	22.5797008	6.450705595
146.1186805	22.45014599	6.151310962
146.271377	22.31699005	5.850892597
146.416432	22.18037746	5.549497604
146.5538148	22.04028059	5.247173291
146.6834703	21.89649161	4.943967167
146.8054214	21.74934629	4.639926807
146.919654	21.59890875	4.335099879
147.0260994	21.44485068	4.029534263
147.1247771	21.28745626	3.723277958
147.2156913	21.12689398	3.416378982
147.2988028	20.96301584	3.108885494
147.3740331	20.79539308	2.800845808
147.44146	20.62468495	2.49230828
147.5010512	20.4507664	2.183321274
147.5527934	20.27364088	1.873933324
147.5966631	20.09323007	1.564193055
147.6326474	19.90952364	1.254149031
147.6607945	19.72292132	0.943849926
147.6810674	19.53322768	0.633344488
147.6934351	19.3402831	0.322681501
147.6979149	19.14424832	0.01190968
147.6944672	18.94521616	-0.294007776
147.6832827	18.74321664	-0.593232054
147.6645057	18.53822901	-0.892416855
147.6381513	18.33036386	-1.191515224
147.6041879	18.11941248	-1.49048015
147.56267	17.90573303	-1.789264637
147.513601	17.68933178	-2.08782179
147.4569444	17.46994817	-2.386104685
147.3927423	17.24783189	-2.684066418
147.3210092	17.02303998	-2.98166016
147.2417783	16.79574542	-3.278839169
147.1550059	16.56561269	-3.575556695
147.0607338	16.33285828	-3.87176608
146.9589836	16.09755326	-4.167420778
146.8497387	15.8595252	-4.462474279
146.7330825	15.61922114	-4.756880164
146.6089852	15.37637073	-5.050592124
146.4774965	15.13119228	-5.343563957
146.338593	14.88344601	-5.635749573
146.1923389	14.63342628	-5.927102963
146.038737	14.38104137	-6.217578291
145.8778252	14.12640644	-6.507129843
145.7096295	13.86956032	-6.79571201
145.5341773	13.61053918	-7.083279354
145.3514954	13.34937221	-7.369786617
145.161616	13.08611383	-7.655188655
144.96457	12.82080406	-7.939440505
144.7603817	12.55343679	-8.222497404
144.5490983	12.28413408	-8.504314747
144.3307156	12.01272266	-8.784848123
144.1053223	11.73954037	-9.064053326
143.872945	11.4645712	-9.341886337
143.633611	11.18779984	-9.618303367
143.3873264	10.9090951	-9.89326084
143.1341806	10.6287646	-10.1667154
142.8742126	10.3468391	-10.43862391
142.6074497	10.06328251	-10.70894351
142.3339183	9.778053763	-10.97763156
142.0536956	9.491365791	-11.24464566
141.7668102	9.20317827	-11.5099437
141.4733083	8.913534983	-11.77348382
141.1732218	8.622406883	-12.03522446
140.8665981	8.329836583	-12.29512428
140.5535351	8.036101938	-12.55314228
140.2340382	7.741033923	-12.80923777
139.9081852	7.444801654	-13.0633703
139.5760141	7.147385041	-13.31549976
139.237578	6.84882965	-13.56558636
138.8929259	6.549158934	-13.81359066
138.542126	6.248477892	-14.05947347
138.1852263	5.946797693	-14.30319598
137.8222835	5.644164923	-14.54471975
137.4533611	5.340649503	-14.78400665
137.0785108	5.036269642	-15.02101887
136.6977936	4.731079484	-15.25571904
136.3112851	4.425183916	-15.48807014
135.9190218	4.118534642	-15.71803546
135.5210759	3.811219139	-15.9455787
135.1175429	3.50340271	-16.170664
134.7084536	3.1950095	-16.39325584
134.2938803	2.886114664	-16.61331906
133.8738817	2.576742999	-16.83081897
133.4485367	2.266984924	-17.04572131
133.0179269	1.956933084	-17.25799215
132.5820609	1.646445111	-17.467598
132.1410397	1.335677428	-17.67450587
131.6949682	1.024783948	-17.87868316
131.2438867	0.713720731	-18.08009763
130.7878609	0.402521762	-18.27871759
130.3269818	0.091289608	-18.47451182
129.8613246	-0.219923045	-18.66744945
129.3909403	-0.53112676	-18.85750006
128.9159029	-0.842271082	-19.04463382
128.4363009	-1.153272261	-19.22882135
127.9522233	-1.464050375	-19.41003357
127.4637181	-1.774623645	-19.58824207
126.970862	-2.084941286	-19.76341889
126.4737422	-2.394930687	-19.93553654
125.972458	-2.704501859	-20.10456791
125.4670559	-3.01367166	-20.27048658
124.957613	-3.322391863	-20.4332666
124.4442226	-3.630588361	-20.59288235
123.9269854	-3.938179933	-20.7493089
123.4059168	-4.245223196	-20.90252181
122.8811604	-4.551569257	-21.05249716
122.3527489	-4.857241312	-21.19921144
121.8208163	-5.162118267	-21.34264179
121.2854314	-5.466174455	-21.48276594
120.7466509	-5.769392783	-21.61956197
120.2045993	-6.071680559	-21.75300859
119.6593279	-6.373025505	-21.88308512
119.110939	-6.67336312	-22.00977141
118.5595259	-6.972642409	-22.13304769
118.0051158	-7.270857203	-22.25289492
117.4478656	-7.567910424	-22.36929466
116.8878277	-7.863778266	-22.48222887
116.3250844	-8.158414384	-22.59168009
115.7597231	-8.45176973	-22.69763154
115.1918665	-8.743788815	-22.80006702
114.6216066	-9.034432277	-22.89897068
114.0489593	-9.323663132	-22.99432744
113.474046	-9.611427243	-23.08612282
112.8969861	-9.897682139	-23.17434282
112.3178163	-10.18237514	-23.25897396
111.7366803	-10.46547224	-23.34000348
111.1536506	-10.74692788	-23.41741924
110.5687946	-11.02668809	-23.49120947
109.9822424	-11.30472926	-23.56136313
109.394019	-11.5809686	-23.62786981
108.8042859	-11.85540833	-23.69071967
108.2130975	-12.12798141	-23.74990332
107.6205757	-12.39867381	-23.80541213
107.0267654	-12.66740126	-23.85723807
106.4317917	-12.93415491	-23.90537358
105.835726	-13.19887205	-23.94981173
105.2386602	-13.46151	-23.99054629
104.6406891	-13.72203096	-24.02757157
104.0419359	-13.98044061	-24.06088238
103.4424258	-14.23660019	-24.09047425
102.8422969	-14.49053796	-24.11634333
102.2416485	-14.74222928	-24.13848627
101.6405541	-14.99160426	-24.15690034
101.0391037	-15.23862048	-24.17158347
100.4373789	-15.4832169	-24.18253421
99.83546393	-15.72533502	-24.18975157
99.23350235	-15.96504471	-24.19323524
98.63152169	-16.20216901	-24.1929856
98.02967325	-16.43680253	-24.18900352
97.42802971	-16.66886706	-24.18129041
96.82664364	-16.89822848	-24.16984845
96.22566708	-17.12500028	-24.15468033
95.62513701	-17.34900586	-24.13578928
95.02520528	-17.57037045	-24.11317916
94.42589897	-17.78888262	-24.08685451
93.82736745	-18.00467103	-24.05682039
93.22965023	-18.21755219	-24.02308237
92.63286541	-18.4275697	-23.98564675
92.03712535	-18.63475983	-23.94452039
91.44250868	-18.83905575	-23.89971065
90.84906488	-19.04029026	-23.85122553
90.25691741	-19.23853705	-23.79907365
89.66616888	-19.43380924	-23.74326419
89.07688122	-19.62598055	-23.68380681
88.48916026	-19.81507603	-23.62071188
87.90309872	-20.00107884	-23.55399031
87.31877671	-20.1839269	-23.48365353
86.73628873	-20.36361157	-23.40971357
86.15572442	-20.5401107	-23.33218304
85.57716176	-20.71335496	-23.25107514
85.00067271	-20.88324959	-23.16640353
84.42637238	-21.04987652	-23.07818251
83.85438043	-21.21334961	-22.98642694
83.28472328	-21.37338934	-22.89115223
82.71747347	-21.52990256	-22.79237426
82.15279253	-21.68319298	-22.69010954
81.59072517	-21.83305829	-22.58437515
81.03136805	-21.97952486	-22.4751886
80.47477148	-22.12241	-22.36256801
79.92108532	-22.26199385	-22.24653205
79.37033189	-22.3979653	-22.12709987
78.82261409	-22.53039278	-22.00429116
78.27802538	-22.65930454	-21.87812614
77.73663714	-22.78462475	-21.74862558
77.19854755	-22.90641137	-21.61581069
76.66380154	-23.02445981	-21.47970324
76.13254532	-23.13908312	-21.34032553
75.60479357	-23.24992464	-21.19770032
75.08065385	-23.35710551	-21.05185087
74.56021189	-23.46064282	-20.90280096
74.04352378	-23.56039501	-20.75057486
73.53068186	-23.65642124	-20.59519731
73.02176567	-23.74871378	-20.43669351
72.51686016	-23.83729942	-20.2750892
72.01603653	-23.92213655	-20.11041055
71.51937367	-24.00322766	-19.94268419
71.0269493	-24.08057237	-19.77193725
70.53883784	-24.15415853	-19.59819731
70.0550877	-24.22382396	-19.42149238
69.57578444	-24.28962627	-19.24185093
69.1010465	-24.35182665	-19.0593019
68.6308748	-24.40999216	-18.87387465
68.16537916	-24.46434227	-18.68559897
67.70463005	-24.51486867	-18.49450509
67.24869749	-24.56156271	-18.30062369
66.79762566	-24.60426486	-18.10398583
66.35149365	-24.64303176	-17.90462301
65.91038269	-24.6779414	-17.70256711
65.47435626	-24.70896813	-17.49785047
65.04348137	-24.73611125	-17.29050579
64.61782537	-24.75938017	-17.08056619
64.19745273	-24.77876996	-16.86806515
63.78240873	-24.79416129	-16.65303656
63.372787	-24.8057508	-16.43551469
62.96860414	-24.81323861	-16.21553416
62.56995546	-24.81684701	-15.99312999
62.17689664	-24.81654391	-15.76833754
61.78951793	-24.81253466	-15.54119255
61.40781657	-24.80441351	-15.31173109
61.03187759	-24.79236226	-15.07998957
60.66176408	-24.77642482	-14.84600479
60.2974977	-24.75637295	-14.60981384
59.93916594	-24.7324259	-14.37145415
59.58684113	-24.70471457	-14.13096347
59.24053608	-24.67296831	-13.88837992
58.90032443	-24.63733689	-13.64374186
58.56627113	-24.59792236	-13.39708799
58.23839594	-24.55452011	-13.14845732
57.91676425	-24.50724836	-12.89788914
57.60142437	-24.45611314	-12.64542304
57.29243223	-24.40118259	-12.39109889
56.98981474	-24.34233147	-12.13495685
56.6936276	-24.27964018	-11.87703734
56.40392128	-24.21316054	-11.61738102
56.12072557	-24.14280803	-11.35602889
55.84408979	-24.06864444	-11.09302213
55.57405536	-23.99068042	-10.8284022
55.3106656	-23.9089506	-10.56221077
55.05395231	-23.82341557	-10.29448981
54.80395749	-23.73411701	-10.02528148
54.56071879	-23.64107094	-9.754628145
54.32427248	-23.54429388	-9.482572424
54.09465108	-23.44378453	-9.209157153
53.87189016	-23.3395697	-8.934425345
53.65602308	-23.23167002	-8.658420206
53.44707995	-23.12009063	-8.381185181
53.24509234	-23.00485621	-8.102763882
53.05009	-22.88598481	-7.823200079
52.86210087	-22.76349271	-7.542537733
52.68115291	-22.63740194	-7.260821007
52.50727201	-22.50773228	-6.97809417
52.34048266	-22.37449731	-6.694401666
52.18081039	-22.23772991	-6.409788112
52.02827757	-22.09744727	-6.124298266
51.88290596	-21.95367194	-5.837976986
51.74471398	-21.80641118	-5.550869274
51.6137253	-21.65571687	-5.263020301
51.48995632	-21.50160078	-4.9744753
51.37342131	-21.34406384	-4.685279616
51.26414238	-21.18317482	-4.395478756
51.16213198	-21.01894014	-4.105118281
51.0674039	-20.85138656	-3.814243835
50.97996491	-20.68050031	-3.522901158
50.89983749	-20.50638423	-3.231136107
50.82702726	-20.32903207	-2.938994564
50.76154353	-20.14847223	-2.646522469
50.7033851	-19.96467092	-2.353765859
50.65257614	-19.77777664	-2.060770812
50.60911465	-19.58776435	-1.767583438
50.5729928	-19.39458022	-1.47424988
50.54423718	-19.19841405	-1.180816344
50.52283971	-18.99922346	-0.887329055
50.50880104	-18.7970409	-0.59383423
50.50210385	-18.59177826	-0.300378105
50.5027482	-18.38348021	-0.007006954
50.51078067	-18.17250717	0.286232987
50.52614314	-17.95852691	0.579295479
50.54887334	-17.74185609	0.872134295
50.57894572	-17.52239559	1.164703226
50.61632074	-17.29996942	1.456956107
50.66102479	-17.07484222	1.748846803
50.71307416	-16.84721089	2.040329206
50.77243067	-16.61693325	2.331357274
50.83904702	-16.38381819	2.621885013
50.91297916	-16.14834128	2.911866496
50.99411557	-15.90992173	3.201255862
51.0825386	-15.66921303	3.490007346
51.17818683	-15.42596972	3.778075241
51.28106525	-15.1803681	4.065413938
51.39111351	-14.93218976	4.35197793
51.50837664	-14.68187163	4.637721813
51.63277907	-14.42911765	4.922600298
51.76434064	-14.17422037	5.206568208
51.90298686	-13.91691129	5.489580502
52.04872884	-13.65744365	5.771592258
52.20153218	-13.39580258	6.052558704
52.36137668	-13.13206714	6.332435205
52.52823481	-12.86627851	6.611177288
52.70207109	-12.59843777	6.888740635
52.88286668	-12.32864903	7.165081096
53.0705866	-12.05693269	7.440154699
53.26518581	-11.78325568	7.713917652
53.4666227	-11.50761806	7.986326351
53.67491781	-11.23035881	8.257337382
53.88997082	-10.95117025	8.526907531
54.11178764	-10.6703218	8.794993805
54.34030888	-10.38774121	9.06155343
54.57554138	-10.10370493	9.32654383
54.81738459	-9.817942061	9.589922685
55.06582001	-9.530611298	9.851647897
55.32081238	-9.241791202	10.11167761
55.58228689	-8.951367841	10.36997024
55.85026177	-8.659690069	10.6264844
56.12463159	-8.366507825	10.88117907
56.40541449	-8.072172135	11.1340134
56.69253146	-7.776571944	11.38494687
56.98592682	-7.479715804	11.63393923
57.2855667	-7.181717692	11.88095053
57.5913621	-6.882449867	12.12594111
57.90331731	-6.582201797	12.36887159
58.22133554	-6.280822758	12.60970297
58.54538721	-5.978460912	12.8483965
58.87541871	-5.675162698	13.08491377
59.21139654	-5.371059749	13.3192167
59.55325603	-5.066156916	13.55126759
59.90092911	-4.760454426	13.78102904
60.25434823	-4.453958435	14.00846398
60.6134771	-4.146801937	14.23353574
60.97821314	-3.838869519	14.45620803
61.34852847	-3.530332773	14.67644485
61.7243877	-3.221328052	14.89421062
62.10568029	-2.911730391	15.10947019
62.4923674	-2.601673058	15.32218873
62.88441469	-2.291299877	15.53233179
63.28173425	-1.980577412	15.73986538
63.68425576	-1.669535849	15.94475592
64.09191305	-1.358223755	16.14697017
64.50464435	-1.046704958	16.34647534
64.92240783	-0.735100939	16.5432391
65.34507215	-0.423277377	16.73722954
65.77260066	-0.111379287	16.9284151
66.20493981	0.200500995	17.11676477
66.64202268	0.512308033	17.30224794
67.08372563	0.824126903	17.48483446
67.53003429	1.135762318	17.66449457
67.98082967	1.44727658	17.8411991
68.43609138	1.75849733	18.01491927
68.89574535	2.069383214	18.18562675
69.35965987	2.380007153	18.3532937
69.82778039	2.690272978	18.51789285
70.30006601	3.000063563	18.67939731
70.77639534	3.309416392	18.83778067
71.25672089	3.618227766	18.99301714
71.74091399	3.926533369	19.14508136
72.22896063	4.234176545	19.29394844
72.72075594	4.541151863	19.439594
73.21621224	4.847422152	19.5819943
73.71528179	5.152895974	19.721126
74.21783926	5.457583266	19.85696626
74.72383292	5.761399461	19.98949287
75.23316223	6.064318006	20.11868413
75.74574364	6.366289532	20.24451882
76.26150429	6.667256426	20.36697624
76.7803797	6.967158352	20.48603638
77.30222324	7.265993277	20.60167964
77.82701493	7.56366843	20.71388699
78.35463677	7.860158382	20.82263998
78.88504285	8.155400169	20.92792076
79.41807438	8.449375867	21.02971197
79.95369201	8.742019777	21.12799679
80.49178625	9.03329013	21.2227591
81.03230921	9.323136865	21.31398324
81.57514055	9.611518406	21.40165412
82.12019661	9.898388313	21.48575723
82.66741867	10.18370872	21.56627876
83.21665012	10.46741845	21.64320532
83.76785345	10.74948521	21.71652413
84.3209394	11.02986837	21.78622309
84.8757978	11.30851486	21.85229065
85.4323705	11.58540211	21.91471578
85.99050936	11.8604478	21.97348807
86.55017986	12.13365025	22.02859778
87.11125911	12.40494247	22.08003571
87.6736434	12.67426763	22.12779318
88.2372387	12.94157575	22.17186223
88.80199936	13.20687751	22.21223548
89.367801	13.47009529	22.2489061
89.93455673	13.73119486	22.28186782
90.50216778	13.99012582	22.31111513
91.07054177	14.24684665	22.336643
91.63958525	14.50131595	22.358447
92.20922701	14.75353073	22.37652335
92.77933534	15.00338502	22.3908689
93.34986588	15.25092952	22.40148107
93.92069077	15.4960632	22.40835781
94.49169206	15.73869498	22.41149782
95.06286663	15.97897924	22.41090036
95.6340241	16.21667238	22.40656521
96.20511204	16.45182667	22.39849284
96.77602166	16.68437023	22.38668434
97.34666474	16.91427931	22.37114137
97.91696224	17.1415567	22.35186614
98.4868255	17.36618407	22.3288616
99.05610806	17.58798455	22.3021312
99.62474866	17.8070083	22.27167901
100.1926747	18.02328351	22.23750968
100.7597516	18.23665797	22.19962855
101.3259377	18.44725491	22.1580415
101.8910983	18.65491882	22.11275495
102.4551578	18.85967358	22.06377603
103.0180139	19.06145863	22.01111242
103.5795733	19.26024234	21.95477239
104.1397356	19.4559685	21.89476475
104.6983901	19.64854131	21.83109902
105.2555014	19.83813542	21.76378522
105.8109448	20.02460827	21.69283395
106.3646194	20.20789846	21.61825643
106.9164172	20.38791361	21.54006448
107.466303	20.56484633	21.45827048
108.0141423	20.738502	21.37288732
108.5598318	20.90880259	21.28392859
109.1033033	21.07581248	21.19140839
109.6444986	21.23964439	21.09534136
110.1832782	21.40006974	20.99574273
110.719583	21.55719478	20.89262834
111.2532764	21.71079027	20.78601454
111.7843128	21.86102473	20.67591822
112.3126106	22.00791063	20.56235689
112.8380301	22.15119149	20.44534857
113.3605156	22.29099283	20.32491182
113.8799822	22.42730704	20.20106577
114.3963336	22.56007185	20.07383009
114.9094564	22.68913496	19.94322498
115.4193196	22.81474734	19.80927116
115.9257941	22.93667415	19.6719899
116.4288089	23.0549691	19.53140301
116.9282851	23.16964319	19.38753278
117.4241557	23.28077316	19.24040206
117.9162978	23.38813565	19.09003418
118.4046495	23.49182653	18.93645303
118.8891284	23.59183026	18.77968294
119.3696583	23.6881666	18.61974879
119.8461412	23.78072984	18.45667594
120.3185068	23.86956173	18.29049025
120.7866725	23.95463962	18.12121809
121.2505581	24.03594595	17.94888625
121.7100873	24.11348168	17.77352207
122.1651816	24.18723502	17.59515331
122.6157496	24.257114	17.41380826
123.0617377	24.32324459	17.22951561
123.5030601	24.38556022	17.04230455
123.9396194	24.44391995	16.85220473
124.3713806	24.49855194	16.65924621
124.7982521	24.54934148	16.46345955
125.2201605	24.59628061	16.26487569
125.6369996	24.63915263	16.06352608
126.0487289	24.67814144	15.85944252
126.4552803	24.71325647	15.65265729
126.8565779	24.74445617	15.44320309
127.2525567	24.77176074	15.231113
127.6431214	24.79499116	15.0164205
128.0282659	24.81453481	14.79915953
128.4078706	24.83005026	14.5793644
128.7819068	24.84177467	14.35706978
129.150261	24.84938619	14.13231077
129.5129015	24.85309312	13.90512285
129.8697669	24.85290336	13.67554185
130.220789	24.8487764	13.44360394
130.5658791	24.84052795	13.20934574
130.9050367	24.82855399	12.9728042
131.2381777	24.81269166	12.73401657
131.5652094	24.79270996	12.49302044
131.8861075	24.76882906	12.24985386
132.2008329	24.74116993	12.0045551
132.5093253	24.70970254	11.75716276
132.8114863	24.67412763	11.50771582
133.1073063	24.63474745	11.25625358
133.3967081	24.59139532	11.00281558
133.6796874	24.54439926	10.7474417
133.9561295	24.49331803	10.49017214
134.2260203	24.43839789	10.23104741
134.4893048	24.37959805	9.970108177
134.7459092	24.3167357	9.707395518
134.995833	24.250135	9.442950789
135.2390199	24.17972236	9.176815527
135.4754099	24.10539183	8.909031532
135.7049771	24.02726786	8.639640936
135.9277005	23.94550474	8.368686105
136.1434973	23.85981168	8.09620955
136.3523516	23.77036415	7.822254093
136.5542261	23.67717642	7.546862808
136.7490959	23.58034484	7.270078954
136.9368998	23.47970146	6.991945938
137.1176184	23.3753642	6.712507486
137.2912244	23.26738997	6.43180753
137.4576719	23.15569471	6.149890078
137.6169391	23.04035731	5.866799387
137.7689968	22.9213963	5.58257996
137.9138135	22.79880702	5.29727642
138.0513663	22.67263483	5.010933486
138.1816289	22.54289784	4.723596154
138.3045676	22.40954897	4.435309563
138.4201751	22.27272297	4.146118924
138.5283907	22.13216658	3.856069606
138.6292585	21.98836179	3.565207184
138.7227071	21.84096518	3.273577325
138.8087536	21.6902502	2.981225754
138.8873325	21.53589936	2.68819837
138.9584864	21.37834654	2.394541217
139.0221588	21.2173235	2.100300361
139.0783718	21.05310457	1.805521951
139.1270293	20.88512702	1.510252308
139.1682129	20.71406724	1.214537806
139.2018863	20.53976259	0.918424803
139.2280401	20.36223502	0.621959807
139.2466351	20.18128893	0.325189407
139.2577143	19.99729328	0.028160193
139.2612682	19.81024349	-0.269081241
139.2572817	19.6200868	-0.566488189
139.2457291	19.42669323	-0.864013905
139.2266203	19.23016749	-1.161611707
139.1999684	19.03062841	-1.459234861
139.1658073	18.8283259	-1.756836557
139.1240724	18.62283443	-2.054370055
139.0748021	18.41441878	-2.351788643
139.0180025	18.20311861	-2.649045564
138.9536692	17.98889464	-2.94609407
138.881828	17.77189944	-3.242887507
138.8024812	17.55212073	-3.539379226
138.7156063	17.32938181	-3.835522593
138.6212564	17.10399265	-4.131271025
138.5194218	16.87583906	-4.426578064
138.4101618	16.64525179	-4.721397235
138.2934269	16.4118516	-5.015682158
138.1692633	16.17586839	-5.309386541
138.0377217	15.93754594	-5.602464182
137.8987575	15.69652366	-5.894868957
137.7524137	15.45298691	-6.186554826
137.5987263	15.20706543	-6.477475893
137.4376796	14.95856453	-6.767586364
137.2693291	14.70772304	-7.05684054
137.0937128	14.4546596	-7.345192871
136.9108265	14.19923403	-7.632597955
136.7207138	13.9415854	-7.919010497
136.5234101	13.68179716	-8.204385374
136.3189594	13.41999338	-8.488677624
136.1073373	13.15589693	-8.771842436
135.8886075	12.88973796	-9.053835177
135.6628031	12.62155868	-9.334611391
135.4299551	12.35138555	-9.614126811
135.1901004	12.07927381	-9.892337361
134.9432718	11.8052466	-10.16919915
134.6895113	11.52937447	-10.44466852
134.4288554	11.25169022	-10.718702
134.161343	10.97223603	-10.99125635
133.8870075	10.69101935	-11.26228857
133.6059032	10.40815057	-11.53175588
133.3180665	10.12364162	-11.79961574
133.0235405	9.837535732	-12.06582586
132.7223624	9.549840542	-12.33034423
132.4145923	9.26067451	-12.59312907
132.1002692	8.970044501	-12.85413887
131.7794347	8.677967029	-13.11333244
131.4521503	8.384548463	-13.37066881
131.1184583	8.089801158	-13.62610732
130.7784092	7.793770164	-13.87960766
130.4320536	7.496496745	-14.13112977
130.0794478	7.198045398	-14.38063388
129.720642	6.898448544	-14.62808057
129.3556948	6.597770838	-14.87343078
128.984656	6.296034744	-15.11664571
128.6076154	5.993429079	-15.35768692
128.2245975	5.689860255	-15.59651633
127.8356429	5.385305133	-15.83309623
127.4408169	5.079841391	-16.06738916
127.0401903	4.773562031	-16.29935813
126.6338478	4.466607286	-16.52896654
126.2218401	4.15897904	-16.75617804
125.804184	3.850556116	-16.98095673
125.3809747	3.541510648	-17.20326711
124.9523172	3.23203493	-17.42307411
124.5182656	2.922131585	-17.64034292
124.0788231	2.611633715	-17.85503925
123.6341208	2.300810407	-18.06712922
123.1841895	1.989587493	-18.27657935
122.7291125	1.678062468	-18.48335649
122.2689472	1.366249338	-18.68742806
121.8037744	1.054231193	-18.88876189
121.3336499	0.742013805	-19.08732613
120.8586804	0.429748428	-19.28308946
120.3789051	0.117389628	-19.47602107
119.8944005	-0.195002126	-19.66609053
119.4052727	-0.507291749	-19.85326781
118.9115589	-0.819529336	-20.03752346
118.4133224	-1.131689269	-20.21882851
117.910669	-1.44364822	-20.39715433
117.4036547	-1.755403754	-20.57247285
116.8923562	-2.066904925	-20.74475655
116.3768678	-2.378064001	-20.91397836
115.8572738	-2.688822522	-21.08011158
115.3336282	-2.999180433	-21.24313015
114.8060153	-3.309076755	-21.40300854
114.2745462	-3.618408937	-21.55972162
113.7392314	-3.927246298	-21.71324476
113.2001836	-4.235480341	-21.86355397
112.6575203	-4.543008433	-22.01062576
112.1112935	-4.849828894	-22.15443701
111.5615787	-5.155900622	-22.29496527
111.0084909	-5.461135231	-22.43218865
110.4520831	-5.765522767	-22.56608571
109.8924124	-6.069039726	-22.6966355
109.3296192	-6.371578289	-22.82381777
108.7637789	-6.67310446	-22.94761278
108.1949732	-6.97357648	-23.06800119
107.6232676	-7.27296203	-23.18496433
107.048748	-7.571211322	-23.29848416
106.4715207	-7.868265661	-23.4085431
105.8916739	-8.164080631	-23.51512405
105.3092729	-8.458618863	-23.61821064
104.7244115	-8.751830217	-23.71778706
104.1372057	-9.043665441	-23.81383793
103.5476758	-9.33408559	-23.9063485
102.9559431	-9.623036743	-23.9953047
102.3621293	-9.91047716	-24.08069297
101.7662973	-10.19636134	-24.16250021
101.1646047	-10.48064098	-24.21819704
100.555643	-10.76327802	-24.23293309
99.94645557	-11.04423335	-24.24379732
99.33708322	-11.32343236	-24.25078863
98.72768696	-11.60086698	-24.25390663
98.11833628	-11.87647928	-24.25315156
97.50915507	-12.15025025	-24.24852416
96.90020595	-12.42211159	-24.24002588
96.29158506	-12.69201931	-24.22765888
95.68337968	-12.95991955	-24.21142582
95.07567619	-13.22575501	-24.19132997
94.4686211	-13.4895454	-24.1673753
93.86227805	-13.75121205	-24.13956647
93.25674577	-14.01071751	-24.10790854
92.65211589	-14.26801529	-24.07240737
92.04848331	-14.52306455	-24.03306941
91.44595518	-14.77584564	-23.98990172
90.84460576	-15.02628356	-23.94291188
90.24457057	-15.2744161	-23.89210821
89.64589601	-15.52011504	-23.83749966
89.04867722	-15.76334011	-23.77909564
88.45305491	-16.00415252	-23.71690625
87.85905799	-16.24237533	-23.65094226
87.26683261	-16.47808816	-23.58121498
86.67646431	-16.71124071	-23.50773625
86.08800043	-16.94168569	-23.43051864
85.50158607	-17.16951762	-23.34957528
84.91727237	-17.39459556	-23.26491985
84.3351716	-17.61693728	-23.1765666
83.75540764	-17.83660192	-23.08453046
83.17802367	-18.05342288	-22.98882692
82.60310697	-18.26735408	-22.88947197
82.0307663	-18.47841616	-22.78648224
81.46109138	-18.6865776	-22.67987498
80.8941809	-18.89183759	-22.56966794
80.33010216	-19.09409496	-22.45587944
79.76895596	-19.29335852	-22.33852839
79.2108323	-19.48960633	-22.21763433
78.65581033	-19.68277999	-22.09321719
78.10395049	-19.87275281	-21.96529758
77.55540434	-20.05973126	-21.83389664
77.01021384	-20.24352904	-21.69903607
76.46848222	-20.42418448	-21.56073804
75.9302876	-20.60164703	-21.4190253
75.39569267	-20.77580268	-21.2739212
74.86481909	-20.94677727	-21.1254495
74.33770147	-21.11434568	-20.97363455
73.81445446	-21.2786141	-20.81850122
73.29515251	-21.43952676	-20.6600749
72.77988557	-21.59709539	-20.49838145
72.26873284	-21.75129209	-20.33344727
71.76175405	-21.90200199	-20.16529929
71.25903038	-22.04920668	-19.99396487
70.76069117	-22.19311864	-19.81947189
70.2667497	-22.33341706	-19.64184874
69.7773069	-22.4701883	-19.46112428
69.29244949	-22.60346111	-19.27732781
68.81225142	-22.73320782	-19.09048914
68.33675573	-22.85924776	-18.90063857
67.86607105	-22.98173028	-18.70780678
67.40029175	-23.10074489	-18.51202497
66.93943538	-23.21599119	-18.3133248
66.48359357	-23.32755049	-18.11173836
66.03285539	-23.43549725	-17.90729813
65.58725357	-23.53961503	-17.70003707
65.14689022	-23.64005774	-17.48998859
64.71183224	-23.7368013	-17.2771865
64.28214383	-23.82980947	-17.06166499
63.85789769	-23.91909783	-16.84345872
63.43914415	-24.00456469	-16.62260272
63.02597284	-24.08633273	-16.39913243
62.61843985	-24.16434079	-16.17308369
62.21657629	-24.23838883	-15.94449272
61.82047396	-24.30863055	-15.71339613
61.43019475	-24.37505432	-15.4798309
61.04580265	-24.43766851	-15.24383437
60.66734417	-24.49638093	-15.00544427
60.29489742	-24.55129631	-14.76469868
59.9284848	-24.60218816	-14.521636
59.56819373	-24.64922956	-14.27629505
59.21407967	-24.69240895	-14.0287149
58.86619369	-24.73169208	-13.77893501
58.52459484	-24.76710235	-13.52699515
58.18933615	-24.79863306	-13.27293543
57.86045444	-24.82617848	-13.01679625
57.53802786	-24.8499022	-12.75861832
57.22206326	-24.86952264	-12.49844269
56.91264991	-24.88529133	-12.23631065
56.60981605	-24.89707721	-11.97226383
56.31365377	-24.90516638	-11.7063441
56.0241442	-24.90913426	-11.43859364
55.74136108	-24.90916549	-11.16905488
55.46535248	-24.90528361	-10.89777054
55.19612894	-24.89727178	-10.62478356
54.93378703	-24.88549386	-10.35013716
54.6783199	-24.86963112	-10.07387479
54.42979268	-24.84985455	-9.796040164
54.18824427	-24.82616572	-9.516677171
53.9537268	-24.79866761	-9.235829982
53.72624517	-24.76714757	-8.953542976
53.50585185	-24.73172519	-8.669860729
53.29258847	-24.69245595	-8.384828013
53.08647489	-24.64925366	-8.098489823
52.88754599	-24.60214153	-7.810891337
52.69583582	-24.55114874	-7.522077906
52.51138072	-24.49632639	-7.232095072
52.3341952	-24.43758544	-6.940988561
52.16431483	-24.37498718	-6.648804245
52.00176562	-24.30854035	-6.355588149
51.84657652	-24.23827868	-6.061386464
51.69876402	-24.1641589	-5.766245551
51.5583552	-24.08622178	-5.470211849
51.42537427	-24.00449415	-5.173331966
51.29983677	-23.91895406	-4.875652649
51.18176495	-23.82963374	-4.577220751
51.0711771	-23.73654667	-4.278083208
50.96809156	-23.63971387	-3.978287088
50.87252177	-23.53913465	-3.677879578
50.78448416	-23.43483368	-3.376907915
50.70399245	-23.32683023	-3.075419422
50.63105819	-23.21513353	-2.773461537
50.56569319	-23.09976589	-2.47108176
50.50790762	-22.98074552	-2.168327618
50.45771	-22.85808951	-1.865246706
50.41510855	-22.73181927	-1.561886722
50.38010949	-22.60195481	-1.258295346
50.35271792	-22.468514	-0.954520316
50.33293794	-22.33151895	-0.650609416
50.32077328	-22.19099663	-0.346610435
50.3162252	-22.04696694	-0.042571181
50.31929212	-21.89943833	0.261460551
50.32997711	-21.74846051	0.565436899
50.34827664	-21.5940467	0.869310062
50.37418796	-21.43622211	1.173032249
50.40770237	-21.27498279	1.476555661
50.44882215	-21.11040814	1.779832524
50.49753724	-20.94250106	2.082815119
50.55383358	-20.77124539	2.38545576
50.61771353	-20.59674825	2.687706783
50.68916184	-20.419002	2.989520597
50.7681672	-20.23803578	3.290849679
50.85470653	-20.05380779	3.591646565
50.94878524	-19.86647998	3.891863845
51.0503795	-19.67602182	4.191454207
51.15945946	-19.48236977	4.490370431
51.27603341	-19.28573178	4.788565376
51.40007133	-19.08605749	5.085992007
51.53152075	-18.8831619	5.3826034
51.6704055	-18.67737758	5.678352762
51.8167096	-18.46877691	5.973193383
51.97039164	-18.25727219	6.267078708
52.13141906	-18.04284215	6.559962321
52.29976337	-17.82550227	6.851797938
52.47539434	-17.60526341	7.142539415
52.65833146	-17.38247215	7.432140783
52.848479	-17.15672973	7.720556236
53.04587269	-16.92849727	8.00774013
53.25038559	-16.69719479	8.293646989
53.46208187	-16.46348312	8.578231537
53.6808841	-16.22711596	8.861448684
53.9067782	-15.98826087	9.143253538
54.13968757	-15.74670021	9.423601402
54.37962078	-15.5027577	9.702447807
54.62654248	-15.25648488	9.979748484
54.88039813	-15.00782383	10.2554594
55.14111519	-14.75661832	10.52953676
55.4086864	-14.50311715	10.80193699
55.68306226	-14.24731576	11.07261678
55.9642051	-13.98928833	11.34153306
56.2520645	-13.72904029	11.60864302
56.54660307	-13.46666009	11.87390413
56.84773973	-13.20199046	12.13727411
57.15545924	-12.93526195	12.39871098
57.46972812	-12.66659927	12.65817302
57.79049549	-12.39603645	12.91561883
58.11766436	-12.12335819	13.1710073
58.45124417	-11.84894563	13.42429762
58.79113238	-11.57256644	13.67544929
59.13728576	-11.29432229	13.92442215
59.48966033	-11.01431621	14.17117635
59.84819713	-10.73257365	14.41567235
60.21281064	-10.4489888	14.657871
60.58347585	-10.16377697	14.89773346
60.96013416	-9.876981904	15.13522125
61.34274547	-9.588745765	15.37029623
61.7312395	-9.299060939	15.60292066
62.12554529	-9.007922465	15.83305714
62.5255824	-8.715288656	16.06066866
62.93128923	-8.421213669	16.28571859
63.34261824	-8.125824767	16.50817071
63.75950462	-7.829167074	16.72798917
64.1818908	-7.531323156	16.94513849
64.60969177	-7.232256583	17.15958368
65.04285002	-6.93205914	17.37129012
65.48130268	-6.630800219	17.58022357
65.92496853	-6.328474408	17.78635028
66.37378405	-6.025157312	17.98963691
66.82767821	-5.720895326	18.19005055
67.28658312	-5.415749276	18.3875587
67.75041905	-5.109737255	18.58212939
68.21911642	-4.802922004	18.77373106
68.69260143	-4.495350626	18.96233256
69.1708038	-4.187087471	19.14790329
69.65367211	-3.878267659	19.33041312
70.14106903	-3.568714548	19.50983231
70.63295713	-3.258621131	19.68613164
71.12924651	-2.947991894	19.85928243
71.62986407	-2.63689495	20.02925646
72.13473075	-2.325378548	20.19602595
72.64378026	-2.013533535	20.35956368
73.15690837	-1.701331419	20.51984298
73.67404452	-1.388856284	20.67683759
74.19512663	-1.07621385	20.8305218
74.72006926	-0.763440541	20.98087048
75.24874098	-0.45044633	21.12785899
75.78109073	-0.137375687	21.27146317
76.31706547	0.175641043	21.41165944
76.85652275	0.488707386	21.5484248
77.39940436	0.801701672	21.68173673
77.94566487	1.114478693	21.81157325
78.49520664	1.427023857	21.93791299
79.04788177	1.739429945	22.06073513
79.60366755	2.051502367	22.18001935
80.16243577	2.363280756	22.2957459
80.72411968	2.674671238	22.4078957
81.28861694	2.985652526	22.51645015
81.85583849	3.296174629	22.62139118
82.42570586	3.60616858	22.72270142
82.99814548	3.915560741	22.82036403
83.5730392	4.224350024	22.91436274
84.1502888	4.53249662	23.0046818
84.72979254	4.839962879	23.09130622
85.31150901	5.14663144	23.17422149
85.89531374	5.452498261	23.25341367
86.48112963	5.757497413	23.32886946
87.06887405	6.06157342	23.40057623
87.65842847	6.364705304	23.46852187
88.24969845	6.666844807	23.53269481
88.84260164	6.967933966	23.59308426
89.43703455	7.267931908	23.64967996
90.0329354	7.566772196	23.7024722
90.63016718	7.864433159	23.75145192
91.22866365	8.160853279	23.7966108
91.82827966	8.456002011	23.83794099
92.42899051	8.749809682	23.87543523
93.03069733	9.04223868	23.90908703
93.63323758	9.333249816	23.93889047
94.23654854	9.622789508	23.96484017
94.84056426	9.910815658	23.98693141
95.44516885	10.19728342	24.00516021
96.05025606	10.48214472	24.0195231
96.65576238	10.76536726	24.0300172
97.26154829	11.04688996	24.03664035
97.86754671	11.32668183	24.03939105
98.47364303	11.60468867	24.03826832
99.07974473	11.88086844	24.0332718
99.68575425	12.15517557	24.02440192
100.291572	12.42756297	24.0116596
100.8971339	12.69802075	23.99504637
101.5023044	12.96646811	23.97456444
102.1070071	13.23288429	23.95021674
102.7111321	13.4972114	23.92200667
103.3145893	13.75941565	23.88993828
103.9173081	14.01949479	23.85401636
104.5191279	14.27731173	23.81424625
105.1200167	14.53292531	23.77063387
105.7198384	14.78623074	23.72318579
106.3185187	15.03722553	23.67190932
106.9159802	15.28590885	23.61681224
107.5120648	15.53212191	23.55790296
108.1067098	15.77588711	23.49519058
108.6998171	16.01715972	23.42868483
109.2912913	16.25590123	23.35839596
109.8810529	16.49210957	23.28433485
110.469013	16.72576522	23.20651311
111.0550557	16.9567826	23.12494284
111.6390546	17.18504042	23.03963672
112.2209733	17.41065024	22.95060811
112.8007027	17.63354008	22.85787101
113.3781392	17.85364832	22.76143992
113.9531877	18.0709341	22.66132992
114.5257617	18.28538222	22.55755682
115.0957641	18.49694641	22.45013694
115.6631353	18.70569702	22.33908711
116.2277213	18.91140667	22.22442484
116.7894591	19.11413016	22.10616826
117.3482591	19.3138407	21.98433598
117.9040347	19.51052232	21.85894718
118.4566879	19.7041168	21.73002171
119.0061646	19.89472521	21.59757993
119.5523113	20.08208424	21.46164273
120.0950752	20.26629664	21.32223159
120.6343596	20.44730142	21.17936859
121.1700807	20.6250876	21.03307631
121.7021538	20.79963786	20.88337785
122.2305185	20.97103458	20.73029691
122.7550273	21.1390019	20.57385774
123.2755944	21.30350755	20.41408508
123.7921968	21.46478973	20.25100418
124.3047205	21.62269944	20.08464092
124.8130808	21.77721112	19.91502162
125.3171945	21.92830169	19.74217309
125.8169697	22.07590644	19.56612272
126.3123398	22.2200742	19.3868984
126.8031845	22.36060038	19.20452849
127.2894728	22.49769669	19.01904185
127.7711186	22.63131827	18.83046787
128.2479983	22.76122943	18.6388364
128.7200657	22.88756612	18.44417776
129.1872504	23.01034779	18.24652276
129.6494563	23.12946177	18.04590273
130.1066503	23.24511295	17.84234937
130.558692	23.35695222	17.63589491
131.0055349	23.46510588	17.42657203
131.4471084	23.56957831	17.21441385
131.8833073	23.67017883	16.99945391
132.3141115	23.767177	16.78172622
132.7394043	23.86031049	16.56126524
133.1591394	23.94969933	16.3381058
133.5732589	24.03539985	16.1122832
133.9816648	24.11723646	15.88383315
134.3843055	24.19528932	15.65279173
134.7811136	24.26954673	15.41919548
135.1720223	24.33999476	15.1830813
135.5569626	24.40660274	14.9444865
135.9358736	24.46938285	14.70344875
136.308692	24.52832554	14.46000613
136.6753413	24.58334068	14.21419709
137.0357827	24.63455523	13.96606041
137.3899464	24.68190672	13.71563525
137.7377503	24.72525177	13.46296118
138.0791758	24.76482826	13.20807803
138.4141473	24.8005212	12.95102601
138.7426078	24.83232498	12.69184568
139.0644676	24.86001451	12.43057791
139.379705	24.88379107	12.16726387
139.6882681	24.90366248	11.90194508
139.9900941	24.91955731	11.63466338
140.2851483	24.93158267	11.36546088
140.5733423	24.93948375	11.09437995
140.8546911	24.94368035	10.82146335
141.1290921	24.94381333	10.54675408
141.3965396	24.94015249	10.27029533
141.6569369	24.93236092	9.992130672
141.9102738	24.9206671	9.712303909
142.156499	24.90502034	9.430859064
142.395576	24.88546031	9.147840399
142.6274315	24.8617716	8.863292497
142.8520813	24.83433544	8.577260133
143.0694684	24.80303234	8.289788251
143.2795178	24.76761053	8.000922083
143.4822255	24.72829531	7.710707066
143.6775694	24.6851828	7.419188854
143.8655184	24.63829972	7.126413228
144.0459916	24.58732028	6.832426239
144.2189964	24.5325191	6.537274138
144.3844863	24.47379395	6.241003246
144.5424746	24.41144684	5.943660127
144.6928691	24.34503622	5.645291552
144.8356717	24.27477272	5.34594439
144.9708615	24.20069467	5.04566563
145.0983819	24.12258389	4.744502458
145.2182646	24.04083664	4.442502229
145.3304406	23.95512917	4.139712329
145.4349153	23.86565462	3.836180299
145.5316699	23.7724272	3.531953847
145.6206994	23.67555124	3.227080772
145.7019592	23.57484036	2.921608876
145.7754503	23.47042278	2.615586156
145.8411635	23.36234851	2.309060713
145.8990755	23.25055555	2.002080639
145.9491801	23.13509691	1.694694106
145.9914691	23.01600158	1.386949412
146.0259305	22.89326285	1.078894918
146.0525611	22.76692821	0.770578916
146.0713547	22.63701551	0.462049839
146.0823069	22.50354552	0.15335617
146.0854005	22.36644249	-0.155453632
146.0806256	22.22566979	-0.464331126
146.0680357	22.08163406	-0.773227779
146.0475786	21.93398396	-1.082095024
146.0192619	21.78278209	-1.390884438
145.9831361	21.62838685	-1.699547514
145.9391738	21.47059498	-2.008035729
145.8873494	21.30921193	-2.316300626
145.8276649	21.14422596	-2.624293851
145.7601976	20.97614761	-2.931966969
145.6849187	20.80473262	-3.239271621
145.6018485	20.63007182	-3.546159565
145.5109644	20.45195051	-3.85258259
145.4123448	20.27084467	-4.158492501
145.3059545	20.08643657	-4.463841193
145.1918413	19.898974	-4.768580743
145.0699766	19.70816966	-5.072663232
144.9404154	19.51430272	-5.376040786
144.8031688	19.31734304	-5.678665751
144.6582925	19.1175545	-5.980490558
144.5057476	18.91455085	-6.281467698
144.3455852	18.70855009	-6.581549803
144.1778363	18.49962454	-6.880689721
144.0025262	18.28780017	-7.17884037
143.8196823	18.07311015	-7.475954791
143.629317	17.8554791	-7.771986233
143.4314574	17.63492316	-8.066888134
143.2261541	17.41160607	-8.360614024
143.0134475	17.18561503	-8.653117634
142.7933839	16.95706358	-8.944352936
142.5659453	16.72564823	-9.234274043
142.3312319	16.4918186	-9.52283526
142.0892137	16.25518169	-9.809991124
141.8399637	16.01599432	-10.0956964
141.583522	15.77429806	-10.37990602
141.3199195	15.53007049	-10.66257519
141.0491819	15.28325079	-10.94365935
140.7713781	15.03403877	-11.22311416
140.4865522	14.78247268	-11.50089552
140.1947624	14.52867153	-11.77695962
139.8960256	14.2724962	-12.0512629
139.5904379	14.01427521	-12.32376207
139.2780059	13.75379762	-12.59441411
138.9587814	13.49111891	-12.86317629
138.6328045	13.22622075	-13.13000618
138.3001449	12.95924743	-13.39486163
137.960857	12.69024893	-13.65770081
137.6149894	12.41923809	-13.91848219
137.2626003	12.14627647	-14.17716458
136.9037457	11.87140559	-14.43370707
136.53848	11.5946533	-14.68806915
136.166865	11.3160851	-14.94021059
135.788958	11.03573548	-15.19009153
135.4048149	10.75362627	-15.43767245
135.0145041	10.46984097	-15.68291422
134.618084	10.18440463	-15.92577803
134.2156171	9.897360673	-16.16622547
133.8071632	9.608734395	-16.40421852
133.3927948	9.318610672	-16.6397195
132.9726055	9.027169978	-16.87269116
132.5465951	8.734131977	-17.10309665
132.1148684	8.439725049	-17.33089949
131.6774901	8.143979986	-17.55606361
131.2345293	7.846942077	-17.7785534
130.7860595	7.548673989	-17.99833367
130.3321461	7.2491988	-18.21536956
129.8728621	6.948569642	-18.42962677
129.408282	6.646841765	-18.64107138
128.9384848	6.344089259	-18.84966993
128.4635291	6.040292141	-19.05538936
127.9834964	5.735529076	-19.25819713
127.4984829	5.429930786	-19.45806117
127.0072796	5.123394827	-19.6409874
126.5114307	4.816162013	-19.81851914
126.0111902	4.508027312	-19.99297741
125.5067046	4.199298358	-20.16433464
124.9979888	3.889778343	-20.33256366
124.4852176	3.579861229	-20.49763791
123.9683896	3.269293076	-20.65953137
123.4475959	2.958159249	-20.81821837
122.9229594	2.646647733	-20.97367385
122.39453	2.33469494	-21.1258733
121.862394	2.022358219	-21.27479273
121.3266374	1.709694596	-21.42040855
120.7873396	1.396738933	-21.56269785
120.244603	1.083592759	-21.70163822
119.6985182	0.770317312	-21.83720774
119.1491483	0.456894905	-21.96938504
118.5965473	0.143288982	-22.09814936
118.0408767	-0.170247038	-22.22348048
117.4821797	-0.483782673	-22.34535863
116.9205779	-0.797184276	-22.46376468
116.3561268	-1.110485737	-22.57868013
115.7889196	-1.423624158	-22.69008693
115.219045	-1.736550574	-22.79796758
114.6465878	-2.049224231	-22.90230526
114.0716606	-2.361546233	-23.00308373
113.4943161	-2.6735439	-23.10028717
112.9146906	-2.985076727	-23.19390044
112.3328747	-3.296101824	-23.28390904
111.7489154	-3.606649784	-23.370299
111.1629046	-3.916665073	-23.45305685
110.5749444	-4.226077421	-23.53216985
109.9851672	-4.534778028	-23.60762583
109.3936258	-4.842778447	-23.67941311
108.8004107	-5.150030029	-23.74752067
108.2056464	-5.45644471	-23.81193815
107.6093996	-5.762007782	-23.87265574
107.0117606	-6.066672804	-23.92966413
106.4128181	-6.370393477	-23.98295476
105.8126916	-6.67309856	-24.03251966
105.2114645	-6.974752009	-24.07835137
104.6092136	-7.275317907	-24.12044306
104.0060327	-7.57474635	-24.15878859
103.4020378	-7.872977675	-24.19338244
102.7972866	-8.169981168	-24.2242195
102.1919511	-8.465683775	-24.25129547
101.5860277	-8.760070378	-24.27460664
100.9796606	-9.053079536	-24.29414985
100.372917	-9.344667371	-24.3099225
99.7658999	-9.6347842	-24.32192275
99.15873726	-9.923388647	-24.33014933
98.55149497	-10.21043452	-24.33460146
97.94426069	-10.495874	-24.33527908
97.33716022	-10.7796749	-24.33218277
96.73024834	-11.06177799	-24.32531367
96.123608	-11.34212819	-24.31467347
95.51738281	-11.62071118	-24.30026458
94.91164065	-11.89746933	-24.28209003
94.30650077	-12.17238229	-24.26015333
93.7020241	-12.44538212	-24.23445867
93.09830396	-12.71642467	-24.20501092
92.49542517	-12.98545643	-24.17181548
91.89347025	-13.25241877	-24.1348783
91.29258273	-13.51733205	-24.09420601
90.69282382	-13.78011769	-24.0498059
90.09428828	-14.04073724	-24.00168575
89.49706485	-14.29914454	-23.94985393
88.90124523	-14.55529861	-23.89431951
88.30693309	-14.80917953	-23.83509214
87.71419926	-15.0607122	-23.77218193
87.12314347	-15.30987144	-23.70559972
86.53388903	-15.55668394	-23.63535692
85.94647973	-15.80102054	-23.5614655
85.36100363	-16.04283469	-23.48393793
84.77759922	-16.28219579	-23.40278744
84.19631126	-16.51896842	-23.31802774
83.61722244	-16.75309645	-23.22967307
83.04047285	-16.98466935	-23.13773831
82.46608624	-17.21349047	-23.04223891
81.89420204	-17.43965477	-22.9431909
81.32486929	-17.66302518	-22.84061077
80.75819483	-17.88361891	-22.73451569
80.19428132	-18.10144896	-22.62492338
79.6332138	-18.31648278	-22.51185203
79.07503126	-18.52854491	-22.3953204
78.5198512	-18.73769896	-22.27534791
77.9677666	-18.94393971	-22.15195441
77.41884296	-19.14717396	-22.02516027
76.87317525	-19.34740647	-21.89498647
76.33084747	-19.54461017	-21.76145454
75.79193722	-19.73873613	-21.62458645
75.25649878	-19.92965316	-21.48440472
74.72467859	-20.11756699	-21.34093244
74.19651293	-20.30228544	-21.1941932
73.67210278	-20.48385838	-21.04421103
73.15148807	-20.66210164	-20.89101052
72.63481261	-20.83724239	-20.7346168
72.12209393	-21.00900955	-20.57505544
71.61346277	-21.17759115	-20.41235248
71.10894058	-21.34273061	-20.24653452
70.60862729	-21.50449665	-20.07762864
70.11261127	-21.66291642	-19.90566231
69.62096486	-21.81795419	-19.73066355
69.13373092	-21.96944122	-19.55266084
68.65101875	-22.11751202	-19.37168312
68.17285614	-22.26193269	-19.18775973
67.69939033	-22.40302645	-19.00092055
67.23065011	-22.54057286	-18.81119589
66.76672085	-22.67461927	-18.61861644
66.30766913	-22.80512854	-18.42321338
65.85353272	-22.9319204	-18.22501832
65.40441257	-23.05513326	-18.02406328
64.96036925	-23.17471138	-17.8203807
64.5214773	-23.29067327	-17.61400345
64.08778868	-23.40292603	-17.40496481
63.65935832	-23.51139393	-17.19329844
63.23627612	-23.61619055	-16.97903841
62.81860611	-23.71730004	-16.76221921
62.40640728	-23.81468724	-16.54287568
61.99974237	-23.90833779	-16.32104305
61.59867617	-23.99825611	-16.09675692
61.20326885	-24.08442819	-15.87005327
60.81355562	-24.16670245	-15.64096847
60.42960507	-24.24511727	-15.40953917
60.05152158	-24.31993044	-15.17580246
59.67929278	-24.39072799	-14.93979572
59.3129781	-24.45751542	-14.70155668
58.95269827	-24.52066869	-14.46112341
58.59847521	-24.57998866	-14.21853431
58.25033853	-24.6353243	-13.97382809
57.90834909	-24.68671597	-13.72704378
57.57254076	-24.73404576	-13.47822072
57.24302546	-24.7776858	-13.22739854
56.91981954	-24.81742657	-12.9746172
56.60297433	-24.85328062	-12.71991691
56.29253683	-24.88524115	-12.46333818
55.98853639	-24.913193	-12.2049218
55.69101577	-24.93711286	-11.94470884
55.40003869	-24.95712072	-11.6827406
55.11565469	-24.97325323	-11.41905868
54.83792103	-24.98560793	-11.1537049
54.56682531	-24.9938317	-10.88672136
54.30243959	-24.99813008	-10.61815037
54.04479787	-24.99846921	-10.34803445
53.79391246	-24.99467536	-10.07641642
53.54985084	-24.98695065	-9.80333925
53.31264888	-24.97529477	-9.528846153
53.08235966	-24.95983275	-9.252980553
52.85897742	-24.94029976	-8.975786076
52.64255584	-24.91683975	-8.697306507
52.43314028	-24.88954898	-8.417585853
52.23073125	-24.85822859	-8.136668298
52.03537423	-24.82299099	-7.854598199
51.84709722	-24.78384025	-7.571420071
51.66593573	-24.74083901	-7.287178576
51.4918975	-24.69386735	-7.001918582
51.32501725	-24.64300005	-6.715685065
51.16532468	-24.58828384	-6.428523127
51.01282949	-24.52963885	-6.140478049
50.86756041	-24.46712154	-5.851595218
50.72953757	-24.40074066	-5.561920147
50.59878324	-24.33052683	-5.271498429
50.47530886	-24.25644338	-4.980375837
50.35913517	-24.17852758	-4.688598197
50.25027981	-24.09680399	-4.39621141
50.1487533	-24.0112556	-4.103261524
50.05457139	-23.92191198	-3.809794638
49.96774665	-23.82878664	-3.515856916
49.88829098	-23.73189944	-3.221494596
49.81621264	-23.63125241	-2.926754004
49.75152161	-23.52686873	-2.631681503
49.69422573	-23.41876465	-2.33632348
49.64433165	-23.30695832	-2.040726389
49.60184431	-23.19146373	-1.744936753
49.56676848	-23.07230163	-1.449001053
49.539107	-22.94948943	-1.152965821
49.51886215	-22.82304826	-0.856877634
49.50603468	-22.69299821	-0.560783058
49.50062421	-22.55936019	-0.264728627
49.50262821	-22.42214832	0.03123909
49.51204577	-22.28139691	0.327073526
49.52887231	-22.13712367	0.622728163
49.55310087	-21.98933834	0.918156513
49.58472868	-21.83808835	1.213312085
49.62374689	-21.68338808	1.508148439
49.6701472	-21.5252628	1.80261919
49.72391588	-21.36371016	2.096678018
49.78504931	-21.19880664	2.390278617
49.85353249	-21.03055666	2.683374775
49.92934709	-20.85895291	2.975920357
50.01248686	-20.68407788	3.267869289
50.1029345	-20.50594706	3.559175587
50.20067257	-20.32458252	3.849793375
50.30567322	-20.13994423	4.139676871
50.41793608	-19.95219081	4.428780361
50.53740063	-19.76107352	4.717058274
50.66411009	-19.56706444	5.004465169
50.79799422	-19.36986824	5.290955711
50.93905923	-19.16971557	5.576484689
51.08726659	-18.96654605	5.861007048
51.24257098	-18.76025768	6.144477883
51.40498334	-18.55113834	6.426852413
51.57442581	-18.33888838	6.708086028
51.7509338	-18.12397056	6.988134312
51.93441713	-17.90602022	7.266952976
52.12489779	-17.68542395	7.544497925
52.32231821	-17.46205012	7.820725261
52.52661092	-17.23571384	8.095591273
52.73774244	-17.00646013	8.369052429
52.95574262	-16.77474803	8.641065422
53.18054244	-16.54040666	8.911587146
53.41209253	-16.30339764	9.180574735
53.65034243	-16.06368701	9.447985518
53.89530817	-15.82166337	9.713777062
54.14690415	-15.57708483	9.977907182
54.40510299	-15.33008112	10.24033392
54.66983444	-15.08052326	10.50101559
54.94107972	-14.828608	10.75991074
55.21879539	-14.5743844	11.01697821
55.50296071	-14.31804211	11.27217709
55.79346979	-14.05926961	11.52546675
56.09030672	-13.79830046	11.77680683
56.39341241	-13.53511683	12.02615727
56.70275284	-13.26985523	12.27347834
57.01827119	-13.00252062	12.51873054
57.33989761	-12.73305395	12.76187473
57.66757864	-12.46149824	13.00287207
58.00127856	-12.18799915	13.24168405
58.34097473	-11.91277511	13.47827249
58.68655032	-11.63553193	13.7125995
59.03797065	-11.35643652	13.94462758
59.39518504	-11.07556926	14.17431956
59.75813088	-10.79295384	14.40163861
60.12675325	-10.50865601	14.62654826
60.50099135	-10.22271767	14.84901244
60.88078392	-9.935182648	15.0689954
61.26605566	-9.646030139	15.28646177
61.65673457	-9.355262859	15.50137661
62.0527789	-9.063037011	15.71370532
62.45413065	-8.769428771	15.92341369
62.86071626	-8.474443868	16.13046795
63.27246335	-8.178100892	16.33483471
63.68934451	-7.880628491	16.53648099
64.11123534	-7.581810022	16.73537421
64.53811387	-7.281905742	16.93148227
64.96985577	-6.980716865	17.12477345
65.40642329	-6.678435048	17.31521645
65.84774908	-6.375124834	17.50278042
66.29375234	-6.070793166	17.68743501
66.74436523	-5.765509142	17.86915025
67.19951857	-5.459333468	18.04789661
67.65913079	-5.152285193	18.22364511
68.12313117	-4.844426691	18.3963672
68.59144416	-4.535805252	18.56603472
69.06399843	-4.226485816	18.73262006
69.54070869	-3.916484768	18.89609612
70.02150152	-3.605864862	19.05643621
70.506306	-3.294699434	19.21361414
70.99503082	-2.982991568	19.36760427
71.4876023	-2.670810225	19.51838143
71.98397235	-2.358308775	19.66592092
72.48401023	-2.045367339	19.81019856
72.98767434	-1.732162026	19.95119076
73.4948296	-1.418576264	20.08887436
74.00543182	-1.104778479	20.2232267
74.51940445	-0.790834226	20.35422575
75.03663825	-0.476718145	20.48184995
75.55709555	-0.162607983	20.60607825
76.08065983	0.151539425	20.72689013
76.60725111	0.465661195	20.84426571
77.13677964	0.779720023	20.95818559
77.66915959	1.093666122	21.06863087
78.20431898	1.407416228	21.17558324
78.74217992	1.720905512	21.27902503
79.28260013	2.034205491	21.37893901
79.82555018	2.347140098	21.47530851
80.37089603	2.659755033	21.56811755
80.91860168	2.971898105	21.65735062
81.46854631	3.283584058	21.74299278
82.02065432	3.59474038	21.82502967
82.57481639	3.905351472	21.90344759
83.13094913	4.215355482	21.97823335
83.68898999	4.524663543	22.04937427
84.24883342	4.833252803	22.11685839
84.81037663	5.141091017	22.18067431
85.37356073	5.448091188	22.24081114
85.9382479	5.754261095	22.29725859
86.50438363	6.059511352	22.35000711
87.07185338	6.363817431	22.3990476
87.64056577	6.667129407	22.44437157
88.21043753	6.969391353	22.48597116
88.781366	7.270562353	22.52383919
89.35329193	7.570575171	22.55796892
89.92608365	7.869405982	22.58835428
90.49963751	8.167007669	22.6149899
91.07391006	8.463313898	22.63787092
91.64880789	8.758284539	22.65699306
92.2241918	9.051883249	22.67235268
92.79997242	9.344057956	22.68394686
93.37606625	9.63475891	22.69177314
93.95241342	9.923944811	22.69582966
94.52889241	10.2115693	22.69611531
95.10540344	10.49758441	22.69262952
95.68188505	10.78195787	22.68537227
96.25820453	11.06463038	22.6743442
96.83428896	11.34556682	22.65954665
97.41006225	11.62473792	22.64098145
97.98537507	11.90206107	22.61865102
98.56015583	12.17750447	22.59255851
99.13431192	12.45102391	22.56270766
99.70778209	12.72260945	22.52910274
100.2804384	12.99218514	22.4917486
100.8521983	13.25972017	22.45065088
101.4229593	13.52516118	22.4058157
101.9926283	13.788465	22.35724973
102.5611293	14.04961489	22.30496034
103.1283732	14.3085793	22.24895554
103.6942134	14.56523126	22.18924384
104.2586186	14.81962914	22.12583433
104.8214763	15.07170281	22.05873687
105.3827172	15.32145892	21.98796177
105.9421851	15.56873435	21.91351993
106.4998312	15.81357351	21.83542289
107.0555459	16.05590017	21.75368286
107.6092445	16.29568909	21.6683125
108.1608555	16.53294852	21.57932507
108.7102849	16.76763806	21.48673454
109.2574254	16.99968224	21.39055537
109.8021866	17.22904444	21.29080256
110.3444761	17.45568076	21.18749173
110.8842125	17.67957825	21.08063917
111.4212687	17.90059394	20.9702616
111.9556221	18.11888153	20.85637631
112.48715	18.33431164	20.73900125
113.0157641	18.54684987	20.61815494
113.5414088	18.75656627	20.49385632
114.0639389	18.96324614	20.36612496
114.5832878	19.16691913	20.23498106
115.0993746	19.36757079	20.10044528
115.612113	19.56517036	19.9625388
116.1214257	19.75971582	19.82128339
116.6272437	19.95123912	19.67670141
117.1294259	20.13950452	19.52881564
117.6279279	20.32462634	19.3776494
118.122651	20.5065193	19.22322664
118.6135199	20.68518456	19.06557177
119.1004845	20.86072528	18.90470964
119.5834027	21.03287268	18.74066571
120.0622162	21.20169077	18.57346596
120.5368493	21.36717519	18.40313677
121.0072222	21.52930161	18.2297051
121.4732533	21.68803511	18.05319837
121.9348338	21.8432169	17.87364453
122.3919497	21.99510938	17.69107193
122.8444845	22.14351468	17.50550946
123.2923727	22.28846374	17.31698649
123.7355342	22.42991415	17.12553284
124.17388	22.56778088	16.93117876
124.6073586	22.70215448	16.73395502
125.0358539	22.83280772	16.53389281
125.459316	22.95744138	16.33102377
125.8776992	23.06933183	16.12537996
126.2909068	23.17756488	15.91699393
126.6989085	23.28233352	15.70589862
127.1015678	23.38328069	15.49212738
127.4988407	23.48051842	15.27571402
127.8906709	23.57409521	15.05669277
128.2769536	23.66379648	14.83509821
128.6576716	23.74987626	14.61096537
129.0327218	23.83211601	14.38432967
129.4020599	23.91061701	14.15522692
129.7656217	23.9853676	13.9236933
130.1233476	24.05637771	13.68976538
130.4751636	24.12356944	13.45348011
130.8210165	24.18697834	13.21487479
131.1608407	24.24656486	12.97398709
131.4945823	24.30235369	12.73085503
131.8221822	24.35433228	12.48551699
132.1435829	24.40249276	12.23801166
132.4587092	24.4467166	11.98837813
132.767538	24.48719175	11.73665573
133.0700009	24.52382811	11.48288417
133.3660167	24.55645233	11.22710349
133.6555831	24.58536653	10.969354
133.9385927	24.61021877	10.70967631
134.2150277	24.63120993	10.44811139
134.4848322	24.64829357	10.18470044
134.7479674	24.66152619	9.919484942
135.0043502	24.67067647	9.652506688
135.2540004	24.67616732	9.383807734
135.4968207	24.67766199	9.113430397
135.7328015	24.6753814	8.841417226
135.9618516	24.66901076	8.567811044
136.1839683	24.65880694	8.292654963
136.3990952	24.64466451	8.015992227
136.6072024	24.62665163	7.737866388
136.8082519	24.60477085	7.458321221
137.0022011	24.57899088	7.177400704
137.1890206	24.54935964	6.895148976
137.3686412	24.51564737	6.611610457
137.5410829	24.47822359	6.326829767
137.7063012	24.43701342	6.040851634
137.8642231	24.39173671	5.753721001
138.0148514	24.34262575	5.465483036
138.1581675	24.28976058	5.176183061
138.2941529	24.23321057	4.885866486
138.4227283	24.1726223	4.594578942
138.5439059	24.10826084	4.302366248
138.65765	24.04005913	4.009274275
138.7639785	23.9683091	3.715349039
138.8628035	23.89255944	3.420636755
138.9541322	23.81301323	3.125183716
139.0379536	23.72974012	2.829036288
139.1142144	23.6425024	2.532240984
139.182931	23.55154622	2.234844455
139.244106	23.45701411	1.936893391
139.2976862	23.35864306	1.638434534
139.3436799	23.2565984	1.339514781
139.3820877	23.15098135	1.040181105
139.412872	23.04161683	0.740480433
139.436039	22.92862891	0.440459835
139.451581	22.81203552	0.140166458
139.4594942	22.69187499	-0.160352547
139.4597647	22.56810489	-0.461050065
139.4523945	22.44078657	-0.76187884
139.4373776	22.30991598	-1.062791593
139.4147162	22.17554037	-1.363741139
139.38441	22.03767894	-1.664680232
139.3464601	21.89635367	-1.965561567
139.300856	21.75149547	-2.266337891
139.247591	21.60305384	-2.566962031
139.1867264	21.45145179	-2.867386748
139.1182161	21.29634199	-3.167564825
139.0421029	21.13800042	-3.467449133
138.9583466	20.97610532	-3.766992611
138.8670235	20.8111483	-4.066148155
138.7680821	20.64271592	-4.364868736
138.6615906	20.47122459	-4.663107489
138.5474707	20.29605679	-4.96081753
138.4258364	20.11793431	-5.257952037
138.2966644	19.93660714	-5.554464328
138.1599823	19.75217383	-5.850307836
138.0157726	19.56441256	-6.145436006
137.8641076	19.37371498	-6.439802416
137.7049993	19.18004869	-6.733360822
137.5384603	18.98337323	-7.026065057
137.364481	18.78349451	-7.317869049
137.1831279	18.58072812	-7.608726889
136.9944069	18.37496689	-7.898592871
136.7983899	18.16654774	-8.187421344
136.5950413	17.95506573	-8.475166822
136.3844174	17.74073711	-8.761784044
136.1665541	17.52362796	-9.047227914
135.9414833	17.30377227	-9.331453436
135.7092291	17.08114189	-9.614415839
135.4698413	16.85587386	-9.896070604
135.2233162	16.62774898	-10.17637332
134.9697388	16.39711654	-10.45527981
134.7091156	16.16380768	-10.73274612
134.4415334	15.92816801	-11.00872854
134.1669676	15.68982108	-11.28318355
133.8854998	15.44905818	-11.55606782
133.5971556	15.20581277	-11.82733836
133.3019884	14.96018508	-12.09695238
133.0000428	14.71221297	-12.36486729
132.6913621	14.46191999	-12.63104084
132.3759948	14.20935715	-12.89543103
132.0539564	13.9543665	-13.1579961
131.7253538	13.69734216	-13.41869457
131.3901841	13.43800379	-13.67748528
131.0485259	13.17656004	-13.93432737
130.7004312	12.91305093	-14.18918023
130.3459717	12.6476252	-14.44200359
129.9851949	12.38028508	-14.69275749
129.6181436	12.11099921	-14.94140229
129.2448562	11.83970855	-15.18789868
128.8653903	11.56646341	-15.43220768
128.4798206	11.29140163	-15.67429063
128.0882062	11.01456514	-15.91410924
127.6906189	10.73606163	-16.15162557
127.2870944	10.45579902	-16.38680203
126.8777074	10.17389062	-16.61960138
126.4625282	9.890422179	-16.84998679
126.0416074	9.605367715	-17.07792178
125.6150114	9.318782114	-17.30337024
125.1828084	9.030725721	-17.52629648
124.7450768	8.741305052	-17.7466652
124.3018594	8.450443714	-17.96444147
123.8532356	8.158245846	-18.17959079
123.3993072	7.864914693	-18.3920791
122.940094	7.570255175	-18.60187272
122.4757007	7.274477728	-18.80893838
122.0061472	6.977389216	-19.01324328
121.5315597	6.679288137	-19.21475507
121.0520035	6.380185985	-19.41344177
120.5675046	6.079918568	-19.60927191
120.0781702	5.778681874	-19.80221445
119.5841057	5.476653934	-19.99223883
119.0853285	5.173633182	-20.17931489
118.5819748	4.869920297	-20.36341299
118.074095	4.565447147	-20.544504
117.5617584	4.260229536	-20.72255917
117.045045	3.95432271	-20.89755029
116.5240667	3.647900213	-21.06944966
115.998858	3.340835926	-21.23823007
115.469528	3.033287203	-21.40386471
114.9361403	2.725237389	-21.56632739
114.3987759	2.416735525	-21.72559242
113.8575232	2.10785206	-21.88163456
113.3124582	1.798613727	-22.03442909
112.7636636	1.48907003	-22.18395186
112.2112439	1.179335828	-22.33017926
111.6552821	0.869453361	-22.4730881
111.0958428	0.559408419	-22.61265581
110.5329782	0.24915366	-22.74886039
109.9668505	-0.061033689	-22.88168032
109.3974996	-0.371242393	-23.01109457
108.8250474	-0.681325562	-23.13708279
108.2495424	-0.991341967	-23.25962515
107.6710915	-1.30118968	-23.37870229
107.0897686	-1.610856328	-23.49429545
106.5056617	-1.920291533	-23.60638651
105.9188804	-2.229396689	-23.71495786
105.3294806	-2.538198976	-23.81999238
104.7375968	-2.846550045	-23.92147364
104.1432922	-3.154460574	-24.01938579
103.5466858	-3.461826064	-24.11371346
102.9432134	-3.768732896	-24.16942885
102.335369	-4.075060243	-24.19519458
101.7270387	-4.38070159	-24.21713632
101.1182913	-4.685658555	-24.23525082
100.5092149	-4.989894285	-24.24953555
99.89993442	-5.293318162	-24.25998866
99.29052342	-5.595917224	-24.26660882
98.68107931	-5.897641121	-24.2693953
98.07172326	-6.198413047	-24.2683481
97.46250189	-6.498244248	-24.26346785
96.85355405	-6.797039527	-24.25475565
96.24491543	-7.094808103	-24.24221334
95.63674842	-7.391439772	-24.22584342
95.02912701	-7.686909423	-24.20564894
94.42213295	-7.981179306	-24.18163351
93.81586373	-8.274199023	-24.15380151
93.2104434	-8.565907546	-24.1221579
92.60591769	-8.856281285	-24.08670817
92.002468	-9.145245055	-24.04745848
91.40008957	-9.432784908	-24.00441565
90.79893147	-9.71884058	-23.95758712
90.19905335	-10.00337005	-23.90698081
89.60056246	-10.28632431	-23.85260539
89.00358887	-10.56766404	-23.79447016
88.40819346	-10.84734349	-23.7325849
87.81446533	-11.12531634	-23.66696007
87.22253075	-11.40155243	-23.59760676
86.63244044	-11.67599248	-23.52453669
86.04427734	-11.94858332	-23.44776202
85.45818431	-12.21931302	-23.36729566
84.87424767	-12.48814212	-23.28315111
84.29251779	-12.75499708	-23.19534244
83.71312273	-13.01986846	-23.10388423
83.13612883	-13.2826937	-23.00879176
82.56161186	-13.54341369	-22.91008092
81.98966158	-13.80198282	-22.80776803
81.4204143	-14.05841957	-22.70187009
80.85392587	-14.31264428	-22.59240472
80.29028165	-14.56461186	-22.47939006
79.72957875	-14.81429633	-22.36284474
79.17189797	-15.06164902	-22.24278808
78.61732876	-15.30663475	-22.11923998
78.06595518	-15.54921146	-21.99222075
77.51786282	-15.7893407	-21.86175137
76.97313745	-16.02698505	-21.72785338
76.4318698	-16.26212142	-21.59054884
75.89413214	-16.49468767	-21.44986027
75.3600466	-16.72473504	-21.30581084
74.82963747	-16.95209588	-21.15842427
74.30300572	-17.17677461	-21.00772471
73.78024034	-17.39875296	-20.85373687
73.26145549	-17.61808413	-20.69648604
72.74667045	-17.83457579	-20.535998
72.23598748	-18.04825073	-20.37229896
71.72949189	-18.25909194	-20.20541572
71.22722933	-18.46696993	-20.03537562
70.72934159	-18.67204036	-19.86220639
70.23587424	-18.87418041	-19.68593628
69.74690414	-19.07336159	-19.50659411
69.26249874	-19.26952678	-19.32420914
68.7827465	-19.46268881	-19.13881103
68.30771688	-19.65280304	-18.95042998
67.83748308	-19.83984144	-18.75909668
67.37209764	-20.02370202	-18.56484225
66.91166884	-20.20448762	-18.36769821
66.45625195	-20.38211451	-18.16769663
66.00588683	-20.55643982	-17.96486999
65.56069889	-20.72764862	-17.75925114
65.12069851	-20.89548921	-17.55087342
64.68598668	-21.06006339	-17.33977063
64.25661627	-21.22128781	-17.12597694
63.83267626	-21.37923118	-16.90952692
63.41419036	-21.5336952	-16.69045557
63.00126239	-21.68482038	-16.46879834
62.59397028	-21.8326482	-16.24459099
62.19232313	-21.97692204	-16.01786971
61.796416	-22.11776399	-15.78867108
61.40629623	-22.25509079	-15.55703209
61.02204403	-22.38897479	-15.32299
60.64367891	-22.51920865	-15.08658251
60.27132468	-22.64608433	-14.8478477
59.90497117	-22.76926111	-14.60682395
59.54470319	-22.88885591	-14.36354998
59.19058203	-23.00487817	-14.11806488
58.84264628	-23.11723246	-13.87040809
58.50094015	-23.22585209	-13.6206193
58.16554058	-23.3308441	-13.3687386
57.83649878	-23.43219275	-13.11480636
57.51386139	-23.52986449	-12.85886324
57.19767808	-23.62384378	-12.60095022
56.88800045	-23.71413479	-12.34110857
56.58485854	-23.80062971	-12.07937984
56.28832614	-23.88346491	-11.81580586
55.99843816	-23.96257145	-11.55042874
55.71517252	-24.03756395	-11.28329083
55.43866721	-24.10896283	-11.01443478
55.16893296	-24.17657904	-10.74390345
54.90601301	-24.24041649	-10.47173998
54.64993104	-24.30037003	-10.19798771
54.40071905	-24.35638834	-9.922690259
54.15843782	-24.40859531	-9.645891421
53.9231239	-24.45698207	-9.367635244
53.69481223	-24.50153855	-9.087965964
53.47353249	-24.54222801	-8.806928035
53.25932339	-24.5790745	-8.524566101
53.05221648	-24.61207118	-8.240924994
52.85222768	-24.64111558	-7.956049737
52.65938001	-24.66615779	-7.669985521
52.4737245	-24.68733127	-7.382777705
52.29529744	-24.70468642	-7.094471814
52.12413707	-24.71829444	-6.805113517
51.96021568	-24.72781308	-6.514748665
51.80359024	-24.73344918	-6.223423216
51.65428083	-24.73518178	-5.93118326
51.51231195	-24.7330244	-5.638075043
51.37767207	-24.72676355	-5.344144913
51.25043705	-24.71677015	-5.049439313
51.13057535	-24.7027128	-4.754004835
51.01813101	-24.68476844	-4.457888147
50.91312002	-24.66293841	-4.161135996
50.81557301	-24.6373314	-3.863795233
50.72547014	-24.60772235	-3.565912797
50.64284204	-24.5742367	-3.26753567
50.56771189	-24.53695841	-2.968710909
50.50006465	-24.49572014	-2.669485643
50.43992301	-24.45061997	-2.369907052
50.38729496	-24.40166366	-2.070022343
50.34219419	-24.34890694	-1.769878755
50.30461088	-24.29225024	-1.469523589
50.27455775	-24.23175975	-1.169004154
50.25203819	-24.16744384	-0.868367749
50.23705796	-24.09934013	-0.567661711
50.2296091	-24.02739625	-0.266933393
50.22969625	-23.95165708	0.03376989
50.23732042	-23.87215294	0.334400827
50.25247317	-23.78885358	0.634912085
50.27515387	-23.70179488	0.935256413
50.30535723	-23.61098994	1.235386552
50.34307855	-23.51646281	1.535255317
50.38830713	-23.4182054	1.83481551
50.4410364	-23.31624553	2.134020036
50.50125733	-23.2106054	2.432821855
50.56895687	-23.10128711	2.731173958
50.64412414	-22.98831592	3.029029432
50.72674588	-22.87170963	3.326341451
50.81680777	-22.75148831	3.623063258
50.91429357	-22.62766618	3.919148186
51.01918701	-22.5002662	4.214549666
51.13146973	-22.36930654	4.509221271
51.25112305	-22.23481039	4.803116633
51.37812665	-22.09679921	5.096189523
51.51245922	-21.95529532	5.388393855
51.65409673	-21.81031075	5.679683663
51.80301778	-21.66188696	5.970013096
51.95919677	-21.5100406	6.259336476
52.12260748	-21.35479646	6.547608294
52.29321946	-21.19615452	6.834783154
52.47101068	-21.03418522	7.120815835
52.65594921	-20.86889526	7.405661309
52.84799891	-20.70027255	7.689274738
53.0471383	-20.52841492	7.971611407
53.25329714	-20.35308867	8.25262685
53.46650752	-20.17478329	8.53227678
53.68669216	-19.99323034	8.810517108
53.91383275	-19.80858254	9.087303956
54.14788414	-19.62081343	9.36259367
54.38879504	-19.42986309	9.636342819
54.63655034	-19.23593089	9.908508199
54.89109877	-19.03897028	10.17904682
55.15236582	-18.83878911	10.44791598
55.42035551	-18.63573594	10.71507319
55.69502831	-18.42986993	10.98047623
55.97632224	-18.22110632	11.24408312
56.26416728	-18.00931196	11.50585219
56.55856373	-17.79483731	11.765742
56.85940884	-17.57734874	12.02371141
57.16671982	-17.35731999	12.27971956
57.48038043	-17.13434351	12.53372591
57.80040454	-16.90888153	12.78569016
58.12664373	-16.68033837	13.03557237
58.45914457	-16.44939701	13.28333288
58.79780926	-16.21580591	13.52893237
59.14260217	-15.97972577	13.77233181
59.49342696	-15.74093467	14.01349253
59.85027465	-15.49977116	14.25237618
60.2130886	-15.25627793	14.48894475
60.58179542	-15.01039787	14.72316059
60.95630305	-14.76196632	14.95498637
61.33658651	-14.511242	15.18438516
61.72257633	-14.25821354	15.41132037
62.11421678	-14.0029589	15.63575578
62.51143881	-13.74548144	15.85765555
62.91418691	-13.4858706	16.07698423
63.32236168	-13.22396066	16.29370675
63.73593072	-12.95999014	16.50778842
64.15484216	-12.6940835	16.71919495
64.57902865	-12.42628042	16.9278925
65.00837521	-12.15635054	17.13384758
65.44285308	-11.88456624	17.33702716
65.88240681	-11.61104724	17.53739858
66.32691255	-11.33553819	17.73492968
66.77633179	-11.05826274	17.92958865
67.23058703	-10.77923423	18.12134417
67.68957976	-10.49835855	18.31016535
68.15326817	-10.21585006	18.49602174
68.62157774	-9.931752101	18.67888334
69.09445099	-9.646196415	18.85872062
69.57180801	-9.35920148	19.03550451
70.05355995	-9.070745369	19.20920641
70.53960776	-8.780762484	19.37979815
71.02988191	-8.489342004	19.5472521
71.52431819	-8.196598619	19.7115411
72.02283771	-7.902576935	19.87263844
72.52536461	-7.607338511	20.03051792
73.03180904	-7.310885435	20.18515386
73.54209625	-7.01329051	20.33652106
74.05614475	-6.714598728	20.48459479
74.57387113	-6.414850158	20.6293509
75.09519432	-6.114097793	20.77076573
75.62003133	-5.812387472	20.90881611
76.14829503	-5.509751549	21.04347938
76.67990729	-5.206262132	21.17473349
77.21478046	-4.901954823	21.30255686
77.75283381	-4.596892347	21.42692843
78.29399867	-4.291189665	21.5478277
78.83814225	-3.984708938	21.66523476
79.38520317	-3.677598784	21.77913016
79.93509257	-3.369900329	21.88949501
80.48772731	-3.06167835	21.99631109
81.04301648	-2.752970169	22.09956062
81.60087172	-2.443823444	22.19922637
82.16120795	-2.134298885	22.29529174
82.72393065	-1.82442696	22.38774071
83.28895154	-1.514261327	22.47655775
83.85619018	-1.203879695	22.56172793
84.42554067	-0.893281083	22.64323697
84.99691838	-0.582534577	22.72107111
85.57023243	-0.271688797	22.79521715
86.1454118	0.039149341	22.86566245
86.72232833	0.350036542	22.9323951
87.30090634	0.660876019	22.99540365
87.88108348	0.971541544	23.05467723
88.46277871	1.281961643	23.11020568
89.04582541	1.592277708	23.16197936
89.63016355	1.902354692	23.20998921
90.21571302	2.212113378	23.25422676
90.80239343	2.521479717	23.29468428
91.3900524	2.830533572	23.33135452
91.97864458	3.139119141	23.36423078
92.56806186	3.447219025	23.39330711
93.15823221	3.754743147	23.41857814
93.74903858	4.06168799	23.44003903
94.34040048	4.367980977	23.45768556
94.9322034	4.673607699	23.47151425
95.52435933	4.978507158	23.48152212
96.11680685	5.282583581	23.48770679
96.70942222	5.585834181	23.49006653
97.3021109	5.888210297	23.48860031
97.89480744	6.189630576	23.48330758
98.48737144	6.490102251	23.47418842
99.07974223	6.789540394	23.46124364
99.6718035	7.087919646	23.44447461
100.2634611	7.385191	23.42388325
100.8546334	7.681296588	23.39947213
101.4452086	7.976201441	23.37124456
102.0351293	8.269836615	23.33920431
102.6242655	8.562177682	23.30335578
103.212537	8.853170934	23.26370408
103.7998711	9.142766051	23.22025492
104.3861077	9.430934425	23.17301452
104.9712098	9.717615724	23.12198975
105.5550448	10.00276807	23.06718824
106.1375671	10.28634562	23.00861808
106.7186533	10.56830443	22.94628793
107.2982167	10.84860064	22.88020719
107.8761828	11.12719761	22.81038586
108.4524304	11.40404361	22.73683445
109.0268669	11.67909305	22.65956408
109.5994409	11.95232696	22.5785866
110.170019	12.22368103	22.49391439
110.7384764	12.49308338	22.40556034
111.3047787	12.76053298	22.31353802
111.868794	13.02595168	22.21786168
112.4304805	13.28934532	22.11854599
112.9897207	13.55064758	22.01560626
113.5464195	13.80981124	21.9090585
114.1004855	14.06679238	21.79891921
114.6518621	14.32159665	21.68520543
115.2004206	14.57413063	21.56793482
115.7460587	14.82432985	21.44712572
116.2887406	15.07223845	21.32279691
116.8283512	15.31777566	21.19496771
117.3648303	15.56095514	21.06365814
117.8980245	15.80161599	20.92888875
118.4278804	16.03977856	20.79068054
118.9543325	16.27545	20.64905514
119.4772574	16.508514	20.5040348
119.9966193	16.73904277	20.35564223
120.5122999	16.96692746	20.20390067
121.0242179	17.19213946	20.04883393
121.5322894	17.41464247	19.89046643
122.0364288	17.63439606	19.728823
122.5365612	17.851386	19.563929
123.0326255	18.06563837	19.39581046
123.5244787	18.27694897	19.2244938
124.0121062	18.48547238	19.05000594
124.4953761	18.69102757	18.87237434
124.9742145	18.89359545	18.69162707
125.448588	19.09328773	18.50779254
125.9183697	19.28992191	18.32089968
126.3835142	19.48357193	18.13097801
126.8438952	19.67404052	17.93805749
127.2995019	19.86152312	17.7421685
127.750212	20.04582965	17.5433419
128.1959455	20.22691017	17.34160914
128.6366801	20.4049271	17.13700201
129.0722948	20.57967834	16.92955276
129.5027126	20.75111742	16.71929416
129.9279134	20.91941996	16.50625942
130.3477933	21.08443451	16.29048212
130.7622637	21.24606095	16.07199631
131.1712573	21.40427881	15.85083653
131.5747539	21.55927068	15.62703768
131.9726208	21.71073784	15.40063504
132.3648303	21.85882362	15.17166439
132.7512989	22.00343024	14.94016189
133.1319713	22.14457994	14.70616405
133.5067864	22.28226572	14.46970781
133.8756383	22.41627107	14.23083053
134.2385363	22.54690932	13.9895699
134.5953856	22.67400915	13.74596398
134.9461183	22.79751819	13.50005122
135.2906845	22.91746696	13.25187046
135.6290224	23.03382149	13.00146086
135.9610592	23.14649139	12.74886189
136.2867299	23.25541605	12.49411343
136.6060338	23.36086275	12.2372557
136.9188496	23.46247572	11.97832918
137.2251622	23.5604413	11.71737473
137.5249024	23.65465776	11.4544335
137.8180284	23.74516553	11.18954698
138.104486	23.8319356	10.9227569
138.3841937	23.91477843	10.65410533
138.6571372	23.99386975	10.38363463
138.9232681	24.06919796	10.11138745
139.1825557	24.14084424	9.837406657
139.4349177	24.20858709	9.561735454
139.6803299	24.27253448	9.284417261
139.9187488	24.33267695	9.005495785
140.1501336	24.38901657	8.725014937
140.3744348	24.44149443	8.443018895
140.5916186	24.49014165	8.159552073
140.8016379	24.53490423	7.874659104
141.0044656	24.57583934	7.58838483
141.2000622	24.61292318	7.30077431
141.3883915	24.6461501	7.011872813
141.5693973	24.67537824	6.721725821
141.7430853	24.70084624	6.430378948
141.9094061	24.72244347	6.137878058
142.0682976	24.73996802	5.844269162
142.219788	24.75378349	5.549598418
142.3637562	24.76329554	5.253912159
142.5002735	24.76913477	4.957256904
142.6292689	24.77101265	4.659679299
142.7507368	24.769053	4.361226079
142.8646132	24.76299168	4.061944182
142.9709208	24.75312641	3.761880664
143.0696422	24.73948455	3.461082665
143.1607084	24.7217418	3.159597413
143.2441335	24.70011845	2.857472317
143.3198999	24.67461784	2.554754851
143.3879873	24.64521611	2.251492521
143.4483851	24.61194513	1.947732965
143.5010792	24.57480976	1.643523935
143.5460454	24.53373524	1.338913184
143.5832924	24.48886196	1.033948503
143.6127695	24.43991612	0.728677809
143.6345144	24.38722506	0.423149076
143.648489	24.33058243	0.117410209
143.6547372	24.27034553	-0.188490788
143.6531887	24.20606669	-0.494505852
143.6438757	24.13800463	-0.80058695
143.6267866	24.06610408	-1.106686094
143.6019599	23.99065222	-1.412755194
143.5693263	23.91117191	-1.718746172
143.5289248	23.827937	-2.024611057
143.4807579	23.74095692	-2.330301842
143.4247969	23.65001269	-2.635770514
143.3610991	23.55548476	-2.940969099
143.2896302	23.45709606	-3.245849774
143.2104208	23.35501956	-3.550364648
143.1234926	23.24936003	-3.854465879
143.0288282	23.13993385	-4.158105767
142.9264552	23.02686985	-4.461236678
142.816387	22.91018586	-4.763810982
142.698641	22.78992072	-5.065781156
142.5732241	22.66602985	-5.367099854
142.4401595	22.53857601	-5.667719759
142.2994656	22.40757935	-5.967593598
142.1511554	22.2730129	-6.266674321
141.9952601	22.13497064	-6.564915002
141.8317984	21.99344946	-6.862268758
141.6607807	21.84837858	-7.158688831
141.4822545	21.69994456	-7.454128743
141.2962035	21.54786789	-7.748542051
141.10272	21.3926382	-8.041882464
140.9017772	21.23388562	-8.33410388
140.693447	21.0719355	-8.625160443
140.4777082	20.9064437	-8.915006354
140.254629	20.73769206	-9.203595999
140.0242657	20.56586684	-9.490884066
139.7866264	20.39081111	-9.776825382
139.5416815	20.21209449	-10.06137494
139.2895598	20.03038755	-10.34448796
139.0302766	19.84555907	-10.62611995
138.7638681	19.65761516	-10.90622657
138.4903613	19.46649266	-11.18476369
138.2097883	19.27215868	-11.46168751
137.9222479	19.07502618	-11.73695444
137.6277513	18.87489983	-12.0105211
137.3263197	18.67165011	-12.28234437
137.0180107	18.46538628	-12.55238148
136.7028843	18.25622639	-12.82058987
136.3809892	18.04420326	-13.08692723
136.0523738	17.82934329	-13.35135158
135.7170876	17.61167156	-13.61382127
135.3751846	17.39123784	-13.87429487
135.0267103	17.1680261	-14.13273126
134.6717307	16.94215092	-14.38908971
134.3102633	16.71340482	-14.64332975
133.94243	16.48225212	-14.89541121
133.568238	16.24840275	-15.14529431
133.1877438	16.01188588	-15.39293959
132.801025	15.77285943	-15.63830794
132.4081516	15.53142104	-15.88136053
132.0091956	15.28767448	-16.12205899
131.6041656	15.04132375	-16.36036527
131.1931576	14.79261428	-16.59624166
130.7762372	14.54159303	-16.82965086
130.3534309	14.28806589	-17.06055596
129.9248744	14.03249868	-17.28892041
129.4905981	13.77470876	-17.51470804
129.0506743	13.51476333	-17.73788313
128.6051704	13.25269589	-17.95841034
128.1541232	12.98835429	-18.17625472
127.6976595	12.72211176	-18.39138176
127.2358013	12.45372456	-18.60375736
126.7686461	12.18338244	-18.81334788
126.2962668	11.91112673	-19.02012008
125.8187565	11.63710902	-19.22404116
125.3361822	11.36132717	-19.42507878
124.8486072	11.08375514	-19.62320106
124.3560927	10.80435621	-19.81837655
123.8587114	10.52315427	-20.01057428
123.3565596	10.2402954	-20.19976374
122.8497154	9.955822832	-20.38591489
122.3382762	9.669874204	-20.56899819
121.8222855	9.382306744	-20.74898452
121.3018417	9.093258317	-20.92584534
120.7770452	8.802871193	-21.09955252
120.2479394	8.510998535	-21.27007848
119.7146253	8.217779879	-21.43739611
119.1771861	7.923260226	-21.60147883
118.6357295	7.627599552	-21.76230057
118.0902929	7.330622651	-21.91983574
117.5409837	7.032482584	-22.07405932
116.9879161	6.733356699	-22.22494681
116.4311538	6.433185807	-22.3724742
115.8707763	6.131986981	-22.51661804
115.306871	5.829806818	-22.65735543
114.7395309	5.526717517	-22.79466402
114.1688691	5.222868643	-22.92852194
113.5949102	4.918041242	-23.05890794
113.0175465	4.612422511	-23.18388488
112.4336831	4.306134401	-23.27288761
111.8477083	3.999221936	-23.35825955
111.259663	3.691532976	-23.43998719
110.6697018	3.383353121	-23.51805756
110.0778656	3.074534139	-23.59245825
109.4843042	2.765331677	-23.66317746
108.8891113	2.455786991	-23.73020401
108.2923286	2.14576422	-23.79352733
107.6940621	1.835356575	-23.85313735
107.0944462	1.52474665	-23.90902469
106.493537	1.213853721	-23.96118058
105.8914473	0.90278617	-24.00959678
105.2882922	0.591651901	-24.05426566
104.6841335	0.280396487	-24.09518027
104.0790498	-0.030976813	-24.13233426
103.4731768	-0.342301145	-24.16572178
102.8665855	-0.653596832	-24.19533768
102.2593709	-0.96481448	-24.22117746
101.651637	-1.275880981	-24.24323715
101.0435036	-1.586688369	-24.26151337
100.4350004	-1.897348933	-24.27600346
99.82628033	-2.207672576	-24.28670536
99.21743058	-2.51763348	-24.29361749
98.60856255	-2.827150908	-24.29673903
97.99970571	-3.136314565	-24.29606975
97.3910074	-3.444965573	-24.29161002
96.78253348	-3.753111313	-24.28336077
96.17438933	-4.060681093	-24.27132361
95.56670749	-4.367562168	-24.25550082
94.95954987	-4.67376521	-24.23589515
94.35300661	-4.97924791	-24.21251006
93.74720517	-5.283913919	-24.18534964
93.14220667	-5.587765372	-24.1544186
92.53811576	-5.890739256	-24.11972214
91.93504959	-6.192761977	-24.08126621
91.33305409	-6.493842383	-24.03905738
90.7322627	-6.793889196	-23.99310271
90.13274398	-7.092880222	-23.9434099
89.53455887	-7.390791588	-23.88998739
88.93787822	-7.687511742	-23.83284411
88.34274655	-7.983032294	-23.77198956
87.74925946	-8.277302039	-23.70743393
87.15752879	-8.57026401	-23.63918802
86.56762482	-8.861882425	-23.56726318
85.97969752	-9.152094406	-23.49167133
85.39374865	-9.440880937	-23.41242506
84.80992282	-9.728182228	-23.32953757
84.22827717	-10.01395565	-23.24302252
83.64891469	-10.2981523	-23.15289426
83.07195762	-10.58073226	-23.05916776
82.49747245	-10.86165117	-22.9618585
81.9255359	-11.14086098	-22.86098251
81.3562719	-11.41833211	-22.7565565
80.78972505	-11.69400376	-22.64859773
80.22597735	-11.96782447	-22.53712396
79.66516504	-12.23978168	-22.42215355
79.1073088	-12.50978559	-22.3037055
78.55256729	-12.77784991	-22.18179932
78.00098564	-13.04390107	-22.05645498
77.45268297	-13.30793312	-21.92769315
76.90769364	-13.56985291	-21.79553504
76.36614076	-13.82966334	-21.6600023
75.82808608	-14.08729901	-21.52111717
75.29361262	-14.34271894	-21.37890251
74.76279617	-14.59587208	-21.23338163
74.23573498	-14.84674325	-21.08457834
73.71246739	-15.0952223	-20.93251704
73.19313887	-15.34137778	-20.77722267
72.67779927	-15.58512281	-20.61872065
72.16652691	-15.82641757	-20.45703685
71.65939955	-16.06522265	-20.29219777
71.15649666	-16.30150477	-20.12423037
70.65789261	-16.53522091	-19.95316203
70.1636651	-16.76633693	-19.77902071
69.67389016	-16.99481734	-19.60183484
69.18864456	-17.22063087	-19.42163335
68.7079987	-17.44373337	-19.23844556
68.23202846	-17.66409572	-19.05230134
67.76080592	-17.88168205	-18.86323105
67.2943706	-18.09636696	-18.67126543
66.83286025	-18.3083012	-18.47643571
66.37631274	-18.51736338	-18.27877362
65.92479004	-18.72349879	-18.07831127
65.47837385	-18.92671327	-17.8750812
65.03712724	-19.12696163	-17.66911643
64.60110351	-19.3241676	-17.46045041
64.17039379	-19.51838111	-17.24911698
63.74505353	-19.70953899	-17.03515036
63.32514713	-19.89761302	-16.81858527
62.91071252	-20.08247993	-16.59945679
62.50186083	-20.264284	-16.37780036
62.09859953	-20.44279739	-16.15365184
61.70102165	-20.61810801	-15.92704752
61.30918208	-20.79016853	-15.69802399
60.92314929	-20.9589871	-15.46661824
60.54294661	-21.12439676	-15.23286765
60.16867711	-21.2865536	-14.99680995
59.80039936	-21.44544368	-14.75848317
59.43812143	-21.60084496	-14.51792574
59.08193129	-21.75287034	-14.27517644
58.73187658	-21.90147094	-14.03027435
58.38801578	-22.04664874	-13.78325886
58.05036837	-22.18823453	-13.53416972
57.71903156	-22.32641545	-13.283047
57.39405397	-22.46116864	-13.029931
57.07543935	-22.59226103	-12.77486239
56.76326804	-22.71982502	-12.51788213
56.45758001	-22.84380862	-12.25903143
56.15839484	-22.96406276	-11.99835179
55.86579055	-23.08072824	-11.73588498
55.5798228	-23.19384989	-11.47167307
55.30050282	-23.30325189	-11.20575832
55.02789136	-23.40901384	-10.9381833
54.76202884	-23.51111985	-10.6689908
54.50294626	-23.60951036	-10.39822386
54.25069201	-23.70422181	-10.12592571
54.0053019	-23.79523186	-9.852139838
53.76680886	-23.88250987	-9.576909967
53.5352291	-23.96593591	-9.300279984
53.31063732	-24.04572185	-9.022293999
53.09298195	-24.12138143	-8.7429963
52.88238526	-24.19340924	-8.462431392
52.67885503	-24.26166469	-8.180643942
52.48241901	-24.3261272	-7.89767879
52.2930728	-24.38659358	-7.613580945
52.11088336	-24.44328575	-7.328395578
51.93585735	-24.49607611	-7.042168009
51.76803244	-24.54503158	-6.754943705
51.60742875	-24.59012184	-6.466768263
51.45407117	-24.63135123	-6.177687426
51.30798311	-24.6687226	-5.887747054
51.16915196	-24.70202562	-5.596993125
51.03764442	-24.73154592	-5.305471714
50.91347768	-24.75727396	-5.013229018
50.79662242	-24.77891302	-4.720311325
50.68713327	-24.79670226	-4.426765002
50.58500896	-24.81053476	-4.132636507
50.49024027	-24.82026056	-3.837972376
50.40287211	-24.82608565	-3.542819202
50.32294352	-24.82819011	-3.247223638
50.25040555	-24.82618771	-2.951232413
50.18529833	-24.82028078	-2.654892277
50.12762924	-24.81046879	-2.358250018
50.07742416	-24.79687964	-2.061352485
50.03464738	-24.77924257	-1.764246535
49.99932498	-24.75770386	-1.466979041
49.97147428	-24.73236346	-1.169596887
49.95106596	-24.70301469	-0.872146986
49.93811762	-24.66977328	-0.57467622
49.93262845	-24.63264305	-0.277231466
49.9346059	-24.59169103	0.020140398
49.9440273	-24.54678779	0.317392522
49.96089943	-24.49801232	0.614478082
49.9852232	-24.44541598	0.911350321
50.01697839	-24.38890879	1.207962481
50.056165	-24.32855175	1.504267865
50.10277431	-24.26435327	1.800219847
50.1568001	-24.19634859	2.095771868
50.21822326	-24.12449078	2.3908774
50.28703596	-24.04882175	2.685490037
50.36322726	-23.96937046	2.979563431
50.44677739	-23.88610993	3.273051323
50.53767356	-23.79907422	3.565907554
50.63589879	-23.70827649	3.858086067
50.74143659	-23.61374056	4.149540947
50.85426464	-23.51545924	4.440226328
50.97436464	-23.41345984	4.730096518
51.10171498	-23.30775823	5.019105931
51.23629394	-23.19837594	5.307209149
51.37807608	-23.08531882	5.594360835
51.52703761	-22.96861124	5.880515865
51.68315283	-22.84827346	6.165629241
51.84639391	-22.72431945	6.449656111
52.01673324	-22.59677242	6.732551815
52.1941416	-22.46565289	7.014271872
52.37858781	-22.33097692	7.294771968
52.57004152	-22.19277344	7.57400796
52.76846994	-22.05106242	7.851935922
52.97383755	-21.90585474	8.128512147
53.18611249	-21.75719397	8.403693081
53.40525778	-21.60509603	8.677435409
53.63123646	-21.44958581	8.949696052
53.86400661	-21.2906606	9.220432143
54.10353623	-21.12839588	9.489601015
54.34978237	-20.96279627	9.75716027
54.60269771	-20.79384564	10.02306778
54.86225108	-20.62164942	10.28728162
55.12839426	-20.44620065	10.54976011
55.40105028	-20.26729989	10.81046187
55.68022906	-20.08536023	11.0693458
55.96587097	-19.9003176	11.32637102
56.25791974	-19.71214004	11.58149695
56.55632722	-19.52085848	11.83468333
56.86102756	-19.32639097	12.08589016
57.17200125	-19.12898063	12.33507772
57.48914998	-18.9283376	12.58220662
57.81246586	-18.72479725	12.82723781
58.14190301	-18.51844094	13.07013247
58.4773886	-18.30917399	13.31085217
58.81886768	-18.09703051	13.5493588
59.16625445	-17.8818457	13.78561456
59.51948298	-17.66359778	14.01958198
59.87856681	-17.44279797	14.25122397
60.24341128	-17.21923971	14.48050378
60.61396028	-16.99298398	14.70738498
60.99015285	-16.76406546	14.93183153
61.3718952	-16.53230913	15.15380777
61.75917626	-16.2980843	15.37327839
62.15192502	-16.06137697	15.59020846
62.55006657	-15.82215581	15.80456341
62.95351431	-15.58031844	16.01630912
63.36221025	-15.33595446	16.2254118
63.77610232	-15.08919457	16.43183809
64.19512333	-14.84007791	16.63555504
64.6192033	-14.58863218	16.83653008
65.04827301	-14.33489456	17.03473107
65.48226505	-14.07891921	17.23012631
65.92110906	-13.82074632	17.4226845
66.3647191	-13.56032875	17.61237477
66.8130157	-13.29766438	17.7991667
67.26594867	-13.03292815	17.9830303
67.72345418	-12.76621635	18.16393602
68.18546748	-12.4976237	18.34185478
68.65186219	-12.22689428	18.51675793
69.12262842	-11.95444453	18.68861729
69.59762139	-11.67992887	18.85740513
70.07679889	-11.40358726	19.02309424
70.56008496	-11.12546849	19.18565782
71.04739041	-10.84555682	19.34506956
71.53862156	-10.56381742	19.50130368
72.03372516	-10.2804347	19.65433484
72.53262094	-9.995452047	19.80413821
73.03523997	-9.708971371	19.95068942
73.54150792	-9.421070132	20.09396468
74.05129229	-9.131532173	20.23394064
74.56454869	-8.840596539	20.37059444
75.08118119	-8.548242767	20.50390379
75.60111448	-8.254556216	20.63384691
76.12426495	-7.959581567	20.76040249
76.65054597	-7.663352559	20.88354978
77.17987508	-7.365927608	21.00326858
77.71216705	-7.067351326	21.11953918
78.24733623	-6.767669128	21.23234241
78.785289	-6.466894192	21.34165965
79.32595209	-6.165133207	21.44747285
79.86923259	-5.862405234	21.54976447
80.41503384	-5.558718398	21.6485175
80.96328584	-5.254194302	21.74371553
81.51389158	-4.948843667	21.83534271
82.06676288	-4.64271314	21.92338369
82.62180138	-4.335814642	22.0078237
83.17893642	-4.028268685	22.08864862
83.73806902	-3.720085226	22.16584477
84.29910236	-3.411285904	22.23939909
84.86196141	-3.101975783	22.30929913
85.42654739	-2.792171854	22.37553301
85.9927695	-2.481921933	22.43808937
86.56053566	-2.171270302	22.49695743
87.12979187	-1.860390756	22.55212712
87.70037754	-1.549098899	22.6035888
88.27223871	-1.237569877	22.65133348
88.84527724	-0.925832596	22.69535276
89.41940214	-0.613941016	22.73563887
89.99452134	-0.301943963	22.77218456
90.57055876	0.010062796	22.80498316
91.14742594	0.322021685	22.83402872
91.72497679	0.634031684	22.8593158
92.30315122	0.945950288	22.88083951
92.88188749	1.257648839	22.89859564
93.461101	1.569065741	22.91258061
94.04062586	1.880330627	22.92279135
94.62041231	2.191287666	22.9292254
95.20035226	2.501921818	22.93188102
95.78038952	2.81210441	22.93075696
96.36039798	3.121859712	22.92585258
96.94028203	3.431141909	22.91716786
97.51995948	3.739879527	22.90470349
98.0993281	4.048040957	22.88846061
98.67830731	4.355555229	22.86844102
99.25678603	4.662403477	22.84464719
99.83467605	4.968526834	22.81708218
100.4119169	5.273829765	22.78574958
100.9883869	5.578308723	22.75065358
101.5639933	5.881914404	22.71179916
102.1386718	6.184566044	22.6691917
102.7122858	6.486268351	22.62283724
103.284773	6.786940348	22.57274247
103.8560221	7.086553128	22.51891472
104.4259407	7.385058259	22.4613618
104.9944514	7.682396595	22.40009213
105.5614416	7.978534981	22.3351149
106.1268582	8.273403558	22.26643978
106.6905768	8.566976085	22.19407695
107.2525152	8.85920114	22.1180373
107.8126065	9.150027001	22.03833239
108.370694	9.439424198	21.95497421
108.9267472	9.72733249	21.86797536
109.480631	10.01371008	21.77734916
110.0323064	10.29851083	21.68310944
110.5816506	10.58168953	21.58527055
111.1285956	10.86320554	21.48384748
111.6730522	11.14301785	21.3788559
112.2149112	11.42107581	21.2703119
112.7540895	11.69733639	21.15823215
113.2905303	11.97177561	21.04263404
113.8241098	12.24433087	20.92353546
114.3547083	12.51492985	20.80095476
114.882302	12.78357701	20.67491094
115.4067857	13.05021693	20.54542366
115.9280626	13.31479661	20.412513
116.4460566	13.57728355	20.27619956
116.9606752	13.83762698	20.13650462
117.4718294	14.09577855	19.99345001
117.9794384	14.35169977	19.84705796
118.4834525	14.60540008	19.6973513
118.9837614	14.85680275	19.54435352
119.4803094	15.105914	19.38808851
119.9729496	15.35258397	19.22858067
120.4616517	15.59686123	19.06585498
120.9463038	15.83864868	18.89993701
121.4268715	16.07799804	18.7308527
121.9032386	16.31480092	18.55862852
122.3753386	16.54904592	18.3832916
122.8431174	16.78075332	18.20486943
123.3064319	17.00973728	18.02339
123.7652473	17.23605715	17.83888181
124.2195051	17.45972615	17.65137394
124.6690695	17.68055582	17.46089582
125.1139142	17.8986359	17.26747737
125.5539688	18.11394755	17.07114906
125.98914	18.32640358	16.87194184
126.4193221	18.53587327	16.66988697
126.8444983	18.74248633	16.46501627
127.2645863	18.94618072	16.25736209
127.6794705	19.14678402	16.0469571
128.0891427	19.34446041	15.8338344
128.4935069	19.53909558	15.6180276
128.8924632	19.73054989	15.39957075
129.2860062	19.91900804	15.17849825
129.6740309	20.10430998	14.9548449
130.0564825	20.28646757	14.72864604
130.4332901	20.46543267	14.49993731
130.8043895	20.64117829	14.26875474
131.1697095	20.81364834	14.03513477
131.5292019	20.98287057	13.79911431
131.8827653	21.14866113	13.56073053
132.2303942	21.31121566	13.320021
132.5720151	21.47045725	13.07702372
132.907527	21.6261859	12.83177702
133.2369374	21.77865661	12.58431954
133.5601394	21.92763307	12.33469029
133.8771084	22.07323132	12.08292869
134.1877417	22.21521673	11.82907442
134.4920275	22.35375862	11.57316746
134.7899222	22.48888512	11.31524819
135.081321	22.62032948	11.0553573
135.3661721	22.74806591	10.79353572
135.6444901	22.87238652	10.52982472
135.91619	22.99310442	10.2642659
136.181227	23.11021656	9.9969011
136.4395501	23.22368868	9.727772446
136.69111	23.33348932	9.456922353
136.9358729	23.43965996	9.18439351
137.1737565	23.54198573	8.910228834
137.404761	23.64067872	8.634471516
137.6288508	23.73575973	8.357165005
137.8459349	23.8269456	8.078352969
138.0560057	23.91439746	7.798079312
138.2590215	23.99808484	7.516388156
138.4549459	24.07800323	7.233323867
138.643711	24.15396427	6.948931003
138.8253337	24.22625185	6.663254316
138.9997353	24.29460164	6.376338777
139.1669071	24.3591435	6.088229527
139.3268172	24.41986792	5.798971911
139.4794388	24.47679423	5.508611421
139.6247281	24.52982752	5.217193721
139.762666	24.57901744	4.924764662
139.8932196	24.62432487	4.631370231
140.0163682	24.66577569	4.337056553
140.1320866	24.70336227	4.041869898
140.2403504	24.73707887	3.745856667
140.3411171	24.76679491	3.449063412
140.4344002	24.79272499	3.151536746
140.5201642	24.814771	2.85332343
140.598358	24.83272484	2.554470334
140.6689928	24.84676634	2.255024404
140.7320527	24.85689723	1.955032668
140.7875243	24.8631309	1.654542258
140.8353823	24.86539436	1.35360039
140.8756314	24.86380052	1.052254277
140.9082208	24.85809203	0.750551256
140.9332049	24.84869985	0.448538715
140.950518	24.83524853	0.146264071
140.960196	24.81803427	-0.156225261
140.9621798	24.7967072	-0.458881782
140.9564963	24.77148791	-0.761657947
140.9431372	24.74235276	-1.064506284
140.922104	24.70933373	-1.367379265
140.8933946	24.67243559	-1.670229335
140.8569967	24.6315811	-1.97300896
140.8129313	24.58691476	-2.275670675
140.7611597	24.53816188	-2.578166976
140.7017307	24.48564449	-2.880450364
140.6346523	24.42939123	-3.182473436
140.5598814	24.36907326	-3.484188835
140.477458	24.30492605	-3.785549187
140.3873927	24.23697543	-4.086507195
140.28972	24.16540471	-4.387015697
140.1843914	24.08980725	-4.687027526
140.0714513	24.01042247	-4.98649558
139.9509063	23.92720995	-5.285372901
139.8227502	23.84003629	-5.58361262
139.6870273	23.74911426	-5.881167928
139.5437732	23.65458788	-6.177992078
139.3929665	23.55618962	-6.474038572
139.2346489	23.45408737	-6.769260944
139.0688413	23.34829708	-7.063612828
138.8955749	23.23889855	-7.357048022
138.7148525	23.12576048	-7.649520542
138.5267107	23.00898596	-7.940984429
138.3311785	22.88861285	-8.231393902
138.1282744	22.7645993	-8.520703423
137.918033	22.63700618	-8.808867567
137.7004838	22.50585357	-9.095841049
137.4756516	22.37111683	-9.381578788
137.243578	22.23288636	-9.666035972
137.0042934	22.09116022	-9.949167898
136.7578197	21.94587257	-10.23093003
136.504182	21.79696963	-10.51127814
136.2434731	21.64487189	-10.7901682
135.9756983	21.4893714	-11.06755633
135.7008755	21.33034058	-11.3433989
135.4190526	21.1678572	-11.61765262
135.1303182	21.00227725	-11.89027433
134.8346824	20.83339614	-12.16122111
134.5321584	20.66102494	-12.43045035
134.2227841	20.48514407	-12.69791974
133.9066762	20.30627382	-12.96358716
133.5838454	20.12418354	-13.22741074
133.2543454	19.93894039	-13.48934902
132.9181918	19.75033941	-13.74936073
132.5755006	19.55886285	-14.00740487
132.2262772	19.36422018	-14.2634408
131.8705987	19.16660916	-14.51742822
131.5085082	18.96598808	-14.76932706
131.1400408	18.76225275	-15.01909757
130.7652566	18.55546496	-15.26670043
130.384261	18.34598528	-15.51209656
129.9970794	18.13362458	-15.75524721
129.6037416	17.9182204	-15.996114
129.2043304	17.69996125	-16.23465895
128.798913	17.47892456	-16.47084438
128.387549	17.2551269	-16.70463295
127.9703037	17.0286197	-16.93598773
127.547241	16.79944023	-17.16487219
127.118426	16.56762415	-17.39125011
126.683913	16.33313352	-17.61508567
126.2437887	16.09613529	-17.83634352
125.7980791	15.85640271	-18.05498864
125.3468856	15.61418312	-18.27098639
124.8902907	15.36959614	-18.48430258
124.4283683	15.12270282	-18.69490345
123.9611399	14.87323198	-18.90275562
123.4887182	14.62147753	-19.10782615
123.0111901	14.36756234	-19.31008254
122.5285739	14.11119138	-19.50949274
122.0409767	13.8526047	-19.70602508
121.5484757	13.59185378	-19.89964841
121.0511736	13.32913747	-20.090332
120.5490855	13.06413232	-20.27804557
120.0423202	12.79706551	-20.46275931
119.5309567	12.52798586	-20.64444389
119.0150416	12.25674984	-20.82307045
118.4947198	11.98377275	-20.99861059
117.9700335	11.70888167	-21.1710364
117.4410727	11.43216892	-21.34032048
116.9079151	11.15365491	-21.50643589
116.3706368	10.87334982	-21.6693562
115.8292992	10.59118571	-21.8290555
115.2840131	10.30735429	-21.98550835
114.7348624	10.02189903	-22.13868986
114.1819586	9.735002889	-22.28857562
113.6253335	9.446433084	-22.43514177
113.065132	9.156537843	-22.57836494
112.5014076	8.865192577	-22.71822233
111.9342439	8.57242747	-22.85469164
111.3637356	8.27832427	-22.98775111
110.7899334	7.982750743	-23.11737954
110.2129918	7.686069821	-23.24355626
109.6329347	7.388022086	-23.36626114
109.0498826	7.088803347	-23.48547461
108.4639908	6.788755162	-23.60117767
107.8752589	6.487510198	-23.71335187
107.2837968	6.185206564	-23.82197929
106.6878513	5.882056363	-23.91035787
106.0862372	5.577883839	-23.95987304
105.4834689	5.272771284	-24.00564967
104.8796528	4.966813882	-24.04768042
104.2749172	4.660190677	-24.08595857
103.6693183	4.352789935	-24.12047799
103.0629688	4.044725747	-24.15123312
102.4559537	3.736004701	-24.17821905
101.8483727	3.426689322	-24.20143149
101.240319	3.116819547	-24.22086671
100.6318871	2.806439404	-24.23652161
100.0231729	2.495597971	-24.24839371
99.414293	2.184415111	-24.25648116
98.80534057	1.872926939	-24.26078265
98.19639311	1.561120574	-24.26129755
97.58754679	1.249045694	-24.25802585
96.97890452	0.936775645	-24.25096812
96.37058645	0.624432243	-24.24012551
95.76265596	0.31196461	-24.22549986
95.15519794	-0.000607586	-24.2070936
94.54833679	-0.313151372	-24.18490975
93.94214919	-0.625669121	-24.15895192
93.33673019	-0.938110371	-24.12922443
92.73218706	-1.250393341	-24.09573216
92.12863053	-1.56243188	-24.05848054
91.52612694	-1.874248428	-24.01747568
90.92476629	-2.185801063	-23.97272434
90.324659	-2.49700287	-23.9242338
89.72591903	-2.807763442	-23.87201196
89.12857524	-3.118171096	-23.81606741
88.53277482	-3.428062711	-23.75640932
87.93857607	-3.737456244	-23.69304735
87.34611748	-4.046218077	-23.62599188
86.75546527	-4.354349495	-23.55525392
86.16670761	-4.661807776	-23.48084499
85.57996622	-4.968498169	-23.4027772
84.99530051	-5.274424222	-23.32106335
84.41280133	-5.579535468	-23.23571682
83.83260051	-5.883731497	-23.14675147
83.25471403	-6.187056496	-23.05418186
82.67926503	-6.489417881	-22.95802313
82.10636883	-6.790741011	-22.85829098
81.53610408	-7.090992589	-22.75500163
80.96854337	-7.390138813	-22.64817199
80.40378527	-7.68812332	-22.53781955
79.84190556	-7.984907043	-22.42396223
79.28299392	-8.280439546	-22.30661864
78.72716848	-8.574658634	-22.18580797
78.17448548	-8.867534622	-22.06154995
77.62503441	-9.159018839	-21.93386479
77.07892766	-9.44906114	-21.80277334
76.5362006	-9.737625327	-21.66829706
75.99694395	-10.02466001	-21.53045781
75.4612503	-10.31011677	-21.38927809
74.92920328	-10.59394887	-21.24478094
74.40092182	-10.87612128	-21.09698995
73.87645247	-11.15658399	-20.94592915
73.35587472	-11.43529087	-20.7916232
72.83928516	-11.71220623	-20.63409729

==> plots/e000_hoveringonly/hoveringdV_e000.tsv <==
X	Y	Z	U	V	W
101.0226228	-22.97986405	-24.94798013	0	10	0
147.8918461	9.550491483	-0.009370443	-0.187904502	0	9.998234439
101.0739945	-19.10339913	-24.25167748	-12.29787048	0	69.12583175
148.4895078	13.18769218	-2.643871763	1.858804073	0	9.825723761
105.1568189	23.01677514	21.47815798	0	-10	0
101.1871813	-15.17297596	-24.24059456	-11.44926619	0	60.46576599
147.6969165	19.02978711	-0.16741882	-0.151200209	0	9.99885686
101.3942474	-10.37359789	-24.21163325	-9.195239924	0	51.34038896
127.4281528	5.385802011	-19.48663042	-1.406697077	0	14.02893522
125.3727025	22.93409977	16.3729525	0	-10	0
103.2907711	-3.593169845	-24.15296675	-7.276022654	0	52.61991214
113.0500952	4.629559745	-23.17880884	-3.565993836	0	29.54428696
106.8810911	5.979610155	-23.89363745	-5.218506076	0	44.62950005

==> plots/e000_hoveringonly/vertex_order.tsv <==
0	1	2	3
1	5	6	2
3	2	6	7
0	4	7	3
0	1	5	4
4	5	6	7


==> plots/e060/approach_e060.tsv <==
400	300	-40
399.8980331	299.9997685	-39.9999506
399.7964371	299.9990738	-39.99980241
399.6952121	299.9979161	-39.99955543
399.5943587	299.9962953	-39.99920966
399.493877	299.9942114	-39.99876511
399.3937674	299.9916644	-39.99822177
399.2940303	299.9886544	-39.99757966
399.1946659	299.9851813	-39.99683877
399.0956747	299.9812452	-39.99599913
398.9970568	299.9768461	-39.99506073
398.8988127	299.971984	-39.99402359
398.8009425	299.9666589	-39.99288771
398.7034468	299.9608709	-39.99165311
398.6063256	299.9546199	-39.9903198
398.5095795	299.9479061	-39.98888779
398.4132086	299.9407294	-39.9873571
398.3172134	299.9330898	-39.98572774
398.221594	299.9249874	-39.98399972
398.1263508	299.9164223	-39.98217307
398.0314841	299.9073944	-39.98024781
397.9369942	299.8979038	-39.97822394
397.8428813	299.8879506	-39.9761015
397.7491459	299.8775348	-39.97388051
397.6557882	299.8666564	-39.97156097
397.5628084	299.8553155	-39.96914293
397.4702069	299.8435121	-39.96662639
397.377984	299.8312463	-39.9640114
397.2861399	299.8185181	-39.96129796
397.2492549	299.813261	-39.96017727
397.2124314	299.8079289	-39.95904061
397.1756695	299.8025217	-39.957888
397.1389691	299.7970396	-39.95671942
397.1301136	299.7957042	-39.95643476
397.1212617	299.7943644	-39.95614918
397.1124134	299.7930203	-39.95586266
397.1035686	299.7916717	-39.95557521
397.100071	299.7911371	-39.95546125
397.0965738	299.7906018	-39.95534715
397.0930773	299.7900658	-39.95523289
397.0895813	299.7895291	-39.9551185
397.0860859	299.7889917	-39.95500395
397.082591	299.7884536	-39.95488926
397.0790967	299.7879149	-39.95477443
397.075603	299.7873755	-39.95465945
397.069753	299.7864705	-39.95446655
397.0639045	299.7855636	-39.95427325
397.0580576	299.7846548	-39.95407953
397.0522123	299.7837441	-39.95388541
397.0463686	299.7828314	-39.95369088
397.0405265	299.7819168	-39.95349595
397.0346859	299.7810003	-39.9533006
397.0288469	299.7800819	-39.95310484
396.9996756	299.7754611	-39.95211994
396.9705438	299.7707922	-39.95112483
396.9414514	299.7660754	-39.9501195
396.9123986	299.7613106	-39.94910397
396.8224959	299.7462194	-39.94588769
396.7329738	299.7306661	-39.94257314
396.6438325	299.714651	-39.93916037
396.5550723	299.698174	-39.93564941
396.5210563	299.6917177	-39.93427375
396.4870965	299.6851932	-39.93288358
396.4531932	299.6786004	-39.93147892
396.4193463	299.6719395	-39.93005977
396.3855557	299.6652103	-39.92862612
396.3518216	299.658413	-39.92717797
396.318144	299.6515474	-39.92571534
396.2845228	299.6446136	-39.92423822
396.2667844	299.6409232	-39.92345204
396.2490617	299.6372137	-39.92266183
396.2313548	299.6334851	-39.92186757
396.2136637	299.6297376	-39.92106927
396.2136637	299.6297376	-39.92106927
396.1938311	299.6277517	-39.95285267
396.1739921	299.6257604	-39.98463141
396.1541466	299.6237639	-40.01640549
396.1342947	299.6217621	-40.04817491
396.0349387	299.6116733	-40.20695204
395.935422	299.6014521	-40.36561241
395.8357448	299.5910983	-40.52415584
395.7359073	299.580612	-40.68258213
395.503741	299.5557814	-41.04956394
395.2707159	299.5302383	-41.41591236
395.0368344	299.5039828	-41.78162509
394.8020989	299.4770151	-42.14669982
394.5641194	299.4490511	-42.5148253
394.3252736	299.4203607	-42.88229509
394.0855641	299.3909442	-43.24910682
393.8449933	299.3608017	-43.61525815
393.6004077	299.3295259	-43.98551173
393.3549436	299.2975054	-44.35508277
393.1086037	299.2647406	-44.72396885
392.8613906	299.2312316	-45.0921676
392.6099997	299.1965178	-45.46456288
392.3577179	299.1610405	-45.83624749
392.104548	299.1247997	-46.20721896
391.8504929	299.0877959	-46.57747486
391.592074	299.0495091	-46.95204558
391.3327515	299.0104388	-47.32587604
391.0725284	298.9705854	-47.69896375
390.8114078	298.929949	-48.07130619
390.5457142	298.8879439	-48.44810362
390.279104	298.8451344	-48.8241296
390.0115805	298.8015208	-49.19938156
389.7431468	298.7571035	-49.57385696
389.4699036	298.7112228	-49.95295285
389.1957305	298.6645156	-50.33124428
388.9206307	298.6169823	-50.70872862
388.6446077	298.5686233	-51.08540325
388.3635071	298.5186955	-51.4668927
388.0814626	298.4679177	-51.8475426
387.7984776	298.4162905	-52.22735027
387.5145557	298.3638141	-52.60631301
387.22525	298.3096506	-52.99031948
386.9349854	298.2546122	-53.37344895
386.6437659	298.1986993	-53.75569866
386.3515953	298.1419124	-54.13706587
386.0536886	298.0833042	-54.5237465
385.7548074	298.0237943	-54.90950996
385.4549558	297.9633831	-55.29435342
385.154138	297.9020711	-55.67827407
384.8471755	297.8387843	-56.06782755
384.5392219	297.7745667	-56.4564205
384.2302813	297.7094188	-56.84405004
383.9203583	297.6433412	-57.23071326
383.6038119	297.5751112	-57.62339034
383.2862562	297.5059187	-58.01505981
382.9676958	297.4357642	-58.40571868
382.6481352	297.3646485	-58.79536399
382.3213845	297.291172	-59.19148119
381.9936044	297.2166981	-59.58653921
381.6648	297.1412276	-59.98053499
381.3349762	297.064761	-60.37346549
380.997281	296.9856857	-60.77342551
380.6585342	296.9055743	-61.17226937
380.3187413	296.8244275	-61.56999393
379.9779075	296.7422462	-61.96659604
379.6283704	296.6571557	-62.3709161
379.2777566	296.5709854	-62.77405633
378.926072	296.4837363	-63.17601347
378.5733221	296.3954092	-63.57678428
378.2108324	296.3038013	-63.98613912
377.847237	296.2110639	-64.394242
377.4825421	296.1171979	-64.80108952
377.1167541	296.0222043	-65.20667833
376.739902	295.9234584	-65.62196652
376.36191	295.823525	-66.03591961
375.9827849	295.7224051	-66.44853407
375.6025337	295.6201	-66.8598064
375.2094727	295.5134245	-67.28225867
374.8152304	295.4054925	-67.70327795
374.4198142	295.2963053	-68.12286051
374.0232319	295.1858641	-68.54100267
373.6114427	295.0702083	-68.97237004
373.1984201	294.9532113	-69.40218573
372.7841727	294.8348747	-69.83044578
372.3687088	294.7151999	-70.25714629
371.9480847	294.5930358	-70.68630255
371.5262385	294.4695112	-71.11386174
371.1031788	294.3446275	-71.53981999
370.6789146	294.2183865	-71.96417346
370.2541107	294.0909871	-72.38626849
369.8281235	293.9622377	-72.8067562
369.4009617	293.8321398	-73.22563295
368.9726342	293.7006952	-73.64289512
368.5436693	293.5680666	-74.05803785
368.1135592	293.4340979	-74.47156284
367.6823125	293.2987905	-74.88346662
367.2499381	293.1621463	-75.29374579
366.8168211	293.024287	-75.70204344
366.382596	292.8850967	-76.10871263
365.9472717	292.7445769	-76.51375009
365.5108569	292.6027294	-76.91715264
365.0735941	292.4596326	-77.31870337
364.6352598	292.3152131	-77.71861466
364.1958629	292.1694727	-78.11688343
363.7554121	292.0224131	-78.51350668
363.3140073	291.8740667	-78.90840047
362.8715669	291.7244053	-79.30164354
362.4280998	291.5734308	-79.69323301
361.9836149	291.421145	-80.08316608
361.5380689	291.2675316	-80.47148536
361.0915228	291.1126103	-80.85814234
360.6439853	290.9563831	-81.24313437
360.1954656	290.7988518	-81.6264588
359.7457763	290.6399487	-82.00827905
359.2951217	290.4797443	-82.38842515
358.8435108	290.3182404	-82.76689459
358.3909525	290.1554391	-83.14368495
358.2142392	290.0916095	-83.29014506
358.0373837	290.0275831	-83.43634939
357.8603867	289.9633599	-83.5822978
357.6832485	289.8989402	-83.72799015
357.6241492	289.8774152	-83.77651541
357.5650343	289.8558684	-83.82501218
357.5059038	289.8342998	-83.87348045
357.4467577	289.8127094	-83.92192021
357.3875961	289.7910971	-83.97033147
357.3284189	289.7694629	-84.01871422
357.2692263	289.747807	-84.06706845
357.2100181	289.7261292	-84.11539416
357.1723978	289.712347	-84.1460785
357.1347712	289.698556	-84.17675134
357.0971384	289.6847561	-84.20741265
357.0594994	289.6709475	-84.23806246
357.0474181	289.6665138	-84.24789686
357.0353361	289.6620793	-84.25773007
357.0232535	289.6576438	-84.2675621
357.0111703	289.6532074	-84.27739295
356.9990864	289.6487701	-84.2872226
356.9870019	289.644332	-84.29705108
356.9749168	289.6398929	-84.30687836
356.962831	289.6354529	-84.31670446
356.9530933	289.631875	-84.32462026
356.9433551	289.6282966	-84.3325353
356.9336166	289.6247175	-84.34044956
356.9238776	289.6211379	-84.34836305
356.8751766	289.6032309	-84.38791897
356.8264652	289.5853092	-84.42745562
356.7777435	289.5673729	-84.46697301
356.7290114	289.5494218	-84.50647113
356.4851963	289.4594463	-84.70367264
356.2411245	289.3691038	-84.90039207
355.9967971	289.2783946	-85.09662911
355.7522158	289.1873192	-85.29238342
355.2920797	289.0152417	-85.65880782
354.8310609	288.8418747	-86.02352554
354.3691684	288.6672203	-86.38653453
353.9064113	288.4912805	-86.7478328
353.4423762	288.3138956	-87.10774497
352.9774931	288.1352272	-87.46593947
352.5117711	287.9552776	-87.82241444
352.0452191	287.7740487	-88.17716809
351.5769868	287.5912063	-88.53084577
351.1079398	287.4070845	-88.88279231
350.6380872	287.2216852	-89.23300605
350.1674381	287.0350109	-89.58148537
349.8233655	286.8979344	-89.83477993
349.4788769	286.7601803	-90.08714878
349.1339758	286.6217497	-90.33859133
348.7886657	286.4826434	-90.58910702
348.4429502	286.3428622	-90.83869528
348.0968329	286.2024071	-91.08735559
347.7503171	286.0612789	-91.3350874
347.4034066	285.9194785	-91.5818902
346.9354075	285.7273743	-91.91292959
346.4667068	285.5340537	-92.24228063
345.9973132	285.339519	-92.56994215
345.5272351	285.1437724	-92.89591307
345.0624263	284.9493091	-93.21611058
344.5969669	284.7536686	-93.53465788
344.1308653	284.556853	-93.85155404
343.6641297	284.3588645	-94.16679815
343.2029865	284.1623609	-94.47623075
342.741242	283.9647195	-94.78405333
342.2789041	283.7659425	-95.09026517
341.8159808	283.566032	-95.39486555
341.3578197	283.3673112	-95.69437452
340.899102	283.1674868	-95.99230768
340.4398351	282.9665611	-96.28866446
339.9800267	282.764536	-96.58344432
339.5243012	282.563455	-96.87371576
339.0680598	282.3613007	-97.16244081
338.6113098	282.158075	-97.44961906
338.1540586	281.9537799	-97.73525012
337.7003358	281.7502258	-98.01684541
337.2461348	281.5456251	-98.29691995
336.7914629	281.3399798	-98.57547345
336.336327	281.1332918	-98.8525057
335.8842584	280.9271733	-99.12589217
335.431747	280.7200321	-99.39778045
334.9787996	280.5118703	-99.66817039
334.5254231	280.3026899	-99.9370619
334.0747246	280.0939315	-100.2026341
333.6236164	279.8841723	-100.4667281
333.1721052	279.6734142	-100.7293439
332.7201976	279.4616591	-100.9904816
332.270635	279.2501977	-101.2485765
331.8206939	279.0377553	-101.5052112
331.3703811	278.8243337	-101.7603858
330.919703	278.6099349	-102.0141004
330.4710811	278.3957163	-102.2650089
330.0221108	278.1805348	-102.5144734
329.5727983	277.9643924	-102.7624942
329.1231501	277.747291	-103.0090713
328.6753059	277.5302682	-103.2530468
328.2271417	277.3122994	-103.4955929
327.7786637	277.0933864	-103.73671
327.3298783	276.8735311	-103.9763984
326.8826741	276.6536628	-104.2136631
326.4351773	276.4328639	-104.4495118
325.987394	276.2111365	-104.6839449
325.5393303	275.9884823	-104.916963
325.0926496	275.7657314	-105.1477131
324.6457027	275.5420644	-105.3770596
324.1984954	275.3174833	-105.6050028
323.751034	275.09199	-105.8315434
323.3047779	274.8663228	-106.0559533
322.8582811	274.6397533	-106.2789708
322.4115494	274.4122831	-106.5005966
321.9645886	274.1839144	-106.7208311
321.5186731	273.9553003	-106.9390565
321.0725414	273.7257965	-107.1558999
320.6261994	273.4954049	-107.3713621
320.1796528	273.2641273	-107.5854436
319.7340061	273.0325377	-107.7976241
319.2881672	272.8000703	-108.0084323
318.8421418	272.5667271	-108.217869
318.3959355	272.3325099	-108.4259351
317.9504965	272.0979179	-108.6321964
317.5048886	271.8624594	-108.8370944
317.0591174	271.6261364	-109.0406301
316.6131884	271.3889508	-109.2428042
316.1679051	271.1513309	-109.44326
315.7224755	270.9128552	-109.6423609
315.2769054	270.6735258	-109.840108
314.8312	270.4333444	-110.0365022
314.3860282	270.1926722	-110.2312553
313.9407324	269.9511544	-110.4246616
313.4953181	269.708793	-110.616722
313.0497906	269.4655898	-110.8074377
312.6046931	269.2218418	-110.9965818
312.1594933	268.9772579	-111.1843866
311.7141966	268.73184	-111.370853
311.2688083	268.4855901	-111.5559822
310.8237537	268.2387433	-111.7396027
310.3786181	267.9910699	-111.9218908
309.9334068	267.7425717	-112.1028477
309.488125	267.4932506	-112.2824746
309.0430871	267.2432826	-112.4606493
308.5979891	266.9924968	-112.6374983
308.1528363	266.740895	-112.8130227
307.7076337	266.4884792	-112.987224
307.2625911	266.2353679	-113.1600241
306.8175089	265.9814471	-113.3315048
306.3723923	265.7267189	-113.5016674
305.9272463	265.4711851	-113.6705132
305.4821814	265.2149085	-113.838004
305.0370972	264.9578305	-114.0041814
304.5919987	264.6999531	-114.1690468
304.1468908	264.4412783	-114.3326014
303.7017899	264.1818145	-114.4948428
303.2566895	263.9215572	-114.6557764
302.8115946	263.6605083	-114.8154038
302.3665101	263.3986696	-114.9737263
301.9213625	263.1359969	-115.1307731
301.4762351	262.8725381	-115.2865177
301.0311326	262.6082951	-115.4409615
300.5860601	262.3432699	-115.5941061
300.1408581	262.0773663	-115.7460088
299.6956956	261.8106838	-115.8966145
299.2505775	261.5432243	-116.0459247
298.8055084	261.2749899	-116.1939411
298.3602469	261.0058333	-116.3407461
297.9150439	260.7359048	-116.4862591
297.4699044	260.4652063	-116.6304817
297.0248329	260.1937398	-116.7734156
296.5795091	259.921308	-116.9151655
296.1342628	259.648111	-117.0556283
295.6890986	259.3741507	-117.1948055
295.2440213	259.0994291	-117.3326989
294.7986345	258.8236996	-117.4694329
294.3533439	258.5472114	-117.6048844
293.9081541	258.2699664	-117.739055
293.4630698	257.9919666	-117.8719467
293.0176212	257.7129166	-118.0037007
292.5722874	257.4331141	-118.1341766
292.1270728	257.1525612	-118.2633763
291.681982	256.8712598	-118.3913017
291.2364748	256.5888661	-118.5181087
290.7911006	256.305726	-118.6436421
290.3458639	256.0218416	-118.7679035
289.9007692	255.7372148	-118.8908951
289.4552077	255.4514539	-119.0127855
289.0097975	255.1649525	-119.1334063
288.564543	254.8777127	-119.2527596
288.1194485	254.5897365	-119.3708472
287.6738389	254.3005843	-119.4878486
287.2283987	254.0106975	-119.6035845
286.783132	253.720078	-119.7180569
286.3380432	253.4287278	-119.8312679
285.8923929	253.13616	-119.9434056
285.4469298	252.8428631	-120.0542818
285.0016581	252.5488391	-120.1638985
284.556582	252.2540901	-120.2722578
284.1108996	251.9580817	-120.3795548
283.6654221	251.6613497	-120.4855941
283.2201537	251.363896	-120.5903779
282.7750986	251.0657228	-120.6939082
282.3293937	250.7662484	-120.7963856
281.8839114	250.4660556	-120.8976089
281.4386558	250.1651466	-120.9975804
280.9936311	249.8635233	-121.0963024
280.5479146	249.5605569	-121.1939789
280.1024381	249.2568773	-121.2904051
279.6572059	248.9524866	-121.3855831
279.212222	248.6473868	-121.4795154
278.7665055	248.3409018	-121.572408
278.3210466	248.0337086	-121.6640539
277.8758493	247.7258094	-121.7544554
277.4309176	247.4172063	-121.8436147
276.9852138	247.1071754	-121.9317387
276.5397849	246.7964414	-122.0186195
276.0946349	246.4850063	-122.1042593
275.6497679	246.1728722	-122.1886606
275.2040902	245.8592678	-122.2720296
274.7587047	245.544965	-122.3541587
274.3136155	245.2299659	-122.4350503
273.8688263	244.9142727	-122.5147068
273.423189	244.5970662	-122.5933325
272.9778611	244.279166	-122.6707217
272.5328466	243.9605743	-122.7468768
272.0881493	243.6412932	-122.8218003
271.6425673	243.3204554	-122.895693
271.1973119	242.9989285	-122.9683525
270.752387	242.6767148	-123.0397812
270.3077963	242.3538164	-123.1099817
269.8622852	242.0293173	-123.1791503
269.4171179	241.7041339	-123.2470888
268.9722982	241.3782681	-123.3137998
268.5278296	241.0517221	-123.3792859
268.0824058	240.7235312	-123.4437376
267.6373428	240.3946603	-123.5069624
267.1926443	240.0651116	-123.5689629
266.7483141	239.7348872	-123.6297418
266.3029944	239.402973	-123.6894825
265.8580525	239.0703833	-123.7479994
265.4134922	238.7371201	-123.8052952
264.969317	238.4031856	-123.8613726
264.5241188	238.067516	-123.9164069
264.0793155	237.731175	-123.9702204
263.6349107	237.394165	-124.022816
263.1909079	237.0564879	-124.0741963
262.7458493	236.7170298	-124.1245274
262.3012025	236.3769045	-124.1736408
261.856971	236.0361144	-124.2215392
261.4131585	235.6946615	-124.2682255
260.9682579	235.3513809	-124.3138553
260.5237861	235.0074374	-124.3582704
260.0797465	234.6628331	-124.4014735
259.6361427	234.3175703	-124.4434675
259.1914191	233.9704324	-124.4843967
258.7471412	233.6226357	-124.5241141
258.3033124	233.2741824	-124.5626225
257.8599362	232.9250746	-124.5999249
257.415409	232.5740437	-124.6361529
256.9713444	232.222358	-124.6711719
256.5277459	231.8700197	-124.7049849
256.0846167	231.5170311	-124.7375949
255.6403057	231.1620705	-124.7691199
255.1964744	230.8064591	-124.7994388
254.7531259	230.450199	-124.8285545
254.3102636	230.0932926	-124.8564701
253.8661891	229.7343646	-124.8832891
253.4226112	229.3747897	-124.9089048
252.9795331	229.0145701	-124.9333201
252.5369579	228.653708	-124.9565383
252.1110319	228.3054251	-124.9777786
251.6855787	227.9565499	-124.997913
251.260601	227.6070843	-125.0169445
250.8361017	227.2570304	-125.0348756
250.8361017	227.2570304	-125.0348756
250.6364358	227.1037628	-125.0429366
250.4368768	226.9503654	-125.0507546
250.237425	226.7968385	-125.0583299
250.0380807	226.6431823	-125.0656629
249.5937146	226.2998962	-125.0811513
249.1498882	225.9559695	-125.0954379
248.7066047	225.6114043	-125.1085259
248.2638672	225.2662029	-125.1204184
247.8207613	224.919649	-125.1311396
247.37821	224.5724606	-125.1406668
246.9362161	224.22464	-125.1490033
246.4947828	223.8761893	-125.1561522
246.0520037	223.5255966	-125.16214
245.609796	223.1743729	-125.1669365
245.1681629	222.8225204	-125.1705449
244.7271072	222.4700413	-125.1729684
244.2846807	222.1153711	-125.1742133
243.8428428	221.7600732	-125.1742695
243.4015964	221.40415	-125.1731402
242.9609445	221.0476035	-125.1708288
242.5188916	220.6888116	-125.1673201
242.0774444	220.3293954	-125.1626253
241.6366059	219.9693571	-125.1567477
241.1963789	219.608699	-125.1496906
240.7547106	219.2457314	-125.1414162
240.3136653	218.8821427	-125.1319582
239.8732458	218.5179352	-125.1213199
239.4334548	218.1531111	-125.1095048
238.9921943	217.7859217	-125.0964512
238.551574	217.4181145	-125.0822165
238.1115968	217.0496917	-125.066804
237.6722653	216.6806557	-125.0502172
237.2314359	216.3091971	-125.0323698
236.7912642	215.9371239	-125.0133437
236.3517528	215.5644384	-124.9931422
235.9129044	215.1911427	-124.971769
235.4725298	214.8153661	-124.9491118
235.0328303	214.4389779	-124.9252782
234.5938085	214.0619806	-124.9002718
234.1554671	213.6843764	-124.8740962
233.7155713	213.3042311	-124.8466119
233.276368	212.9234775	-124.8179537
232.8378599	212.5421178	-124.788125
232.4000496	212.1601544	-124.7571295
231.9606566	211.7755884	-124.7247997
231.5219739	211.3904172	-124.6912981
231.0840038	211.004643	-124.6566286
230.6467491	210.6182682	-124.6207946
230.2078833	210.2292277	-124.5835994
229.7697455	209.8395849	-124.5452347
229.3323381	209.4493423	-124.5057043
228.8956636	209.0585023	-124.4650119
228.4573497	208.6649316	-124.4229299
228.0197816	208.2707617	-124.3796808
227.5829616	207.875995	-124.3352682
227.1468922	207.4806341	-124.289696
226.709155	207.0824757	-124.2427047
226.2721814	206.6837212	-124.1945483
225.835974	206.284373	-124.1452309
225.4005349	205.8844335	-124.0947561
224.9633993	205.481628	-124.0428312
224.5270455	205.0782294	-123.9897436
224.0914758	204.6742401	-123.935497
223.6566924	204.2696626	-123.8800954
223.2201837	203.8621485	-123.8232114
222.7844749	203.4540443	-123.7651667
222.3495684	203.0453524	-123.7059653
221.9154663	202.6360753	-123.645611
221.4796097	202.2237888	-123.5837406
221.0445715	201.8109153	-123.5207117
220.6103539	201.397457	-123.4565281
220.1769589	200.9834166	-123.3911939
219.74178	200.5662919	-123.3243083
219.3074381	200.148583	-123.2562662
218.8739351	199.7302923	-123.1870715
218.4412732	199.3114225	-123.1167284
218.0067977	198.8893912	-123.044797
217.5731777	198.4667785	-122.9717111
217.1404154	198.0435871	-122.8974748
216.7085127	197.6198195	-122.8220921
216.2747663	197.1928104	-122.7450826
215.8418944	196.765223	-122.6669206
215.4098989	196.3370598	-122.5876101
214.9787817	195.9083233	-122.5071553
214.5457904	195.476263	-122.4250337
214.1136925	195.0436272	-122.3417613
213.68249	194.6104185	-122.2573424
213.2521849	194.1766395	-122.1717812
212.8199744	193.7394513	-122.0845112
212.3886768	193.3016905	-121.9960923
211.9582938	192.8633598	-121.9065288
211.5288272	192.4244617	-121.8158249
211.0974237	191.9820661	-121.7233685
210.6669526	191.5391008	-121.6297649
210.2374155	191.0955684	-121.5350185
209.8088141	190.6514716	-121.4391335
209.3782437	190.2037858	-121.3414503
208.9486253	189.7555331	-121.2426217
208.5199606	189.3067163	-121.1426519
208.0922513	188.8573379	-121.0415454
207.66254	188.4042756	-120.9385929
207.2338007	187.9506493	-120.8344966
206.806035	187.4964617	-120.7292608
206.3792445	187.0417156	-120.62289
205.9504184	186.5831868	-120.5146232
205.5225846	186.124097	-120.405214
205.0957444	185.6644487	-120.2946671
204.6698995	185.2042447	-120.1829868
204.2419846	184.7401557	-120.0693582
203.8150824	184.2755084	-119.9545887
203.3891944	183.8103056	-119.838683
202.964322	183.3445499	-119.7216454
202.5373441	182.8748026	-119.6026048
202.1113998	182.4044998	-119.4824247
201.6864904	181.9336443	-119.3611097
201.2626173	181.4622388	-119.2386644
200.8366021	180.9867306	-119.1141586
200.4116417	180.5106697	-118.9885147
199.9877373	180.034059	-118.8617372
199.5648902	179.5569011	-118.7338308
199.1398633	179.0755246	-118.6038037
198.7159127	178.5935982	-118.4726397
198.2930395	178.1111248	-118.3403433
197.871245	177.6281071	-118.2069193
197.4472317	177.1407496	-118.0713115
197.0243166	176.6528451	-117.9345678
196.6025007	176.1643963	-117.7966929
196.1817852	175.6754062	-117.6576915
195.7588104	175.1819495	-117.51644
195.3369561	174.6879485	-117.3740535
194.9162232	174.1934062	-117.2305368
194.4966128	173.6983253	-117.0858946
194.0781179	173.2026992	-116.940129
193.6607477	172.7065403	-116.7932474
193.244503	172.2098515	-116.6452546
192.8293849	171.7126356	-116.4961554
192.4155514	171.2150848	-116.3460117
192.0028455	170.717013	-116.1947718
191.5912681	170.218423	-116.0424403
191.1808198	169.7193175	-115.889022
190.7715918	169.2198097	-115.7345557
190.3634941	168.7197923	-115.5790123
189.9565276	168.219268	-115.4223965
189.5506931	167.7182397	-115.2647127
189.146018	167.2167433	-115.1059763
188.7424761	166.7147485	-114.9461814
188.3400681	166.212258	-114.7853325
187.9387947	165.7092744	-114.6234341
187.5386241	165.2057598	-114.4604777
187.1395895	164.7017575	-114.2964808
186.7416915	164.1972703	-114.1314478
186.3449306	163.6923008	-113.9653833
185.9492197	163.1867396	-113.7982547
185.5546476	162.6807013	-113.630103
185.1612147	162.1741885	-113.4609327
184.7689215	161.667204	-113.2907484
184.6428859	161.5039072	-113.2357514
184.5169685	161.3405618	-113.18065
184.3911692	161.1771679	-113.1254443
184.2654882	161.0137258	-113.0701344
184.1399253	160.8502354	-113.0147205
184.0144807	160.6866968	-112.9592027
183.8891542	160.5231101	-112.9035811
183.763946	160.3594754	-112.8478559
183.3759539	159.8511185	-112.6741822
182.9891021	159.3423025	-112.4995157
182.6033909	158.8330299	-112.3238606
182.2188208	158.3233033	-112.1472214
181.8347545	157.8122755	-111.9693058
181.4518336	157.3007974	-111.7904114
181.0700584	156.7888716	-111.6105426
180.6894291	156.2765007	-111.4297036
180.3096857	155.7633348	-111.2477735
179.9310902	155.2497282	-111.0648805
179.553643	154.7356836	-110.8810288
179.1773441	154.2212036	-110.6962227
179.0159523	153.9999311	-110.6164952
178.8547727	153.7785789	-110.5365924
178.6938053	153.5571471	-110.4565148
178.5330501	153.3356359	-110.3762627
178.4826523	153.2661141	-110.3510453
178.4322754	153.1965845	-110.3258108
178.3819194	153.1270471	-110.3005592
178.3315843	153.0575019	-110.2752905
178.2812701	152.9879489	-110.2500046
178.2309768	152.9183882	-110.2247017
178.1807043	152.8488197	-110.1993816
178.1304528	152.7792435	-110.1740445
178.1129884	152.7550544	-110.1652324
178.0955264	152.7308643	-110.1564182
178.078067	152.7066732	-110.1476019
178.0606102	152.6824812	-110.1387836
178.0536893	152.672889	-110.1352866
178.0467689	152.6632967	-110.1317893
178.0398488	152.6537041	-110.1282916
178.0329292	152.6441115	-110.1247937
178.0260099	152.6345187	-110.1212954
178.0190911	152.6249257	-110.1177968
178.0121726	152.6153326	-110.1142979
178.0052546	152.6057394	-110.1107986
177.9986539	152.5965856	-110.1074594
177.9920536	152.5874317	-110.10412
177.9854537	152.5782777	-110.1007802
177.9788542	152.5691236	-110.0974401
177.9458618	152.5233508	-110.0807353
177.9128784	152.4775748	-110.0640232
177.8799041	152.4317953	-110.0473036
177.8469388	152.3860126	-110.0305768
177.682248	152.1570488	-109.9468321
177.5177831	151.9280018	-109.8629039
177.3535442	151.698872	-109.7787925
177.1895312	151.4696593	-109.6944983
176.8199778	150.9517334	-109.5034689
176.4515768	150.4333891	-109.3115131
176.0843283	149.914629	-109.1186351
175.7182322	149.3954556	-108.924839
175.3526803	148.8750037	-108.7298032
174.9882846	148.354142	-108.5338544
174.6250452	147.832873	-108.3369968
174.2629618	147.3111992	-108.1392345
173.9077733	146.7974403	-107.9437423
173.5537043	146.2832941	-107.7473818
173.2007545	145.7687627	-107.5501568
172.8489239	145.2538487	-107.3520711
172.4916405	144.7288789	-107.1493865
172.1355184	144.2035167	-106.9458166
171.7805574	143.6777644	-106.7413654
171.4267572	143.1516245	-106.536037
171.0736313	142.6243717	-106.3295499
170.7216691	142.096735	-106.1221911
170.3708702	141.5687168	-105.9139645
170.0212345	141.0403194	-105.7048741
169.6722526	140.5107712	-105.4946161
169.3244365	139.9808475	-105.2834996
168.9777861	139.4505505	-105.0715286
168.6323009	138.9198828	-104.858707
168.2874458	138.3880199	-104.6447055
167.9437588	137.8557897	-104.4298585
167.6012397	137.3231945	-104.2141699
167.259888	136.7902367	-103.9976436
166.9191441	136.2560402	-103.7799249
166.5795706	135.7214845	-103.5613734
166.2411672	135.186572	-103.341993
165.9039333	134.6513048	-103.1217875
165.5672865	134.1147561	-102.9003765
165.2318124	133.5778561	-102.6781452
164.8975104	133.0406073	-102.4550974
164.56438	132.5030118	-102.2312367
164.2318175	131.9640925	-102.0061574
163.9004298	131.4248298	-101.7802698
163.5702164	130.885226	-101.5535778
163.2411767	130.3452835	-101.3260851
162.9126869	129.8039753	-101.0973599
162.5853741	129.2623315	-100.8678385
162.2592377	128.7203544	-100.6375244
161.934277	128.1780462	-100.4064215
161.6098495	127.6343312	-100.174072
161.2866012	127.0902883	-99.94093795
160.9645313	126.5459196	-99.70702289
160.6436392	126.0012275	-99.4723305
160.3232648	125.4550878	-99.2363772
160.0040717	124.9086277	-98.99965066
159.6860591	124.3618494	-98.76215452
159.3692263	123.8147551	-98.5238924
159.052897	123.2661729	-98.28435459
158.737751	122.7172779	-98.04405473
158.4237875	122.168072	-97.80299642
158.1110058	121.6185575	-97.56118322
157.7987144	121.0675152	-97.3180792
157.4876084	120.5161673	-97.07422408
157.177687	119.9645159	-96.82962143
156.8689492	119.4125632	-96.58427477
156.5606897	118.8590432	-96.33762183
156.2536176	118.3052247	-96.09022854
155.947732	117.75111	-95.84209841
155.6430322	117.1967013	-95.59323495
155.3387993	116.6406858	-95.34304938
155.035756	116.0843792	-95.092134
154.7339013	115.5277834	-94.84049227
154.4332341	114.9709007	-94.58812767
154.1330239	114.4123722	-94.33442478
153.8340051	113.8535597	-94.0800024
153.5361769	113.294465	-93.82486397
153.2395383	112.7350904	-93.56901292
152.9433473	112.1740313	-93.31180705
152.6483498	111.612695	-93.05389182
152.3545448	111.0510837	-92.79527063
152.0619313	110.4891994	-92.53594687
151.7697572	109.9255919	-92.27525144
151.4787786	109.3617142	-92.01385658
151.1889944	108.7975683	-91.75176566
150.9004037	108.2331563	-91.48898204
150.6122448	107.6669827	-91.22480953
150.3252834	107.1005458	-90.95994734
150.0395185	106.5338474	-90.6943988
149.7549489	105.9668899	-90.42816724
149.4708045	105.3981323	-90.16052923
149.1878597	104.8291182	-89.89221111
148.9061132	104.2598495	-89.62321617
148.625564	103.6903282	-89.35354769
148.3454341	103.1189687	-89.08245483
148.0665058	102.5473593	-88.81069124
147.7887778	101.975502	-88.53826018
147.5122489	101.4033989	-88.2651649
147.2361344	100.8294194	-87.99062697
146.9612233	100.2551966	-87.71542753
146.6875146	99.68073264	-87.4395698
146.4150069	99.10602944	-87.163057
146.1429092	98.52941158	-86.8850829
145.8720171	97.95255711	-86.60645632
145.6023292	97.375468	-86.32718046
145.3338441	96.79814624	-86.04725851
145.0657657	96.21887167	-85.76585625
144.7988947	95.63936702	-85.48381039
144.5332299	95.05963427	-85.2011241
144.2687699	94.47967537	-84.91780052
144.0047136	93.89772548	-84.63297727
143.7418668	93.31555199	-84.34751913
143.4802281	92.73315688	-84.06142924
143.2197961	92.15054208	-83.77471071
142.9597658	91.56589803	-83.48647274
142.7009469	90.98103683	-83.19760845
142.443338	90.39596043	-82.90812094
142.1869378	89.81067074	-82.61801328
141.9309378	89.22331349	-82.32636603
141.6761512	88.63574547	-82.03410087
141.4225766	88.04796862	-81.74122085
141.1702126	87.45998486	-81.44772903
140.918248	86.86989515	-81.15267712
140.6674989	86.27960103	-80.85701555
140.4179637	85.68910441	-80.56074734
140.169641	85.09840719	-80.26387552
139.9217177	84.50556546	-79.96542268
139.6750118	83.91252563	-79.66636828
139.4295219	83.31928959	-79.36671532
139.1852463	82.72585923	-79.06646679
138.9413707	82.13024567	-78.76461592
138.6987145	81.53444027	-78.46217146
138.4572763	80.93844492	-78.15913636
138.2170544	80.34226148	-77.85551358
137.9772336	79.74385602	-77.55026677
137.7386343	79.14526494	-77.24443417
137.501255	78.54649013	-76.93801873
137.2650939	77.94753343	-76.63102337
137.0293358	77.3463156	-76.3223818
136.7948011	76.74491835	-76.01316212
136.5614885	76.14334354	-75.70336726
136.3293961	75.54159301	-75.39300009
136.097709	74.93754212	-75.08096417
135.8672475	74.33331798	-74.76835768
135.6380101	73.72892242	-74.45518352
135.4099949	73.12435729	-74.14144454
135.182388	72.51745228	-73.82601381
134.9560089	71.91038015	-73.51001994
134.7308557	71.30314272	-73.19346576
134.5069269	70.69574181	-72.87635411
134.28341	70.08596128	-72.55752728
134.061123	69.47601972	-72.23814459
133.840064	68.86591896	-71.91820884
133.6202314	68.2556608	-71.59772284
133.400815	67.64298293	-71.27549777
133.1826305	67.0301501	-70.95272396
132.9656762	66.41716414	-70.62940423
132.7499503	65.80402682	-70.30554134
132.5346453	65.18842945	-69.97991503
132.3205745	64.57268319	-69.65374703
132.107736	63.95678982	-69.32704008
131.896128	63.34075113	-68.99979694
131.6849464	62.72221173	-68.67076558
131.475001	62.10352946	-68.34119942
131.2662901	61.4847061	-68.01110119
131.0588119	60.86574343	-67.68047362
130.8517659	60.24423895	-67.34803249
130.6459585	59.62259762	-67.01506333
130.4413877	59.00082119	-66.68156886
130.2380516	58.37891143	-66.34755175
130.0351545	57.75441848	-66.01169531
129.8334981	57.12979465	-65.6753175
129.6330805	56.50504172	-65.338421
129.4338999	55.88016143	-65.00100847
129.2351654	55.25265615	-64.66173032
129.0376738	54.62502599	-64.32193734
128.8414233	53.99727268	-63.98163217
128.646412	53.36939796	-63.64081746
128.4518545	52.73885604	-63.29811032
128.2585423	52.1081952	-62.95489477
128.0664734	51.47741716	-62.61117343
127.875646	50.84652366	-62.2669489
127.6852806	50.21292027	-61.9208046
127.4961629	49.5792039	-61.57415819
127.3082909	48.94537629	-61.22701227
127.1216625	48.31143913	-60.87936942
126.9355051	47.674749	-60.52977892
126.7505978	47.03795183	-60.17969251
126.5669385	46.40104935	-59.82911276
126.3845253	45.76404324	-59.47804221
126.2025924	45.12424059	-59.12499561
126.0219121	44.48433685	-58.77145918
125.8424822	43.84433371	-58.41743545
125.6643007	43.20423285	-58.06292696
125.4866097	42.56129136	-57.70641342
125.3101736	41.9182547	-57.34941601
125.1349904	41.27512456	-56.99193726
124.961058	40.63190262	-56.63397967
124.7876268	39.98579542	-56.27398744
124.6154531	39.33959898	-55.91351722
124.4445347	38.69331497	-55.55257148
124.2748696	38.04694506	-55.19115271
124.1057169	37.39764477	-54.82766917
123.9378242	36.74826117	-54.46371337
123.7711895	36.0987959	-54.0992878
123.6058105	35.44925063	-53.7343949
123.4409558	34.7967293	-53.36740646
123.2773638	34.14413056	-52.99995143
123.1150323	33.49145608	-52.63203224
122.953959	32.8387075	-52.26365132
122.7934226	32.18293654	-51.89314346
122.6341516	31.52709412	-51.52217456
122.4761436	30.87118185	-51.15074702
122.3193965	30.21520139	-50.77886324
122.1631994	29.55615168	-50.40482051
122.0082703	28.89703642	-50.03032217
121.854607	28.23785725	-49.65537062
121.7022073	27.57861578	-49.27996823
121.5503712	26.91625758	-48.90237422
121.399806	26.25383977	-48.52432994
121.2505094	25.59136396	-48.14583777
121.102479	24.92883178	-47.76690005
120.9550267	24.2631347	-47.38573737
120.808848	23.59738394	-47.00412966
120.6639407	22.93158113	-46.62207927
120.5203025	22.26572786	-46.23958852
120.3772574	21.59666088	-45.8548388
120.2354888	20.92754617	-45.46964919
120.0949945	20.25838535	-45.08402201
119.955772	19.58918001	-44.69795957
119.8171584	18.91671147	-44.30960345
119.6798243	18.24420117	-43.92081248
119.5437673	17.5716507	-43.53158897
119.4089851	16.89906166	-43.14193518
119.2748281	16.22315918	-42.74995227
119.1419537	15.54722093	-42.35753946
119.0103593	14.87124848	-41.96469902
118.8800427	14.19524341	-41.5714332
118.7503685	13.51587399	-41.17580212
118.6219798	12.83647479	-40.77974598
118.4948743	12.15704739	-40.38326704
118.3690496	11.47759334	-39.98636753
118.243885	10.79472321	-39.58706582
118.1200091	10.11182932	-39.1873438
117.9974195	9.428913224	-38.78720371
117.8761139	8.745976477	-38.38664776
117.7554867	8.059571231	-37.98365195
117.6361516	7.37314825	-37.58024049
117.518106	6.686709087	-37.17641559
117.4013475	6.000255288	-36.77217944
117.2852866	5.310279719	-36.36546495
117.1705211	4.62029247	-35.95833939
117.0570484	3.930295086	-35.55080492
116.944866	3.240289103	-35.14286372
116.8951674	2.932041894	-34.96049419
116.8457255	2.62379341	-34.77804411
116.7965402	2.315543786	-34.59551367
116.7476112	2.007293157	-34.41290305
116.7399841	1.959096503	-34.38434371
116.7323632	1.910899828	-34.35578241
116.7247486	1.862703133	-34.32721916
116.7171402	1.814506418	-34.29865395
116.7113754	1.777961397	-34.27699317
116.7056142	1.741416366	-34.25533127
116.6998565	1.704871324	-34.23366825
116.6941025	1.668326271	-34.21200411
116.688352	1.631781209	-34.19033884
116.6826052	1.595236136	-34.16867245
116.6768619	1.558691054	-34.14700495
116.6711222	1.522145962	-34.12533632
116.6424778	1.339420369	-34.01697639
116.6139233	1.156694572	-33.90858849
116.5854585	0.9739686	-33.80017268
116.5570834	0.79124248	-33.69172898
116.4749609	0.259110296	-33.37576279
116.393598	-0.27302222	-33.05956142
116.3129935	-0.805154388	-32.74312583
116.2331463	-1.337285527	-32.42645696
116.1559948	-1.856304226	-32.11736645
116.0795616	-2.375320679	-31.80805579
116.0038457	-2.894334264	-31.49852584
115.928846	-3.413344359	-31.18877748
115.8393488	-4.039256936	-30.81493645
115.7508899	-4.665162463	-30.4407805
115.6634674	-5.291059866	-30.06631113
115.5770797	-5.916948078	-29.6915298
115.4818372	-6.615819924	-29.27267183
115.38788	-7.314677512	-28.85342877
115.2952055	-8.01351938	-28.43380266
115.2038113	-8.712344069	-28.01379552
115.1123343	-9.421775416	-27.58701439
115.0221716	-10.13118606	-27.15984468
114.9333204	-10.8405745	-26.73228846
114.8457781	-11.54993925	-26.30434778
114.7590746	-12.26315401	-25.8736836
114.6736891	-12.97634183	-25.44263487
114.5896188	-13.68950121	-25.01120362
114.5068611	-14.40263066	-24.57939188
114.425446	-15.11544191	-24.14737557
114.3453371	-15.82822032	-23.7149831
114.2665318	-16.54096444	-23.28221644
114.1890275	-17.25367283	-22.84907756
114.1728092	-17.40433694	-22.75746315
114.1566489	-17.55499938	-22.66583221
114.1405465	-17.70566012	-22.57418476
114.1245021	-17.85631917	-22.48252082
114.1245021	-17.85631917	-22.48252082
114.1326041	-17.86224916	-22.4873402
114.1407064	-17.86817554	-22.49215257
114.148809	-17.87409832	-22.49695793
114.1569119	-17.88001749	-22.5017563
114.1650152	-17.88593306	-22.50654768
114.1731188	-17.89184503	-22.51133208
114.1812227	-17.89775339	-22.51610951
114.1893269	-17.90365816	-22.52087997
114.1974314	-17.90955933	-22.52564348
114.2055362	-17.91545691	-22.53040004
114.2136414	-17.92135089	-22.53514967
114.2217469	-17.92724129	-22.53989237
114.2298526	-17.93312809	-22.54462814
114.2379588	-17.9390113	-22.549357
114.2460652	-17.94489093	-22.55407896
114.2541719	-17.95076698	-22.55879402
114.2622789	-17.95663944	-22.5635022
114.2703863	-17.96250833	-22.56820349
114.278494	-17.96837363	-22.57289792
114.286602	-17.97423536	-22.57758548
114.2947103	-17.98009351	-22.58226619
114.3028189	-17.98594809	-22.58694005
114.3109278	-17.99179909	-22.59160707
114.319037	-17.99764653	-22.59626727
114.3271466	-18.0034904	-22.60092064
114.3352564	-18.0093307	-22.6055672
114.3433666	-18.01516743	-22.61020696
114.351477	-18.02100061	-22.61483992
114.3595878	-18.02683022	-22.6194661
114.3676989	-18.03265627	-22.62408549
114.3758103	-18.03847877	-22.62869811
114.383922	-18.04429771	-22.63330397
114.392034	-18.05011309	-22.63790307
114.4001463	-18.05592492	-22.64249543
114.4082589	-18.06173321	-22.64708105
114.4163718	-18.06753794	-22.65165993
114.424485	-18.07333912	-22.6562321
114.4325986	-18.07913676	-22.66079755
114.4407124	-18.08493086	-22.66535629
114.4488265	-18.09072141	-22.66990834

==> plots/e060/approachdV_e060.tsv <==
X	Y	Z	U	V	W
400	300	-40	-889.5764507	0	0
396.2136637	299.6297376	-39.92106927	-852.6153122	8.5285E-08	-2616.663408
250.8361017	227.2570304	-125.0348756	-4.30028E-08	136.8173545	6.09898E-09
114.1245021	-17.85631917	-22.48252082	351.6783282	2386.32056	-1546.660248

==> plots/e060/hovering_e060.tsv <==
114.4494343	-18.09101784	-22.66990832
114.8689067	-18.3854944	-22.89560333
115.2891987	-18.67097856	-23.10455271
115.708993	-18.94705847	-23.29776995
116.1290549	-19.21440367	-23.47620655
116.5501444	-19.47323457	-23.64075345
116.971352	-19.72360015	-23.79224504
117.3925297	-19.96602603	-23.93146272
117.8139957	-20.20056615	-24.05913865
118.2349683	-20.42741819	-24.17595726
118.6559137	-20.64677443	-24.28255952
119.0763556	-20.85882192	-24.37954597
119.4961301	-21.06374176	-24.467478
119.9154347	-21.25955669	-24.54688138
120.3343887	-21.40509637	-24.61824898
120.7523471	-21.54378358	-24.68204212
121.1690451	-21.67604227	-24.73869233
121.5843299	-21.80204138	-24.78860581
121.9980508	-21.92194173	-24.83216074
122.4111151	-22.0359011	-24.86971424
122.8221698	-22.14418977	-24.90160008
123.2316258	-22.24689604	-24.92813142
123.6390913	-22.34392243	-24.94960268
124.0447099	-22.43558286	-24.96628915
124.4483649	-22.52201081	-24.97845132
124.8502516	-22.6036433	-24.98633281
125.2500374	-22.67998344	-24.9901621
125.6468014	-22.75146253	-24.9901558
126.041944	-22.81851013	-24.98651665
126.4339192	-22.88060664	-24.97943476
126.8233445	-22.93817866	-24.96909081
127.2110565	-22.99164452	-24.95565359
127.5964144	-23.04047375	-24.93928301
127.9786021	-23.08508394	-24.92012967
128.3583204	-23.12587994	-24.89833493
128.7344624	-23.1623279	-24.87403283
129.1085693	-23.19514506	-24.8473501
129.4529688	-23.22379385	-24.85295211
129.7919977	-23.24866988	-24.85754373
130.1277231	-23.27015773	-24.85954071
130.4591847	-23.28772847	-24.85905615
130.7875424	-23.30206464	-24.8561982
131.1122615	-23.31263666	-24.85106855
131.4332176	-23.32011839	-24.84376509
131.7507098	-23.32398303	-24.83437995
132.0642359	-23.32489099	-24.82300031
132.3740004	-23.32232059	-24.80971004
132.6797259	-23.31663583	-24.79458843
132.9820646	-23.30817368	-24.77771035
133.2809241	-23.29643611	-24.75914783
133.5757936	-23.28203654	-24.73896935
133.8668944	-23.26466986	-24.71723937
134.1542223	-23.24437682	-24.69402026
134.4378778	-23.22150076	-24.66937074
134.7182911	-23.1956376	-24.64334676
134.9944778	-23.16737683	-24.6160024
135.2665436	-23.13623904	-24.58738856
135.5352665	-23.10279597	-24.55755419
135.8004436	-23.06657933	-24.52654503
136.0617182	-23.02814431	-24.49440622
136.3200252	-22.98703658	-24.46117977
136.5738736	-22.94379243	-24.42690649
136.8240124	-22.89820934	-24.3916242
137.0707533	-22.85008877	-24.35537059
137.3134963	-22.79995268	-24.3181807
137.5513473	-22.74736851	-24.28008828
137.786711	-22.69283939	-24.24112528
138.0182535	-22.63594838	-24.20132292
138.2462724	-22.57717968	-24.16071037
138.4706305	-22.51634742	-24.11931597
138.6912013	-22.45326801	-24.07716654
138.9082609	-22.38841246	-24.03428817
139.1215528	-22.32138747	-23.99070546
139.3313473	-22.25264474	-23.94644207
139.5375224	-22.18200862	-23.90152061
139.7404892	-22.10930737	-23.8559628
139.9394554	-22.0349775	-23.80978976
140.1348284	-21.95884694	-23.76302099
140.3264632	-21.88075025	-23.71567589
140.5146802	-21.80110644	-23.66777259
140.6992907	-21.71970608	-23.6193285
140.8802499	-21.63651949	-23.57036082
141.0578041	-21.55181865	-23.52088517
141.2316058	-21.46530676	-23.47091742
141.4021022	-21.3773696	-23.42047231
141.5690859	-21.28785409	-23.36956421
141.7328668	-21.19661047	-23.31820629
141.8928534	-21.10401056	-23.2664121
142.0493567	-21.00990581	-23.214194
142.2009222	-20.91415269	-23.16156384
142.3504831	-20.81710729	-23.1085334
142.4965929	-20.71862736	-23.05511388
142.6388821	-20.6185742	-23.00131559
142.7781156	-20.51728911	-22.947149
142.913928	-20.41463491	-22.8926238
143.0458859	-20.31047979	-22.83774939
143.174884	-20.20514857	-22.78253466
143.3004921	-20.09851037	-22.72698842
143.4233873	-19.99043924	-22.67111895
143.5422489	-19.88124594	-22.6149343
143.6577494	-19.77080374	-22.55844182
143.7699026	-19.65913301	-22.50164911
143.8787169	-19.54611096	-22.44456294
143.9842009	-19.43203566	-22.38719022
144.0863668	-19.31678615	-22.32953737
144.1845418	-19.20024645	-22.27161067
144.2800993	-19.08270003	-22.21341595
144.3723689	-18.96403133	-22.15495901
144.4605882	-18.84413022	-22.09624524
144.5463097	-18.72326631	-22.03727986
144.6287722	-18.60132929	-21.97806781
144.7079888	-18.47833622	-21.91861407
144.7837119	-18.35417979	-21.85892293
144.8564601	-18.22911915	-21.79899912
144.9259897	-18.1030482	-21.73884667
144.9925852	-17.97586622	-21.67846952
145.0557064	-17.84781855	-21.61787169
145.1156378	-17.7188049	-21.55705675
145.172389	-17.58883956	-21.49602825
145.2255252	-17.45782697	-21.43478953
145.2759434	-17.32599999	-21.37334377
145.3232102	-17.19326318	-21.31169406
145.3661547	-17.05952577	-21.24984324
145.4071402	-16.92500827	-21.18779398
145.4450043	-16.78962155	-21.12554921
145.4797496	-16.65337679	-21.06311101
145.5113803	-16.51618994	-21.00048216
145.5399222	-16.37826875	-20.93766453
145.5653779	-16.23952879	-20.87466053
145.587753	-16.09998147	-20.81147211
145.6062982	-15.95954561	-20.7481011
145.6225385	-15.81841977	-20.68454935
145.6357256	-15.67652267	-20.62081854
145.6458679	-15.53386591	-20.55691029
145.6527542	-15.39037247	-20.49282606
145.6568305	-15.24622995	-20.4285673
145.6578871	-15.10136167	-20.36413525
145.6553278	-14.9557275	-20.29953117
145.6499927	-14.80940868	-20.23475619
145.6420385	-14.66242881	-20.16981138
145.6310962	-14.51476631	-20.10469766
145.6167386	-14.36635363	-20.03941582
145.5998456	-14.21735765	-19.9739669
145.5799883	-14.06771031	-19.90835141
145.557175	-13.91742182	-19.84257013
145.5302075	-13.76642964	-19.77662366
145.501503	-13.61488874	-19.71051236
145.4698675	-13.46273703	-19.6442368
145.4353069	-13.30998384	-19.57779736
145.3985051	-13.1565701	-19.51119425
145.3581179	-13.00264267	-19.44442789
145.314827	-12.84814223	-19.37749831
145.2686383	-12.69307785	-19.31040562
145.2203247	-12.53742036	-19.24315002
145.1688514	-12.38123197	-19.17573152
145.1140213	-12.22453217	-19.10814998
145.0563239	-12.06730527	-19.04040539
144.995764	-11.9095598	-18.97249742
144.9321437	-11.75124579	-18.90442601
144.865883	-11.59249011	-18.83619086
144.7967816	-11.43324233	-18.76779166
144.7248463	-11.27351103	-18.69922801
144.6497672	-11.11325014	-18.6304995
144.572182	-10.9525769	-18.56160564
144.4917829	-10.79144546	-18.49254601
144.4085759	-10.62986411	-18.42331999
144.3221414	-10.46779109	-18.35392702
144.2333383	-10.30533452	-18.28436648
144.1417448	-10.14245231	-18.21463753
144.0473664	-9.979152366	-18.14473944
143.9489916	-9.815397652	-18.0746716
143.8490669	-9.651286976	-18.00443319
143.7463737	-9.486782071	-17.93402305
143.6409223	-9.321891366	-17.86344052
143.5326879	-9.156620743	-17.79268474
143.4211206	-8.990942171	-17.72175428
143.3074263	-8.824939948	-17.65064854
143.1909947	-8.658582323	-17.57936628
143.0718319	-8.491876914	-17.50790637
142.9491927	-8.324795089	-17.43626781
142.8245834	-8.157416535	-17.36444912
142.6972623	-7.989712915	-17.29244941
142.5672295	-7.821691015	-17.22026708
142.4343279	-7.653326867	-17.14790111
142.2988932	-7.48469097	-17.07534995
142.1607659	-7.315759035	-17.00261232
142.0199513	-7.146538311	-16.92968686
141.8764515	-6.977035658	-16.85657188
141.7307001	-6.807231473	-16.78326629
141.5818488	-6.637186769	-16.70976798
141.4303313	-6.466881914	-16.63607584
141.2761517	-6.296323895	-16.56218824
141.1196321	-6.125496595	-16.48810317
140.9601398	-5.954452999	-16.4138194
140.7979989	-5.783177167	-16.33933502
140.6332111	-5.611675805	-16.26464806
140.4660073	-5.439938105	-16.18975714
140.295948	-5.268007145	-16.11466027
140.1232547	-5.095871351	-16.03935526
139.9479372	-4.923537992	-15.96384067
139.77	-4.751013905	-15.88811448
139.5881696	-4.578292064	-15.81217442
139.4049996	-4.405406571	-15.73601867
139.2192225	-4.232350779	-15.65964531
139.0308423	-4.059131434	-15.58305219
138.839884	-3.885746156	-15.50623682
138.646306	-3.712219791	-15.42919743
138.4501376	-3.53855019	-15.35193182
138.2513818	-3.364744025	-15.27443762
138.0500399	-3.190807906	-15.19671237
137.8460506	-3.016744542	-15.11875407
137.6395565	-2.842569091	-15.04056029
137.4304906	-2.668283979	-14.96212858
137.2188551	-2.493895854	-14.88345629
137.0044935	-2.319412047	-14.80454123
136.787737	-2.144838318	-14.72538092
136.5684238	-1.970181783	-14.64597261
136.3465566	-1.795449138	-14.5663136
136.1221423	-1.620647191	-14.4864015
135.8949301	-1.445787842	-14.40623368
135.6654295	-1.27086737	-14.32580706
135.4333909	-1.095897733	-14.24511902
135.19882	-0.920885704	-14.1641669
134.9613768	-0.745847929	-14.08294791
134.7217468	-0.570771281	-14.00145851
134.4795954	-0.395672511	-13.91969639
134.2349264	-0.220558383	-13.83765854
133.9873089	-0.045450317	-13.75534144
133.737609	0.129674166	-13.67274235
133.4854023	0.3047936	-13.58985834
133.2306872	0.47990113	-13.50668565
132.9734701	0.654989909	-13.42322143
132.7146338	0.830033733	-13.33946256
132.4524207	1.005064368	-13.25540505
132.1877172	1.180055596	-13.17104615
131.9205255	1.355000467	-13.08638229
131.6509453	1.529867874	-13.00140963
131.3787867	1.704699145	-12.91612532
131.1041451	1.879462971	-12.83052483
130.8270307	2.054152509	-12.74460541
130.5474419	2.228760538	-12.65836272
130.2640221	2.403251323	-12.57179343
129.9794992	2.577675158	-12.48489336
129.6925148	2.751996203	-12.39765899
129.4030694	2.926207133	-12.31008594
129.1111127	3.100267502	-12.22217076
128.8167572	3.2742366	-12.1339087
128.5199549	3.448073996	-12.04529645
128.2207031	3.621772017	-11.95632905
127.9195653	3.795285533	-11.86700275
127.6154322	3.968683139	-11.77731339
127.3088588	4.141918988	-11.6872557
126.9998534	4.314985904	-11.59682611
126.6884311	4.48787528	-11.50602011
126.3750369	4.660539868	-11.41483235
126.0587484	4.833054002	-11.32325873
125.74004	5.005368552	-11.2312945
125.4189149	5.177475748	-11.13893497
125.094426	5.349320849	-11.04617506
124.7684756	5.520989584	-10.95300956
124.4401177	5.692427191	-10.85943368
124.109356	5.863625689	-10.76544232
123.7751834	6.034525883	-10.67103034
123.4396256	6.205221995	-10.57619243
123.101674	6.375654556	-10.48092313
122.7613321	6.545815291	-10.38521712
122.4175357	6.715640573	-10.28906882
122.0724262	6.885232772	-10.19247266
121.7249365	7.054527798	-10.09542269
121.3750699	7.223517049	-9.997913057
121.0230504	7.392132719	-9.899938059
120.668444	7.56048493	-9.801491841
120.3114742	7.728505498	-9.702568373
119.9521407	7.896184891	-9.603160587
119.5899466	8.063451585	-9.503263055
119.2259069	8.230423072	-9.402869462
118.8595154	8.397026137	-9.301972307
118.4907821	8.563252483	-9.200566239
118.1184888	8.729024981	-9.09864325
117.7450806	8.894468918	-8.996197733
117.3693376	9.059506782	-8.8932215
116.9912687	9.224129651	-8.789708346
116.6096197	9.388257486	-8.68565098
116.2269104	9.552020438	-8.581041388
115.8418879	9.715338602	-8.475872783
115.4545572	9.878201876	-8.370137489
115.0636276	10.04052668	-8.263827797
114.6716963	10.20244934	-8.156935576
114.2774711	10.36388593	-8.049452991
113.8809573	10.52482586	-7.941371954
113.4821266	10.68518213	-7.832684015
113.0810515	10.84509651	-7.723380812
112.6777051	11.00448169	-7.613453919
112.2720928	11.16332654	-7.502894667
111.8654314	11.32154099	-7.391694074
111.4553008	11.47927085	-7.279842643
111.0429244	11.63642641	-7.167332128
110.6283046	11.79299494	-7.054152102
110.2119795	11.94888456	-6.940294024
109.7928956	12.10424428	-6.825747081
109.3715924	12.25898162	-6.710502469
108.9479346	12.41300055	-6.594549557
108.5222107	12.56645482	-6.477877787
108.0942884	12.71924848	-6.360477075
107.6641757	12.87136854	-6.242336676
107.2310868	13.02271726	-6.123445743
106.7966197	13.17345074	-6.003793227
106.3599872	13.3234705	-5.88336787
105.9210057	13.47267677	-5.762158216
105.4800688	13.62122744	-5.640151834
105.0369949	13.76902261	-5.51733779
104.5917935	13.91604775	-5.393703673
104.1442603	14.06220077	-5.269236382
103.6948338	14.20764137	-5.143923944
103.2433119	14.35226737	-5.017753681
102.7894731	14.49597478	-4.890711241
102.3337916	14.63892429	-4.762784226
101.8760482	14.78101178	-4.633958693
101.4162555	14.92222104	-4.504220678
100.9535841	15.06244864	-4.37355605
100.4897344	15.20185227	-4.241950012
100.0238743	15.34032697	-4.109387483
99.55576952	15.47776921	-3.975854135
99.08593434	15.61433492	-3.841333686
98.6141353	15.74991968	-3.705811442
98.14012962	15.88441719	-3.56926962
97.66444747	16.01798332	-3.431693253
97.18684925	16.15051181	-3.293065102
96.70709589	16.28189795	-3.153368167
96.22572003	16.41229339	-3.012585055
95.74248241	16.54159176	-2.870697658
95.25657074	16.66968846	-2.727687497
94.76967337	16.79673186	-2.583536933
94.28097459	16.92261486	-2.438225692
93.78910797	17.04723483	-2.291735364
93.29688091	17.1707336	-2.144045837
92.80292194	17.29300604	-1.995136825
92.30701797	17.4139497	-1.84498771
91.80967122	17.53370069	-1.693577584
91.3106682	17.65215392	-1.540884056
90.80869876	17.76920951	-1.386886067
90.30647444	17.88499494	-1.231560132
89.8026809	17.99940809	-1.074883851
89.29714252	18.11234956	-0.916833597
88.79030533	18.22393942	-0.757385364
88.28199555	18.33407669	-0.596514687
87.77206139	18.44266306	-0.434195335
87.2609125	18.54981054	-0.270403051
86.74877634	18.6553539	-0.105111247
86.23493657	18.7593945	0.061707649
85.7198128	18.86183585	0.230080664
85.20331346	18.96258566	0.400035736
84.68575212	19.06173485	0.571601282
84.16703971	19.1591884	0.744807077
83.64659782	19.25485701	0.919682781
83.12573327	19.34881881	1.096259205
82.60276194	19.44093018	1.27456795
82.07995685	19.53125896	1.454640244
81.55623064	19.61966932	1.636509825
81.03170727	19.70621671	1.82020922
80.50641628	19.79081538	2.005772939
79.9794207	19.87338536	2.193235805
79.45279629	19.95396617	2.382633693
78.92466008	20.0324409	2.57400327
78.39698439	20.10883601	2.767381268
77.86800516	20.18304354	2.962806351
77.33958517	20.25507566	3.160316717
76.81091454	20.3248561	3.359953045
76.28222919	20.39231659	3.561754789
75.75332373	20.45745016	3.765764403
75.22464396	20.52017025	3.972023217
74.69588726	20.58045484	4.180574663
74.16714412	20.63822667	4.391462627
73.63895923	20.69344775	4.6047321
73.11154491	20.74605124	4.820428503
72.58438924	20.79598257	5.038598495
72.05739064	20.84318483	5.25928921
71.53177551	20.88758647	5.482549004
71.00666608	20.92914073	5.708426794
70.48314689	20.96775823	5.936972573
69.96051193	21.00340232	6.168236729
69.44028266	21.03599214	6.402270091
68.92106627	21.06542234	6.639125633
68.40340648	21.09167744	6.878855808
67.88793073	21.11461735	7.121513035
67.37534551	21.13423349	7.367152167
66.86438324	21.15036805	7.615826624
66.35595915	21.1630207	7.867591237
65.85085667	21.17206572	8.122501442
65.34831288	21.17735674	8.380611417
64.8488013	21.17891003	8.641976557
64.35336644	21.17657883	8.906651872
63.8615042	21.1701952	9.174691678
63.37332291	21.15978875	9.446150518
62.88969805	21.14519188	9.721080686
62.4111634	21.12621472	9.999535664
61.93752883	21.10289802	10.28156525
61.46909669	21.07505081	10.56721908
61.00697836	21.0424649	10.85654444
60.55039892	21.00518384	11.14958566
60.10102193	20.96299526	11.4463848
59.65816067	20.91576508	11.74697916
59.22369491	20.86325724	12.05140383
58.79706654	20.80551512	12.35968706
58.37958907	20.74229678	12.6718521
57.9707331	20.67344659	12.98791571
57.57147492	20.59880276	13.30788713
57.18280901	20.5181981	13.63176643
56.80551169	20.43136071	13.95954367
56.43987537	20.33830728	14.29119777
56.08660139	20.23875353	14.62669359
55.74682963	20.132505	14.9659818
55.42106183	20.01936078	15.30899564
55.11019349	19.89911254	15.65564868
54.8151719	19.77154403	16.00583258
54.53700024	19.63643033	16.35941416
54.2773717	19.49353952	16.71623152
54.03642638	19.34265308	17.07609124
53.81562067	19.18351705	17.43876307
53.61662439	19.01580448	17.80397664
53.44010641	18.83929637	18.17141512
53.28777289	18.65371456	18.54071023
53.18002089	18.45877288	18.88102075
53.10384481	18.25419981	19.21270164
53.05356263	18.03963075	19.54361561
53.03268623	17.81478426	19.87308894
53.04088435	17.57932824	20.2003583
53.08203533	17.33293396	20.52456047
53.15590942	17.0752312	20.8447214
53.26574013	16.80592191	21.15974441
53.41281029	16.52457265	21.4683972
53.60002476	16.23085233	21.76929847
53.82847136	15.92447529	22.06090363
54.10095723	15.6049202	22.34148955
54.41895249	15.27188497	22.60913921
54.78506023	14.92499982	22.86172656
55.20131839	14.56389899	23.09690085
55.66871651	14.18822426	23.31207308
56.19093003	13.79762902	23.50440407
56.7699585	13.39178194	23.67079314
57.40691234	12.97037348	23.80787473
58.10343119	12.53312054	23.91201544
58.86081459	12.07961614	23.97932323
59.68046421	11.60996758	24.00566007
60.56366655	11.12370326	23.9866713
61.50930461	10.621043	23.91782227
62.51777159	10.10164272	23.7944565
63.58701849	9.565713969	23.6118661
64.71570713	9.01339936	23.36538379
65.90160332	8.444943054	23.05049291
67.14073751	7.860702567	22.66295989
68.42947072	7.261158417	22.19897862
69.76162759	6.646923466	21.65533125
71.13078766	6.018750383	21.02955841
72.53092633	5.377385143	20.32012218
73.95204356	4.724173372	19.5265653
75.38831365	4.060011352	18.64964308
76.82924668	3.386499727	17.6914228
78.265759	2.704835534	16.65533923
79.68944348	2.016789074	15.54619288
81.09137795	1.323831507	14.37009019
82.46315061	0.627770799	13.1343234
83.79707444	-0.069701577	11.84719571
85.08774834	-0.766805134	10.5178008
86.3284734	-1.461970296	9.155768874
87.51535701	-2.153320821	7.770992715
88.64657247	-2.839591287	6.373353097
89.71997737	-3.518922074	4.972459308
90.73461426	-4.190402087	3.57741988
91.69196318	-4.852570186	2.196653794
92.59294287	-5.504257132	0.837747565
93.44027214	-6.144387826	-0.492639658
94.23699984	-6.772487178	-1.788825296
94.98595754	-7.387626842	-3.046112116
95.69069413	-7.989216345	-4.260760891
96.35495019	-8.576782201	-5.429938355
96.98190248	-9.150060821	-6.551642933
97.57618276	-9.708536945	-7.624620891
98.1408612	-10.25217517	-8.648274093
98.68016435	-10.78086553	-9.62256835
99.19612962	-11.29455666	-10.54794029
99.69244989	-11.79323977	-11.42521791
100.171061	-12.27701556	-12.25553691
100.6338913	-12.7460224	-13.04027694
101.0831061	-13.20043731	-13.7809973
101.5213465	-13.64059115	-14.47938473
101.9503222	-14.06648048	-15.1372118
102.3713087	-14.47835069	-15.7562962
102.7855515	-14.87673092	-16.33847392
103.1941719	-15.26178231	-16.88557259
103.5976071	-15.63380107	-17.39939328
103.9966514	-15.99309005	-17.88169557
104.3918778	-16.33987757	-18.33418554
104.7844836	-16.67464451	-18.75850872
105.1748612	-16.99756246	-19.15624464
105.5627998	-17.30904631	-19.52890164
105.9494969	-17.60933035	-19.87791814
106.3343784	-17.89875064	-20.20465743
106.7179248	-18.17760541	-20.51041386
107.1000773	-18.44619382	-20.79640996
107.4805813	-18.70473305	-21.06379881
107.8603944	-18.95361486	-21.31366902
108.2390206	-19.19306105	-21.54704369
108.6167954	-19.42333432	-21.76488607
108.993052	-19.64469015	-21.96810159
109.3682555	-19.8572249	-22.15753966
109.7432345	-20.06146612	-22.33399923
110.1165572	-20.25751128	-22.49822851
110.4888376	-20.44558642	-22.65093069
110.8596539	-20.62590965	-22.79276435
111.2296349	-20.79869268	-22.92434804
111.5979886	-20.96414061	-23.04626229
111.9657173	-21.12245021	-23.1590497
112.3312766	-21.27381412	-23.26322203
112.6949267	-21.41841666	-23.35925739
113.0569922	-21.55669815	-23.44760524
113.4175872	-21.6883152	-23.52868782
113.7767771	-21.81368895	-23.60290049
114.1333104	-21.93298137	-23.67061557
114.4878626	-22.04634845	-23.73218223
114.8403446	-22.15394152	-23.78792922
115.1905061	-22.25619842	-23.83816487
115.5377881	-22.35267735	-23.88317978
115.8839778	-22.44380459	-23.92324634
116.2277838	-22.52971281	-23.95862224
116.5686625	-22.61083094	-23.98954921
116.9075404	-22.6866779	-24.01625521
117.2433937	-22.75767545	-24.03895454
117.5767155	-22.82424432	-24.05784929
117.9072671	-22.88588315	-24.07313136
118.2354561	-22.94300794	-24.08497973
118.5607824	-22.99602844	-24.09356442
118.88336	-23.04443161	-24.09904603
119.2025221	-23.08862593	-24.10157615
119.5194769	-23.1290068	-24.10129736
119.8336464	-23.16505815	-24.09834457
120.1451604	-23.1971776	-24.09284652
120.45344	-23.22574536	-24.08492407
120.758371	-23.25025017	-24.07469093
121.0607147	-23.27136634	-24.06225565
121.3598565	-23.28858245	-24.04772125
121.6561667	-23.30256279	-24.03118462
121.9498943	-23.31279638	-24.01273788
122.2400883	-23.31993739	-23.99246813
122.5273515	-23.32347738	-23.97045851
122.8116658	-23.32377876	-23.94678747
123.0925477	-23.32117881	-23.92152956
123.3702521	-23.31518967	-23.89475527
123.6448482	-23.3064212	-23.8665323
123.9158613	-23.29439289	-23.83692418
124.1841202	-23.27969861	-23.8059915
124.4493898	-23.26186733	-23.77379208
124.711276	-23.2414773	-23.74038082
124.9698705	-23.21821871	-23.70580976
125.2252164	-23.19219924	-23.67012859
125.4774834	-23.16367233	-23.63338476
125.7258583	-23.13228291	-23.59562255
125.9716807	-23.09858303	-23.55688539
126.213665	-23.06212554	-23.51721389
126.4530289	-23.02344391	-23.47664694
126.6885986	-22.98210429	-23.4352215
126.9214952	-22.93862255	-23.39297302
127.1511757	-22.89257754	-23.34993472
127.3776029	-22.84446746	-23.30613922
127.6007953	-22.79410674	-23.26161684
127.8213583	-22.74131238	-23.2163968
128.0380862	-22.68656689	-23.17050706
128.2516574	-22.62947366	-23.12397429
128.4619241	-22.57049622	-23.07682366
128.6689633	-22.50945891	-23.0290796
128.8734304	-22.44618851	-22.9807652
129.0740265	-22.38113526	-22.93190273
129.2714925	-22.31392618	-22.88251309
129.4656559	-22.24499253	-22.83261677
129.6566088	-22.17416877	-22.78223289
129.8438578	-22.10129363	-22.73138
130.0284019	-22.02678286	-22.68007577
130.2097472	-21.95047384	-22.62833675
130.3873811	-21.87221221	-22.57617951
130.5623483	-21.79239674	-22.52361938
130.7335834	-21.71069386	-22.4706708
130.9021914	-21.62748424	-22.41734807
131.0676312	-21.54262027	-22.36366477
131.2299183	-21.4559583	-22.30963392
131.3890382	-21.36786266	-22.2552675
131.5450092	-21.27819129	-22.20057773
131.6984124	-21.18680527	-22.1455758
131.8481048	-21.0940548	-22.09027239
131.9946672	-20.99980195	-22.03467789
132.1380269	-20.90391355	-21.97880228
132.2783512	-20.80672594	-21.92265519
132.4155638	-20.70810431	-21.86624534
132.5489224	-20.60792337	-21.80958188
132.6799365	-20.50650191	-21.75267265
132.8078634	-20.40371335	-21.69552585
132.9331431	-20.29943571	-21.63814902
133.0549198	-20.19397515	-21.58054949
133.1736318	-20.08720966	-21.52273431
133.2890242	-19.97902233	-21.46470985
133.4016263	-19.86970472	-21.40648268
133.5111882	-19.75914178	-21.34805888
133.617713	-19.64735046	-21.28944409
133.721519	-19.53422001	-21.23064414
133.8220002	-19.42002937	-21.17166416
133.9194692	-19.3046659	-21.11250929
134.0135214	-19.18802286	-21.05318437
134.1049888	-19.07036613	-20.99369403
134.1934668	-18.95158844	-20.93404267
134.2791225	-18.83158852	-20.87423449
134.3616473	-18.71061926	-20.81427363
134.4412072	-18.58857913	-20.75416378
134.5178075	-18.46548313	-20.69390878
134.590877	-18.34123551	-20.63351198
134.6615836	-18.21607574	-20.57297674
134.7293549	-18.08990708	-20.51230607
134.7955263	-17.96263794	-20.45150315
134.8574546	-17.83449617	-20.39057071
134.9164709	-17.70538988	-20.32951154
134.9725826	-17.57533336	-20.2683283
135.0263742	-17.44423849	-20.20702322
135.0766991	-17.31232274	-20.14559862
135.124142	-17.17949855	-20.08405675
135.1692024	-17.04568323	-20.02239974
135.2109043	-16.91108183	-19.96062943
135.2497451	-16.77561144	-19.89874769
135.2857353	-16.63928597	-19.83675636
135.318595	-16.50202515	-19.77465687
135.3488993	-16.36402544	-19.71245087
135.3763717	-16.2252075	-19.65013969
135.4010188	-16.08558334	-19.58772472
135.4217804	-15.94507936	-19.52520711
135.4407995	-15.8038796	-19.46258817
135.4570159	-15.66190977	-19.39986892
135.4704639	-15.51916968	-19.33705018
135.4812813	-15.37562358	-19.27413294
135.4891295	-15.2314118	-19.21111812
135.4942017	-15.08647527	-19.14800631
135.4973247	-14.94074834	-19.08479827
135.4968662	-14.79439493	-19.0214946
135.4936531	-14.64734981	-18.95809586
135.4876921	-14.49962361	-18.89460251
135.4790101	-14.3511544	-18.83101491
135.4675686	-14.20209621	-18.76733337
135.4534005	-14.05238859	-18.70355824
135.4365059	-13.90204016	-18.63968964
135.4168194	-13.75099477	-18.57572786
135.3944981	-13.59939632	-18.51167289
135.3694757	-13.44718834	-18.44752493
135.341751	-13.29437892	-18.38328374
135.3111584	-13.14091609	-18.31894939
135.2780587	-12.98693493	-18.25452191
135.2422766	-12.83238131	-18.19000085
135.2038218	-12.67726533	-18.12538616
135.1631385	-12.52153735	-18.06067766
135.1193554	-12.36532377	-17.99587498
135.072915	-12.20857478	-17.9309777
135.0238234	-12.05129939	-17.86598554
134.9719706	-11.8934901	-17.80089793
134.917329	-11.73515087	-17.73571455
134.8603199	-11.57634972	-17.67043481
134.8006829	-11.41705734	-17.60505818
134.7384232	-11.2572823	-17.53958404
134.6730611	-11.0969828	-17.47401174
134.6055727	-10.93626788	-17.40834061
134.5354762	-10.77509526	-17.34256987
134.4627784	-10.61347349	-17.27669885
134.3876269	-10.45136466	-17.21072679
134.3097436	-10.28886928	-17.14465283
134.2292758	-10.12594937	-17.07847619
134.1462254	-9.962612476	-17.01219578
134.0613748	-9.798824823	-16.94581075
133.9731803	-9.634678527	-16.87932031
133.88242	-9.470139275	-16.81272336
133.7890967	-9.30521453	-16.74601875
133.6938992	-9.139874887	-16.67920562
133.5954705	-8.974203109	-16.61228273
133.4944947	-8.808169154	-16.54524898
133.3909789	-8.641780977	-16.47810331
133.2849225	-8.475045364	-16.41084438
133.1769212	-8.30793714	-16.3434712
133.0658037	-8.140529932	-16.27598217
132.9521668	-7.972798666	-16.20837646
132.8360062	-7.804749596	-16.14065233
132.7178228	-7.636361686	-16.07280879
132.5966366	-7.467700036	-16.00484411
132.4729473	-7.298743402	-15.93675726
132.3467539	-7.129498388	-15.86854657
132.2183432	-6.959954451	-15.80021068
132.0872725	-6.790147564	-15.73174816
131.9535965	-6.62008091	-15.66315724
131.8174374	-6.449754912	-15.59443669
131.678795	-6.279176189	-15.52558472
131.5379732	-6.10833082	-15.45659981
131.3943809	-5.937268177	-15.3874804
131.2483162	-5.765973757	-15.31822465
131.0997854	-5.59445474	-15.24883093
130.9489995	-5.422701394	-15.1792977
130.7955477	-5.250753942	-15.10962295
130.63964	-5.078602555	-15.03980492
130.4812826	-4.906254287	-14.96984199
130.3204778	-4.733715881	-14.89973225
130.1573395	-4.560981376	-14.82947364
129.9916484	-4.388083017	-14.75906447
129.8235215	-4.215015035	-14.68850285
129.6529591	-4.04178402	-14.61778665
129.4799884	-3.868388544	-14.54691391
129.3045689	-3.694852017	-14.4758827
129.1267269	-3.521172926	-14.404691
128.9464623	-3.347357813	-14.3333365
128.7637804	-3.173413551	-14.26181721
128.5786202	-2.999343012	-14.19013111
128.3911159	-2.825160755	-14.11827598
128.2012012	-2.650869405	-14.04624937
128.0088823	-2.476475817	-13.97404924
127.8140094	-2.301987181	-13.90167337
127.6168931	-2.127409324	-13.82911951
127.4173782	-1.952749253	-13.75638494
127.2154717	-1.77801382	-13.68346758
127.0109982	-1.60321337	-13.61036506
126.804258	-1.428348581	-13.53707496
126.5951907	-1.253427286	-13.46359443
126.3837439	-1.078457538	-13.38992132
126.1699205	-0.903446067	-13.31605311
125.9533993	-0.728408813	-13.24198697
125.734826	-0.553334071	-13.16772033
125.5138847	-0.378237875	-13.09325074
125.2905773	-0.203126988	-13.0185754
125.0652459	-0.028021853	-12.9436913
124.8372112	0.147098031	-12.86859608
124.6068187	0.322212188	-12.79328686
124.3740665	0.497313753	-12.7177604
124.1389624	0.672395897	-12.64201426
123.9010276	0.847433674	-12.56604543
123.6612222	1.022456297	-12.48985058
123.4190731	1.197438843	-12.41342724
123.1745784	1.372374288	-12.33677189
122.927187	1.547233223	-12.25988164
122.6780147	1.722053691	-12.18275347
122.4265035	1.896806053	-12.10538377
122.172662	2.071483453	-12.02776992
121.9162051	2.246066588	-11.94990785
121.6573541	2.420557679	-11.87179508
121.3965219	2.594967163	-11.79342746
121.1333694	2.769273261	-11.71480234
120.8678911	2.943468403	-11.63591536
120.5993984	3.117514502	-11.55676386
120.3292844	3.291466428	-11.47734357
120.0568576	3.465285861	-11.39765131
119.7821184	3.638965355	-11.31768327
119.5043021	3.812461868	-11.23743554
119.224946	3.985839329	-11.15690472
118.9432835	4.159054445	-11.07608659
118.6593169	4.3320997	-10.99497729
118.3736867	4.504927909	-10.91357314
118.0851223	4.677611022	-10.83187002
117.7942593	4.850101233	-10.74986336
117.5011034	5.022391087	-10.66754953
117.2056566	5.194472812	-10.58492437
116.9084888	5.366294636	-10.50198348
116.6084658	5.537936501	-10.4187225
116.3061583	5.709346478	-10.33513711
116.0015673	5.880516386	-10.25122252
115.694476	6.051390413	-10.16697458
115.3853294	6.222056356	-10.08238853
115.0739077	6.392457935	-9.997459775
114.7602137	6.562586868	-9.912183489
114.4446929	6.732382995	-9.826554899
114.1264602	6.901941512	-9.740568861
113.8059626	7.071202109	-9.654220656
113.4832031	7.240156249	-9.567505222
113.1585686	7.408739649	-9.480417426
112.8312932	7.577055099	-9.392952217
112.5017611	7.745037547	-9.305103795
112.1699774	7.912678395	-9.216867073
111.8348495	8.079909616	-9.128236835
111.498572	8.246840317	-9.039206984
111.160052	8.413402271	-8.949772234
110.8192914	8.579586107	-8.859926776
110.4751533	8.745319673	-8.769664575
110.1299219	8.910719176	-8.678979999
109.78246	9.075712332	-8.587867001
109.4327673	9.24028886	-8.496318887
109.0810797	9.4043739	-8.404330199
108.7269416	9.568089211	-8.311894267
108.3705824	9.731358207	-8.219004158
108.0120083	9.894171281	-8.125653793
107.6500099	10.05644943	-8.031836564
107.2870182	10.21831998	-7.937545624
106.9218218	10.37970343	-7.842773878
106.5544246	10.54058915	-7.747514411
106.1856644	10.70089496	-7.651760058
105.8138753	10.86075316	-7.555503543
105.4398974	11.02008109	-7.458737592
105.0637337	11.1788673	-7.361454328
104.6841178	11.33702657	-7.263646065
104.3036007	11.49469603	-7.165305468
103.9209107	11.65178926	-7.066424051
103.5360993	11.80824442	-6.966994005
103.1491034	11.96412495	-6.867007104
102.7599277	12.11941963	-6.766455028
102.368598	12.27408975	-6.665328562
101.9758364	12.42804595	-6.563619871
101.5802179	12.58143121	-6.46131978
101.1824639	12.73415461	-6.358419189
100.7825786	12.88620269	-6.254908574
100.3792421	13.03748377	-6.150779069
99.97511899	13.18814271	-6.046020765
99.568884	13.33808635	-5.940623992
99.16053128	13.48722065	-5.83457887
98.75009457	13.63569304	-5.727875523
98.33756732	13.78340824	-5.62050337
97.9229557	13.93035143	-5.512451695
97.50755031	14.07642775	-5.403710356
97.08879206	14.22178379	-5.294267772
96.66797401	14.36632323	-5.184113043
96.24440506	14.50994954	-5.073235141
95.81949614	14.65281005	-4.961622068
95.39255409	14.79480694	-4.849262071
94.9635817	14.93591531	-4.736143152
94.53254609	15.07606319	-4.622252654
94.09956264	15.2153711	-4.507578601
93.66458651	15.35374903	-4.392108222
93.22819355	15.49109787	-4.275827654
92.78926274	15.62756337	-4.158724669
92.34837111	15.76304453	-4.040784248
91.90545823	15.89744433	-3.921993614
91.46068702	16.03090422	-3.802338312
91.01399511	16.16332456	-3.681803727
90.56531888	16.29460686	-3.560374931
90.11482685	16.42488967	-3.438036955
89.6624574	16.55407382	-3.314774635
89.20815086	16.68206135	-3.190572125
88.75207221	16.80898576	-3.065412794
88.29416404	16.93474846	-2.939280769
87.83376426	17.05925278	-2.812159415
87.37225208	17.18262658	-2.684030981
86.90896434	17.3047718	-2.554878234
86.44386129	17.42559255	-2.424683022
85.97708206	17.54521117	-2.29342747
85.50858908	17.66353074	-2.161093011
85.03835661	17.78045585	-2.027659583
84.5665014	17.8961021	-1.89310853
84.09300079	18.01037351	-1.75741978
83.61785	18.12317739	-1.620572614
83.14113405	18.23461979	-1.48254624
82.66285058	18.34460687	-1.343319644
82.18359951	18.45304786	-1.202870468
81.70226384	18.5600398	-1.061177112
81.21946263	18.66543144	-0.918216082
80.73519937	18.76931065	-0.773964481
80.24952114	18.87158717	-0.628398075
79.76250447	18.97217629	-0.481492586
79.27410314	19.07115435	-0.333223651
78.78390457	19.16838426	-0.183565042
78.29293322	19.26393156	-0.032491108
77.80073656	19.35771198	0.120024995
77.30635311	19.44964595	0.274010829
76.8118418	19.53978627	0.429493581
76.31638132	19.62801195	0.586502675
75.8197365	19.71436318	0.745066541
75.32210107	19.79876179	0.905215302
74.82370957	19.88113512	1.066979648
74.32425439	19.96150809	1.230390141
73.82366641	20.03977817	1.395479701
73.32262734	20.11595598	1.562280345
72.82116112	20.18994997	1.730825661
72.31879057	20.26175589	1.901149156
71.81617897	20.33129248	2.073285805
71.31275594	20.39853855	2.247272089
70.80892083	20.46343206	2.423143178
70.30512465	20.52591441	2.600936788
69.80070708	20.58594794	2.780690726
69.29554331	20.64347161	2.962443597
68.79090141	20.69843073	3.146235083
68.28627264	20.75077494	3.332105251
67.78178942	20.80043233	3.520095534
67.27710106	20.84736346	3.710247204
66.77320461	20.89147884	3.902603543
66.26940807	20.93274853	4.097207755
65.76655195	20.9710687	4.29410343
65.26415513	21.00641345	4.493336736
64.76363076	21.03869838	4.694952263
64.26334703	21.06780817	4.89899687
63.76408761	21.09374421	5.105517582
63.26624838	21.11634824	5.31456189
62.76984383	21.1356292	5.526178467
62.27511004	21.15141159	5.740415704
61.78134786	21.16371223	5.957322685
61.29016003	21.17239657	6.176949702
60.80148988	21.17730903	6.39934592
60.31461196	21.17848278	6.624561732
59.83050317	21.17576251	6.852646968
59.34982219	21.16897076	7.083651877
58.87186941	21.15815498	7.31762618
58.39787104	21.14313724	7.554619292
57.92742529	21.12372061	7.794679426
57.46162231	21.09996037	8.037855033
56.99938021	21.07165793	8.284192101
56.54180824	21.03859571	8.533736285
56.089267	21.00083384	8.786530464
55.6425849	20.95815141	9.042615557
55.20133557	20.9104132	9.30202999
54.76586633	20.8573751	9.564809114
54.33662861	20.79909571	9.830984086
53.91493915	20.73532463	10.10058154
53.50050053	20.66590546	10.37362308
53.09383879	20.59067632	10.65012409
52.69588845	20.50946874	10.93009347
52.30722474	20.42210866	11.21353122
51.92818327	20.32831057	11.50042825
51.55977875	20.22809749	11.79076553
51.20223475	20.12116975	12.0845107
50.85628798	20.00732556	12.38161788
50.52271829	19.88635551	12.68202536
50.20235087	19.75804263	12.98565322
49.89709187	19.62216094	13.29240132
49.60627354	19.47852449	13.60214544
49.33194522	19.32682646	13.9147353
49.07417847	19.16679777	14.22999063
48.83484055	18.9982141	14.54769716
48.61475357	18.82080652	14.86760246
48.41545858	18.63429633	15.18941073
48.2369668	18.43843134	15.51277768
48.08220015	18.232834	15.83730442
47.95230988	18.01724219	16.16253034
47.84802224	17.79134237	16.48792611
47.77184895	17.5547931	16.81288494
47.72485427	17.30725507	17.1367139
47.70871908	17.04840769	17.4586238
47.7255831	16.77785312	17.77771806
47.7775231	16.4953132	18.09298144
47.86646634	16.20031602	18.40326712
47.99495427	15.89254162	18.70728305
48.16412926	15.57171902	19.00357818
48.37531637	15.2372911	19.29052734
48.63258109	14.88897531	19.56631662
48.93698092	14.52640697	19.82892812
49.29086567	14.14922905	20.07612563
49.69578366	13.75709684	20.3054421
50.15613369	13.34968174	20.51416816
50.67200473	12.92667666	20.69934384
51.24581443	12.48764397	20.85775635
51.87888057	12.03265463	20.98594118
52.57290129	11.56119298	21.08019292
53.32901623	11.07342402	21.13658406
54.14767647	10.568946	21.1509973
55.02848507	10.04804726	21.11916936
55.97068665	9.510486161	21.03675279
56.97412925	8.956568965	20.89939161
58.03674192	8.386550937	20.70281921
59.15541353	7.800800745	20.44297029
60.32739544	7.199810938	20.11611166
61.54862635	6.584206796	19.71898542
62.81244085	5.954620973	19.24896074
64.11300971	5.312228972	18.70418667
65.44418384	4.657951016	18.08373748
66.79813093	3.992864799	17.38774034
68.1673524	3.318543659	16.61747477
69.54272817	2.636225548	15.77543261
70.91620155	1.94762033	14.8653307
72.28046735	1.254343826	13.89207263
73.62676485	0.558076462	12.86165358
74.94789419	-0.139447742	11.78101923
76.23739963	-0.836450495	10.65788029
77.4906909	-1.531351723	9.500495871
78.7024833	-2.222301253	8.317435394
79.87012772	-2.908010119	7.117337084
80.99129746	-3.58666093	5.908677062
82.06300841	-4.257311213	4.699562568
83.08787591	-4.918282827	3.497558396
84.06472065	-5.568966238	2.309552682
84.99454069	-6.208153025	1.141663484
85.87946709	-6.835009135	-0.000814707
86.72307421	-7.448831106	-1.113427753
87.52655808	-8.049039956	-2.192548332
88.29317308	-8.63517332	-3.235337908
89.02610755	-9.206875676	-4.239689051
89.72790324	-9.763942472	-5.204158779
90.40194579	-10.30605614	-6.127890002
91.04994859	-10.83320568	-7.010537196
91.67521262	-11.34535514	-7.852187856
92.28035688	-11.8424983	-8.653290576
92.86614884	-12.32474456	-9.41458806
93.43584693	-12.79233622	-10.13705584
93.9904796	-13.24526593	-10.82185009
94.53268193	-13.68383191	-11.4702595
95.06348313	-14.10827304	-12.08366652
95.5837131	-14.51884877	-12.66351312
96.09548558	-14.91571816	-13.21127374
96.59872146	-15.29941041	-13.72843214
97.09567089	-15.67010223	-14.21646311
97.58629564	-16.02809695	-14.676818
98.07042806	-16.37362827	-15.11091514
98.54851755	-16.70716784	-15.52012848
99.02265978	-17.02889498	-15.90578451
99.49224714	-17.33921819	-16.26915786
99.95822091	-17.63837608	-16.61146597
100.4204922	-17.92670069	-16.9338715
100.8789908	-18.20449253	-17.23747933
101.3344999	-18.47204791	-17.52333794
101.7845577	-18.72958424	-17.79244059
102.2327672	-18.97749216	-18.04572657
102.6780541	-19.21599236	-18.28408193
103.1201663	-19.44534692	-18.50834354
103.5581446	-19.66567775	-18.71929979
103.9941646	-19.87748165	-18.91769338
104.4270883	-20.08088119	-19.10422269
104.8572569	-20.27610933	-19.27954622
105.2850175	-20.46339034	-19.44428155
105.7096616	-20.64294187	-19.59901018
106.1318738	-20.81497513	-19.74427944
106.5505517	-20.97969405	-19.88060341
106.9663717	-21.13729566	-20.00846519
107.3792973	-21.28797035	-20.12831883
107.788913	-21.43190308	-20.24059218
108.1955717	-21.56928983	-20.34568723
108.5994992	-21.70050928	-20.44398106
108.9999821	-21.82526586	-20.53582962
109.3977469	-21.94395795	-20.62156815
109.7923612	-22.0567402	-20.70151058
110.1833768	-22.16376395	-20.77595436
110.5714533	-22.26545848	-20.84517861
110.9563503	-22.36139696	-20.90944656
111.3375097	-22.45199811	-20.96900644
111.7157023	-22.5373934	-21.02409216
112.0905428	-22.61800278	-21.07492382
112.461939	-22.69336145	-21.12171019
112.8298423	-22.76388309	-21.16464781
113.1949416	-22.82974853	-21.20392221
113.5562825	-22.89116557	-21.23970855
113.9144872	-22.94784822	-21.2721726
114.2687669	-23.00042941	-21.30147122
114.6189592	-23.04841109	-21.32775182
114.9667989	-23.09219367	-21.35115555
115.3105494	-23.13216417	-21.3718146
115.6497679	-23.16782302	-21.38985427
115.9865778	-23.19955868	-21.40539416
116.3196767	-23.22774291	-21.41854699
116.6495823	-23.25188121	-21.42941928
116.9755377	-23.27263041	-21.43811234
117.2980212	-23.28949571	-21.4447229
117.6168036	-23.30312495	-21.44934203
117.9327742	-23.31302306	-21.45205629
118.2443596	-23.31955106	-21.45294809
118.5523488	-23.3230463	-21.45209529
118.8568831	-23.32303309	-21.44957288
119.1576608	-23.3201169	-21.44545104
119.4551261	-23.31382685	-21.43979755
119.7486894	-23.30475499	-21.43267562
120.0385681	-23.29243734	-21.42414673
120.3249168	-23.27745216	-21.41426848
120.6071864	-23.2593434	-21.40309628
120.8863255	-23.23867394	-21.39068277
121.162002	-23.2149967	-21.37707765
121.4339475	-23.18886033	-21.3623293
121.7023003	-23.16006904	-21.34648277
121.9667682	-23.12842892	-21.32958205
122.22795	-23.09447498	-21.31166788
122.4847962	-23.057776	-21.29278065
122.7388274	-23.01885036	-21.27295776
122.9885872	-22.97727782	-21.25223521
123.2354916	-22.93356066	-21.23064756
123.4792701	-22.88729185	-21.20822777
123.7190819	-22.83895528	-21.18500738
123.9553573	-22.78837219	-21.16101651
124.1869155	-22.73536582	-21.13628376
124.4161355	-22.68040606	-21.11083689
124.6423471	-22.62310845	-21.08470208
124.8645529	-22.56392425	-21.05790446
125.0832633	-22.50268381	-21.03046826
125.2984484	-22.43921987	-21.0024165
125.5101951	-22.37397074	-20.9737715
125.717869	-22.30657475	-20.94455404
125.9226846	-22.23745184	-20.91478469
126.1240506	-22.16644208	-20.88448291
126.3213636	-22.09338994	-20.85366718
126.5158566	-22.01869909	-20.82235555
126.7069278	-21.94221377	-20.79056466
126.8939571	-21.86378379	-20.75831151
127.0782147	-21.78379752	-20.72561147
127.2584249	-21.70193188	-20.69247972
127.4359074	-21.61855762	-20.65893066
127.6100201	-21.53353174	-20.62497844
127.7800802	-21.4467147	-20.59063608
127.9474789	-21.35846287	-20.55591645
128.1115365	-21.26863674	-20.52083183
128.2733533	-21.17710348	-20.48539412
128.4307662	-21.08420386	-20.44961448
128.5848696	-20.98980427	-20.41350372
128.7348905	-20.89377643	-20.37707252
128.8824023	-20.79644578	-20.34033055
129.0266367	-20.69768503	-20.30328773
129.1673824	-20.59737015	-20.26595306
129.3050895	-20.49581378	-20.2283355
129.4395495	-20.39289263	-20.19044372
129.5698672	-20.28848817	-20.15228559
129.6978574	-20.18289825	-20.11386909
129.8226305	-20.07600536	-20.0752018
129.9438583	-19.96769688	-20.03629095
130.0622283	-19.85825737	-19.99714373
130.1774081	-19.74757232	-19.9577663
130.2896482	-19.63553671	-19.91816561
130.3984852	-19.52241868	-19.87834741
130.5041656	-19.40811217	-19.83831792
130.6066993	-19.29263507	-19.79808276
130.7049662	-19.1758838	-19.7576474
130.8012315	-19.0581169	-19.71701708
130.8943789	-18.93923115	-19.67619686
130.9838597	-18.81912857	-19.6351915
131.070798	-18.69805417	-19.59400564
131.1546473	-18.57591031	-19.55264386
131.2354188	-18.45271348	-19.51111054
131.3144586	-18.32836818	-19.46940935
131.3891009	-18.20310991	-19.4275446
131.4606931	-18.07684491	-19.38552006
131.528511	-17.94948289	-19.3433391
131.5940236	-17.82124689	-19.30100538
131.656512	-17.69204782	-19.25852224
131.7159855	-17.56189997	-19.21589291
131.7723055	-17.43071873	-19.17312034
131.8257761	-17.29871521	-19.13020757
131.8762559	-17.16580392	-19.08715707
131.9228414	-17.03190533	-19.04397192
131.9673696	-16.89721987	-19.00065452
132.008934	-16.76166669	-18.95720724
132.0475445	-16.62525901	-18.91363262
132.0835669	-16.4879211	-18.86993272
132.1162958	-16.34984228	-18.82610972
132.1460941	-16.21094616	-18.78216563
132.1729737	-16.07124598	-18.73810252
132.1965178	-15.93066925	-18.69392206
132.2175771	-15.78939489	-18.64962596
132.2357399	-15.64735165	-18.605216
132.2511908	-15.5044721	-18.56069369
132.263585	-15.3609254	-18.51606059
132.2731062	-15.21664406	-18.47131811
132.279762	-15.0716392	-18.4264676
132.2843434	-14.92584741	-18.38151029
132.2852929	-14.77942827	-18.33644736
132.2833976	-14.6323178	-18.29127992
132.2786677	-14.48452732	-18.24600904
132.269687	-14.33599734	-18.2006358
132.259305	-14.1868774	-18.15516093
132.24611	-14.03710847	-18.10958539
132.2301095	-13.8867008	-18.06391005
132.2104861	-13.73559797	-18.0181354
132.1888917	-13.58394209	-17.97226239
132.1645103	-13.43167673	-17.9262915
132.1373498	-13.27881184	-17.88022331
132.1072101	-13.12529608	-17.83405843
132.07451	-12.97126043	-17.78779707
132.0390522	-12.81665405	-17.74143986
132.000843	-12.66148624	-17.69498711
131.959579	-12.50570879	-17.6484391
131.9158817	-12.34944466	-17.60179603
131.8694513	-12.19264629	-17.55505825
131.8202938	-12.03532261	-17.50822585
131.7680063	-11.87742945	-17.46129901
131.7134126	-11.71908155	-17.41427775
131.6561097	-11.56023468	-17.3671621
131.5961039	-11.40089744	-17.31995213
131.5334009	-11.2410784	-17.27264773
131.4682237	-11.08073704	-17.22524881
131.4001443	-10.91997976	-17.17775531
131.3293853	-10.75876596	-17.13016704
131.2559511	-10.59710373	-17.08248373
131.1792351	-10.43495621	-17.03470517
131.1004672	-10.27242173	-16.98683114
131.0190424	-10.10946353	-16.93886135
130.934966	-9.946089628	-16.89079543
130.8475265	-9.782266437	-16.8426328
130.7581577	-9.618084219	-16.79437335
130.6661538	-9.45351015	-16.74601654
130.5715147	-9.288551217	-16.69756177
130.4734373	-9.123179008	-16.64900864
130.3735516	-8.95747484	-16.60035663
130.271045	-8.791408835	-16.55160496
130.1659294	-8.62498955	-16.50275331
130.0582032	-8.458223646	-16.45380077
129.9477033	-8.291086523	-16.40474683
129.8347763	-8.123650652	-16.35559072
129.7192572	-7.955891099	-16.30633178
129.6011471	-7.787814842	-16.25696915
129.4794427	-7.619400925	-16.20750212
129.3561663	-7.450713492	-16.15792977
129.2303172	-7.281731821	-16.10825141
129.1018916	-7.112462183	-16.05846586
128.9712804	-6.942888062	-16.00857259
128.8377256	-6.773065233	-15.95857042
128.7016114	-6.602976388	-15.90845841
128.5629444	-6.432628905	-15.85823569
128.4217219	-6.262029138	-15.80790097
128.276749	-6.091164238	-15.75745344
128.1304385	-5.920082149	-15.70689201
127.9815844	-5.748768849	-15.65621534
127.8301963	-5.577231832	-15.60542256
127.6757249	-5.405461599	-15.55451249
127.5192733	-5.233497323	-15.50348365
127.3602982	-5.061329997	-15.45233502
127.1988033	-4.888966471	-15.40106547
127.034788	-4.716413306	-15.34967346
126.8683607	-4.543665241	-15.29815779
126.6993206	-4.370753667	-15.24651722
126.5277735	-4.197673137	-15.19475037
126.3537179	-4.024430115	-15.1428556
126.1771759	-3.851023676	-15.09083174
125.9981231	-3.677476639	-15.03867737
125.8165749	-3.503787647	-14.9863909
125.632532	-3.329963301	-14.93397068
125.4459586	-3.156008369	-14.88141542
125.2569108	-2.981932294	-14.82872354
125.0654111	-2.807742819	-14.77589332
124.8714287	-2.63344495	-14.72292309
124.6749699	-2.459045553	-14.66981137
124.4758777	-2.284551764	-14.61655643
124.2744723	-2.10996937	-14.56315652
124.0705955	-1.935305481	-14.50960976
123.8642531	-1.760566915	-14.45591463
123.6552044	-1.58576508	-14.40206924
123.443936	-1.410897229	-14.34807164
123.2302073	-1.235974813	-14.29391994
123.0140231	-1.061004611	-14.23961242
122.7953861	-0.885993354	-14.18514714
122.5747158	-0.710956703	-14.13052182
122.3511746	-0.535883523	-14.07573472
122.1251878	-0.360789561	-14.0207839
121.896754	-0.185681573	-13.96566704
121.6654731	-0.010579646	-13.9103821
121.432157	0.164535977	-13.85492714
121.1964011	0.339645184	-13.79929977
120.9582078	0.514741127	-13.74349773
120.717582	0.689816973	-13.68751903
120.4740421	0.864848247	-13.63136115
120.2285517	1.039863202	-13.57502185
119.9806355	1.214837396	-13.51849898
119.7302882	1.389763749	-13.46178959
119.4769655	1.5646136	-13.40489183
119.2217726	1.739423578	-13.34780292
118.9641585	1.914164822	-13.29052043
118.704126	2.088830323	-13.23304187
118.4410494	2.263386796	-13.17536438
118.1761842	2.437879532	-13.11748568
117.908902	2.612275067	-13.05940276
117.6392095	2.78656643	-13.00111322
117.3671039	2.960746218	-12.94261393
117.0918985	3.134777063	-12.88390232
116.8149772	3.308712229	-12.82497551
116.5356485	3.482514018	-12.76583042
116.253918	3.656175305	-12.70646449
115.9690235	3.829653798	-12.6468741
115.6824864	4.00301141	-12.5870567
115.3935506	4.176206136	-12.52700918
115.1022118	4.349230043	-12.46672792
114.8076594	4.522037394	-12.40621017
114.5115302	4.694697675	-12.34545268
114.2130061	4.867164504	-12.28445188
113.9120865	5.039429979	-12.22320431
113.6087754	5.211486544	-12.16170688
113.3021991	5.383283864	-12.09995605
112.994109	5.554899028	-12.0379482
112.6836307	5.72628152	-11.97567977
112.3707654	5.897423319	-11.9131471
112.0545848	6.068269905	-11.85034639
111.7369496	6.238905954	-11.78727385
111.4169308	6.409276824	-11.72392573
111.09453	6.579374223	-11.66029804
110.7687687	6.749139652	-11.59638675
110.4416079	6.918665013	-11.53218799
110.1120691	7.087891648	-11.46769758
109.7801534	7.256810976	-11.40291137
109.4448365	7.425360714	-11.33782511
109.1081712	7.593639363	-11.27243429
108.7691313	7.761584304	-11.20673452
108.4277205	7.929186935	-11.14072158
108.0828705	8.096381048	-11.07439078
107.7367187	8.263271483	-11.00773717
107.3882015	8.429792621	-10.94075663
107.0373133	8.595934119	-10.87344353
106.6829552	8.761627464	-10.80579391
106.3273384	8.926982836	-10.7378019
105.9693605	9.091931096	-10.66946313
105.6090198	9.25646205	-10.60077202
105.2465839	9.420502706	-10.5317233
104.8815233	9.584170099	-10.46231193
104.5141056	9.747390729	-10.39253231
104.1443304	9.91015412	-10.32237866
103.773124	10.07238426	-10.25184547
103.3986394	10.23420298	-10.18092692
103.021803	10.39553356	-10.10961733
102.6426165	10.55636536	-10.03791055
102.2598849	10.71661938	-9.965800556
101.8760067	10.8764216	-9.893281201
101.4897823	11.03569196	-9.820345731
101.1012154	11.19441977	-9.746988113
100.7090898	11.35252337	-9.673201858
100.3158462	11.51013212	-9.59898007
99.92026526	11.66716359	-9.524315653
99.52247863	11.82353415	-9.449202271
99.1222296	11.97937598	-9.37363197
98.71965193	12.13460519	-9.297598227
98.31474712	12.28920932	-9.221093551
97.90626477	12.44310133	-9.144109939
97.49671452	12.59641741	-9.06664009
97.08484465	12.74907033	-8.98867611
96.6706577	12.90104708	-8.910210201
96.2542372	13.05225927	-8.831233774
95.83542498	13.20284393	-8.751738659
95.41430522	13.35271216	-8.671716452
94.99094561	13.50177427	-8.591158484
94.56522072	13.65016818	-8.510055592
94.13719796	13.79780332	-8.428399006
93.70688365	13.9446659	-8.346179797
93.27367168	14.09066363	-8.263387553
92.8387839	14.23593562	-8.180013561
92.40161565	14.38038975	-8.096047921
91.96221243	14.5239335	-8.011479767
91.52049603	14.66670507	-7.926299643
91.0765132	14.80861143	-7.840496936
90.6303071	14.94956017	-7.754060708
90.18180816	15.08968779	-7.666980436
89.73105874	15.22890021	-7.579244194
89.27806495	15.36718051	-7.490840966
88.82159689	15.50443694	-7.401759508
88.36413816	15.64080094	-7.31198673
87.90445701	15.77618039	-7.221511475
87.44259859	15.91048201	-7.130320741
86.97849013	16.04383551	-7.038401596
86.51218033	16.17614756	-6.945741142
86.04310061	16.30732647	-6.852326304
85.57241558	16.43749755	-6.758142902
85.09955423	16.56656724	-6.663176816
84.62335066	16.69444541	-6.567414421
84.1461716	16.82125165	-6.47084044
83.66684802	16.94689451	-6.373440409
83.18546303	17.07128292	-6.275198009
82.70188003	17.1945319	-6.176098293
82.21618559	17.31655003	-6.076124798
81.72848645	17.4372495	-5.975261471
81.23860564	17.55673587	-5.873490391
80.74665357	17.67492095	-5.770795354
80.25276014	17.79171758	-5.667157859
79.75670673	17.90722473	-5.562560136
79.25862655	18.02135448	-5.45698334
78.75808905	18.13402207	-5.35040807
78.2560057	18.24531706	-5.242815064
77.75131311	18.35511962	-5.134184326
77.24494325	18.46345116	-5.024495156
76.73699697	18.57028743	-4.913726655
76.22734261	18.67552931	-4.801856547
75.71558537	18.77924675	-4.688863385
75.20195693	18.88135872	-4.574723928
74.68558936	18.98178926	-4.459414723
74.1682964	19.08059609	-4.342912365
73.64836849	19.17766138	-4.22519164
73.12751537	19.27303061	-4.106227898
72.60492322	19.3666295	-3.985994872
72.08095231	19.45838872	-3.864465663
71.55497284	19.54834036	-3.741614047
71.02662976	19.63638428	-3.617410749
70.49740129	19.72253907	-3.491827995
69.96660091	19.80673731	-3.364835933
69.43415427	19.88891714	-3.236403714
68.90032807	19.96908116	-3.106501249
68.36446434	20.0471501	-2.975095846
67.82778469	20.12311035	-2.842154588
67.28922802	20.19689487	-2.707644258
66.74988225	20.26847392	-2.571529724
66.20883195	20.33779138	-2.433775663
65.66702643	20.40480166	-2.294345581
65.12402305	20.46945463	-2.153201925
64.57966417	20.53170257	-2.010305646
64.03460226	20.59148432	-1.865617475
63.48778239	20.64876338	-1.719096712
62.94087867	20.70345956	-1.570701662
62.39294525	20.75554815	-1.420389176
61.84448941	20.80493101	-1.268115132
61.29524277	20.85159462	-1.113834315
60.74555838	20.89542278	-0.957500137
60.19534165	20.93641338	-0.799065032
59.64482224	20.97447282	-0.63847952
59.09398019	21.00948441	-0.47569372
58.54212385	21.04146883	-0.310655538
57.9910324	21.0702563	-0.143312308
57.44019446	21.09587783	0.026390139
56.8893134	21.11814368	0.198508669
56.33902773	21.13709413	0.373099384
55.789267	21.15259169	0.550221263
55.23969009	21.16447503	0.729934043
54.69042484	21.17280307	0.912299347
54.14247435	21.17733423	1.097379502
53.59483017	21.17813263	1.285239481
53.04810366	21.17502749	1.475944175
52.50390696	21.16782431	1.669561058
51.9616781	21.15660286	1.866157718
51.42011102	21.14116833	2.065803998
50.88147194	21.12130671	2.268570843
50.34399846	21.09710668	2.47452939
49.8096391	21.0683517	2.683753002
49.2787203	21.03480909	2.896314697
48.75084617	20.99656878	3.112289416
48.22650437	20.95339433	3.331751512
47.70561277	20.90514964	3.55477659
47.18852188	20.85169376	3.781439993
46.67637486	20.79275949	4.011816749
46.16866388	20.72843605	4.245981011
45.66668775	20.65844784	4.484006567
45.17010095	20.58263219	4.725965542
44.67974957	20.50082051	4.971928063
44.19611838	20.41283776	5.221961682
43.71898539	20.31850176	5.476130899
43.24980691	20.21756586	5.734495589
42.78886156	20.10989758	5.997110382
42.33748129	19.99534839	6.26402427
41.8950421	19.87365073	6.535278749
41.46296716	19.74458647	6.810906187
41.04106433	19.60802611	7.090928495
40.63115681	19.46353555	7.375355271
40.23402875	19.31097403	7.664181594
39.8502495	19.15009006	7.957385257
39.48079039	18.98062288	8.254924661
39.12765081	18.80230218	8.556735479
38.79093569	18.61484889	8.862726559
38.4712796	18.41801176	9.172776442
38.17054626	18.21140636	9.486728676
37.89058035	17.99477352	9.804386681
37.63173252	17.76779752	10.1255078
37.39649392	17.5301367	10.44979695
37.18682688	17.28144409	10.77689946
37.00282337	17.02141485	11.10639277
36.84685168	16.74963124	11.43777785
36.72073977	16.46582933	11.77046838
36.62636297	16.16952365	12.10378125
36.56563408	15.86040067	12.43692362
36.54129772	15.53819839	12.76898032
36.55492871	15.20234237	13.0989008
36.6083944	14.85255945	13.42548388
36.70423088	14.48848675	13.7473635
36.84499837	14.10976886	14.06299273
37.0337481	13.71606332	14.37062903
37.27227678	13.3070446	14.66832016
37.56320054	12.88224722	14.95389097
37.90841274	12.44171903	15.22493343
38.31035384	11.98506126	15.47879859
38.77156347	11.51192118	15.71259636
39.29259786	11.02247071	15.92319929
39.87605355	10.51632291	16.10725528
40.52312041	9.993624917	16.26121234
41.23537001	9.454573862	16.38135255
42.01206754	8.899070641	16.46384297
42.853079	8.327516936	16.50480044
43.75719757	7.740292545	16.50037251
44.72286087	7.137801044	16.44683357
45.74765131	6.520882614	16.34069842
46.82770674	5.890208798	16.17884252
47.9593205	5.246699523	15.95863313
49.13764455	4.591331695	15.67805884
50.35723524	3.925488113	15.33585109
51.61198113	3.250342495	14.93159004
52.89434752	2.567509692	14.46578674
54.1980732	1.878423683	13.93992754
55.51493911	1.184835117	13.35648372
56.83794753	0.488382961	12.71887569
58.16162537	-0.20914777	12.03139849
59.47794009	-0.906092286	11.29910757
60.78052537	-1.600642911	10.52767361
62.06487689	-2.291325644	9.723211523
63.32739317	-2.976342897	8.892098506
64.56314297	-3.654525192	8.040791027
65.7690532	-4.324184087	7.175653325
66.94242554	-4.98448387	6.302805694
68.08475663	-5.634144167	5.427997941
69.19261073	-6.272206373	4.556511969
70.26674788	-6.897846734	3.693094086
71.30773291	-7.510372419	2.841915384
72.31561833	-8.109215234	2.006557601
73.29389779	-8.693923448	1.190020275
74.24182809	-9.264151943	0.394745459
75.16133129	-9.819652872	-0.377346404
76.05358694	-10.36027191	-1.124810775
76.92085002	-10.88587682	-1.8466292
77.76386092	-11.39644644	-2.542158252
78.58422491	-11.89202433	-3.211077882
79.38434905	-12.37279464	-3.853342223
80.16517308	-12.83875587	-4.469134961
80.92878132	-13.2901591	-5.058827217
81.67517525	-13.72722123	-5.622940884
82.40598402	-14.15018412	-6.162115057
83.12251707	-14.55931038	-6.677079313
83.82521018	-14.95487775	-7.168627346
84.51585947	-15.33707512	-7.637599329
85.19441268	-15.70641355	-8.08486207
85.86184679	-16.06308966	-8.511297056
86.51892947	-16.40734688	-8.917788504
87.16579542	-16.73963459	-9.30521244
87.80296592	-17.0601906	-9.674432774
88.43056482	-17.3692974	-10.02629282
89.04992114	-17.66731848	-10.36161267
89.66104899	-17.95452887	-10.68118554
90.26451263	-18.23124481	-10.98577539
90.8605388	-18.4977089	-11.27611614
91.44868205	-18.75428019	-11.55291094
92.02968178	-19.00120449	-11.81683101
92.60375471	-19.23875055	-12.06851731
93.17031836	-19.46706812	-12.30857896
93.73049819	-19.68661746	-12.53759518
94.28425945	-19.89754998	-12.75611732
94.83139708	-20.10010439	-12.96466754
95.37202011	-20.29451133	-13.16373965
95.90692842	-20.48099563	-13.35380374
96.43552215	-20.65977382	-13.53530319
96.95823605	-20.83105612	-13.70865859
97.4751485	-20.99504555	-13.87426741
97.98633	-21.15193879	-14.03250619
98.49221526	-21.30192572	-14.18373073
98.99212032	-21.44518975	-14.32827726
99.48684329	-21.58190844	-14.46646427
99.97606632	-21.71249955	-14.59859321
100.4598068	-21.83664178	-14.72494922
100.9377355	-21.95473626	-14.84580177
101.4102684	-22.06693698	-14.96140514
101.8774362	-22.17339502	-15.07200191
102.3396691	-22.27425478	-15.17782037
102.7967286	-22.3699255	-15.27907674
103.2488521	-22.46000468	-15.37597632
103.695316	-22.54489104	-15.46871293
104.13685	-22.62498921	-15.55747123
104.5729731	-22.69986533	-15.64242535
105.0039106	-22.76991637	-15.72374101
105.4305382	-22.83525728	-15.80157508
105.8518492	-22.89627586	-15.87607651
106.2683573	-22.95252211	-15.94738707
106.679759	-23.00438086	-16.01564116
107.0862394	-23.05222751	-16.08096583
107.4872064	-23.09560413	-16.14348269
107.8839427	-23.13516227	-16.20330717
108.2763783	-23.17043461	-16.26054868
108.6633375	-23.2017925	-16.31531167
109.0456826	-23.22959156	-16.36769546
109.4233467	-23.25336912	-16.41779428
109.7962342	-23.2737502	-16.46569834
110.1637538	-23.29027096	-16.51149327
110.5274539	-23.30345244	-16.55526111
110.886653	-23.31311626	-16.5970796
111.2406245	-23.31932171	-16.63702296
111.5903328	-23.32248734	-16.67516243
111.9348298	-23.32216504	-16.71156498
112.2754449	-23.31893238	-16.74629607
112.6115405	-23.3123462	-16.77941654
112.9431677	-23.30297065	-16.81098595
113.2694526	-23.29036943	-16.84106053
113.5921861	-23.27509253	-16.8696942
113.911274	-23.25671136	-16.89693825
114.2252215	-23.23576156	-16.92284209
114.5351755	-23.21182403	-16.94745325
114.8404302	-23.18541741	-16.97081609
115.1407927	-23.15613348	-16.99297444
115.437445	-23.1244764	-17.0139698
115.7298319	-23.09026871	-17.0338416
116.0180054	-23.05333361	-17.05262779
116.30193	-23.01416297	-17.07036473
116.5806828	-22.97236336	-17.08708765
116.8562306	-22.9284103	-17.10283004
117.1267037	-22.88192288	-17.11762433
117.3939645	-22.83335944	-17.13150107
117.6571169	-22.78255356	-17.1444901
117.9158493	-22.72934028	-17.15661982
118.1708476	-22.6741659	-17.16791769
118.4209464	-22.61666887	-17.17840999
118.6678723	-22.55727759	-17.18812199
118.9107952	-22.49583372	-17.1970779
119.1494655	-22.4321811	-17.20530105
119.384444	-22.3667358	-17.21281441
119.6146535	-22.2991576	-17.21963866
119.8417635	-22.22984521	-17.22579549
120.0649712	-22.15864921	-17.23130454
120.2846337	-22.08542462	-17.23618531
120.5000967	-22.0105535	-17.24045609
120.7114711	-21.93372264	-17.24413496
120.9192637	-21.85529777	-17.24723891
121.1232501	-21.77514054	-17.24978488
121.3225995	-21.69311636	-17.25178865
121.5190252	-21.60957732	-17.25326585
121.7117003	-21.52438937	-17.25423134
121.8997644	-21.43742111	-17.25469906
122.0849862	-21.34901237	-17.25468338
122.2665091	-21.25903223	-17.25419728
122.4440506	-21.16735569	-17.25325354
122.6182278	-21.0743068	-17.25186491
122.7887584	-20.97976036	-17.25004334
122.9547092	-20.88359568	-17.24780025
123.1179923	-20.78612302	-17.24514686
123.2776794	-20.68722253	-17.24209412
123.4327884	-20.58677796	-17.23865223
123.5853257	-20.48508578	-17.23483159
123.7343147	-20.38203098	-17.23064175
123.8787204	-20.2775029	-17.22609221
124.0206556	-20.1717842	-17.22119207
124.1590888	-20.06476466	-17.21595
124.2935606	-19.95633898	-17.21037457
124.4250312	-19.8467753	-17.20447367
124.553048	-19.73597031	-17.19825598
124.6764427	-19.6238212	-17.19172836
124.797584	-19.5105865	-17.18489885
124.9153121	-19.39616512	-17.17777438
125.0296397	-19.28057431	-17.17036208
125.1406291	-19.16371784	-17.1626683
125.2481995	-19.04584092	-17.15469989
125.3524108	-18.92684658	-17.14646297
125.4519497	-18.8066429	-17.13796363
125.5494822	-18.68546385	-17.12920792
125.643696	-18.56321682	-17.12020138
125.7338563	-18.43981421	-17.11094969
125.8214708	-18.31547844	-17.10145826
125.9058061	-18.19012195	-17.09173207
125.9868718	-18.06375899	-17.08177609
126.0631877	-17.93630714	-17.0715954
126.1377535	-17.80797725	-17.06119452
126.2090889	-17.67868575	-17.050578
126.2765013	-17.54837479	-17.03975033
126.3412011	-17.41718075	-17.02871565
126.4029136	-17.2850886	-17.01747823
126.4614433	-17.15209077	-17.00604212
126.5151208	-17.01811203	-16.994411
126.567311	-16.88334165	-16.98258867
126.6163542	-16.74770601	-16.9705789
126.6622561	-16.61121657	-16.95838486
126.7046245	-16.47380302	-16.94601031
126.7442796	-16.33564469	-16.93345831
126.7808297	-16.19667134	-16.92073219
126.8140636	-16.05687965	-16.90783484
126.8434596	-15.91624606	-16.89476934
126.8707469	-15.77489778	-16.88153861
126.8949686	-15.63278179	-16.86814551
126.915547	-15.48983457	-16.85459262
126.9336642	-15.34621719	-16.84088254
126.9487447	-15.20186629	-16.8270179
126.9607978	-15.056793	-16.81300108
126.9684504	-14.91093754	-16.7988345
126.9744751	-14.76445228	-16.78452044
126.9775006	-14.61727731	-16.77006109
126.9775328	-14.46942255	-16.75545837
126.9752201	-14.32083274	-16.74071457
126.9693023	-14.17165153	-16.72583175
126.9604163	-14.02182131	-16.7108116
126.9485779	-13.87135383	-16.69565621
126.9322036	-13.72019544	-16.68036714
126.9144767	-13.56848189	-16.66494631
126.8938159	-13.4161594	-16.64939519
126.8702356	-13.26323904	-16.63371558
126.8427641	-13.10967078	-16.6179088
126.8133591	-12.95558145	-16.60197653
126.7810564	-12.80092232	-16.58592017
126.7458631	-12.64570256	-16.56974103
126.707429	-12.48987621	-16.55344041
126.6664734	-12.333562	-16.53701963
126.6226492	-12.17671444	-16.52047992
126.5759637	-12.01934249	-16.50382246
126.5245251	-11.86140441	-16.48704842
126.4721352	-11.70300991	-16.47015874
126.4169047	-11.5441173	-16.45315447
126.3588405	-11.38473521	-16.43603658
126.2980668	-11.22484162	-16.41880608
126.2344177	-11.06448987	-16.40146382
126.167893	-10.90369022	-16.38401059
126.0985616	-10.74243489	-16.36644733
126.0264297	-10.58073214	-16.34877476
125.9509853	-10.4185464	-16.285988
125.8720849	-10.25597281	-16.21468312
125.7908413	-10.09297632	-16.14325339
125.7072595	-9.929564939	-16.0716977
125.6204737	-9.765707438	-16.00001491
125.5322244	-9.601489292	-15.92820381
125.4416521	-9.436880086	-15.85626346
125.3487593	-9.271887268	-15.78419259
125.2525832	-9.106483179	-15.71198976
125.1550627	-8.940746347	-15.63965402
125.0552331	-8.774648545	-15.56718387
124.9531029	-8.60819797	-15.49457822
124.8486749	-8.441401938	-15.42183565
124.742499	-8.274236527	-15.34895467
124.6334895	-8.106771982	-15.27593403
124.5221943	-7.938984128	-15.20277215
124.4086199	-7.770880669	-15.12946771
124.2932251	-7.602441239	-15.056019
124.1751024	-7.433728036	-14.98242465
124.0547132	-7.264721009	-14.90868311
123.9320585	-7.095427035	-14.8347926
123.8075155	-6.925830412	-14.76075184
123.6803456	-6.755984378	-14.68655868
123.5509267	-6.585873327	-14.61221184
123.4192611	-6.415504111	-14.5377095
123.2853502	-6.244883511	-14.46304976
123.1494821	-6.073999424	-14.38823107
123.011098	-5.902897681	-14.3132515
122.8704814	-5.73156567	-14.23810916
122.727639	-5.560010631	-14.16280243
122.5819543	-5.388223573	-14.08732917
122.4346656	-5.216242652	-14.01168738
122.2851622	-5.044059363	-13.93587535
122.1334472	-4.87168052	-13.85989105
121.9795548	-4.699108846	-13.78373213
121.8234968	-4.526351165	-13.7073969
121.6651657	-4.353426353	-13.63088326
121.5046354	-4.180333099	-13.5541889
121.3419097	-4.007078198	-13.47731169
121.1770169	-3.833660896	-13.40024961
121.0099149	-3.660103323	-13.32300047
120.8406271	-3.486404334	-13.24556167
120.6691582	-3.312570802	-13.16793121
120.4954537	-3.138605876	-13.09010686
120.3196363	-2.96452359	-13.01208624
120.1416464	-2.790326829	-12.93386671
119.9614896	-2.616022456	-12.85544601
119.7791701	-2.441617223	-12.7768219
119.5945507	-2.267118248	-12.69799177
119.4079123	-2.092531272	-12.61895283
119.2191207	-1.917863556	-12.5397028
119.0281795	-1.74312183	-12.4602392
118.8356845	-1.568317312	-12.38055933
118.6404494	-1.393447586	-12.30066018
118.4430748	-1.218524021	-12.22053946
118.2435634	-1.043553339	-12.14019446
118.0419166	-0.868542242	-12.0596222
117.8378394	-0.693506106	-11.97881978
117.6319327	-0.518434463	-11.89778467
117.4239015	-0.343342707	-11.81651402
117.2137449	-0.168237594	-11.73500434
117.001098	0.006861268	-11.65325319
116.7867092	0.181972656	-11.57125769
116.5702043	0.357076937	-11.48901411
116.3515905	0.532167284	-11.40651993
116.1308712	0.707236856	-11.32377211
115.9075992	0.882261773	-11.24076678
115.6826734	1.057269085	-11.15750146
115.4556497	1.232234901	-11.07397258
115.2265296	1.407152232	-10.99017663
114.994804	1.581993132	-10.90611082
114.7615018	1.756792635	-10.82177106
114.5261157	1.931522784	-10.73715456
114.2886453	2.1061764	-10.65225724
114.0485113	2.280721242	-10.56707599
113.8068839	2.455200677	-10.48160701
113.5631823	2.629582309	-10.39584672
113.3174091	2.803858936	-10.30979131
113.0695681	2.978023399	-10.22343721
112.8190119	3.152039026	-10.13678039
112.5670447	3.325957446	-10.04981746
112.3130145	3.499741599	-9.962543734
112.0569307	3.673384512	-9.874956039
111.798081	3.846845116	-9.787049857
111.5378925	4.020182883	-9.698821153
111.2756581	4.193357014	-9.610266116
111.0113788	4.366359786	-9.521380162
110.7442861	4.539146128	-9.432159067
110.4759282	4.711783559	-9.342598801
110.205536	4.884226852	-9.25269494
109.9331112	5.05646812	-9.162442761
109.6580829	5.228470814	-9.07183766
109.3813507	5.400272043	-8.980875361
109.1028503	5.571860496	-8.88955121
108.822331	5.743215484	-8.797860429
108.5397962	5.914328976	-8.705798232
108.2559436	6.085147616	-8.613359709
107.9693858	6.255753782	-8.520539952
107.6808226	6.426093947	-8.427333815
107.3902567	6.596159819	-8.333736434
107.098328	6.765894048	-8.239742495
106.8037674	6.935386266	-8.145346761
106.5072151	7.104578914	-8.050544045
106.2086752	7.273463402	-7.955328805
105.9087298	7.441978388	-7.859695582
105.6062221	7.610220237	-7.763638455
105.3017383	7.778127807	-7.667152389
104.9952827	7.945692183	-7.570231513
104.6866059	8.112847677	-7.472869312
104.3762151	8.27969816	-7.375060636
104.0638626	8.446177861	-7.276798985
103.7495527	8.612277553	-7.178078448
103.433765	8.777928672	-7.07889288
103.1155531	8.943240403	-6.97923575
102.7953961	9.108143518	-6.879100453
102.473301	9.272628885	-6.778481117
102.1496948	9.43662352	-6.677370224
101.8237315	9.600242947	-6.575761498
101.4958428	9.763414608	-6.473648084
101.1660334	9.926128365	-6.371023139
100.8346884	10.08830856	-6.267879268
100.5010511	10.25007544	-6.164209152
100.1655075	10.41135313	-6.060005787
99.82806374	10.57213099	-5.955261489
99.48830931	10.73233022	-5.849968485
99.14708136	10.89207601	-5.744119376
98.80397023	11.05128931	-5.637706305
98.45898168	11.20995895	-5.530721377
98.1109269	11.36800343	-5.423156315
97.7622027	11.5255513	-5.315002522
97.41162144	11.68252142	-5.206252289
97.05796488	11.83882852	-5.09689603
96.70368823	11.99460688	-4.986926316
96.34757072	12.14977034	-4.876332858
95.98962278	12.30430771	-4.765107729
95.63007895	12.45813227	-4.653241727
95.26848915	12.61137924	-4.540724591
94.90509002	12.76396161	-4.42754729
94.53988967	12.91586651	-4.313700404
94.17309445	13.06700546	-4.199173981
93.80431735	13.21751598	-4.083957799
93.43376473	13.36730867	-3.968041591
93.06161449	13.5162925	-3.851414542
92.68753731	13.66460787	-3.734066516
92.31171318	13.81216367	-3.615987281
91.93414973	13.9589441	-3.497164253
91.55571946	14.1048587	-3.377587836
91.17470948	14.25004606	-3.257245209
90.79199359	14.39441405	-3.136125581
90.40841553	14.53786939	-3.014216794
90.02231951	14.68055212	-2.891506806
89.6345522	14.82236806	-2.767983252
89.24523244	14.9632228	-2.643633259
88.85415935	15.10325615	-2.518444258
88.46145432	15.24237325	-2.392403222
88.06713057	15.38055694	-2.265497074
87.67267639	15.51771139	-2.137711209
87.27515285	15.65397545	-2.009033085
86.8760535	15.78925186	-1.879447219
86.47615967	15.92344632	-1.748940178
86.07395589	16.05669377	-1.617496921
85.67022628	16.18889788	-1.485102319
85.2664144	16.31996341	-1.351741406
84.85968078	16.45002246	-1.217398065
84.45147557	16.57897884	-1.082056999
84.04120991	16.70673661	-0.945700897
83.63012203	16.83342524	-0.808314651
83.21762185	16.95894701	-0.669879929
82.803794	17.08320888	-0.530380271
82.38853698	17.20633318	-0.389798026
81.97193606	17.32822436	-0.248114981
81.55538916	17.44878952	-0.105313047
81.13616845	17.56814495	0.038626769
80.71567845	17.68619556	0.183723901
80.29336398	17.80285063	0.329996971
79.8704217	17.91821899	0.477466506
79.44629456	18.03220655	0.626153451
79.02108464	18.14472446	0.776077193
78.59468005	18.25587248	0.9272603
78.16726622	18.36549904	1.079723645
77.73871567	18.47369793	1.233489127
77.30914437	18.58037859	1.388579925
76.87805546	18.6854551	1.545018848
76.44655672	18.78901138	1.702829097
76.01415205	18.8909593	1.862034912
75.58098966	18.9912145	2.022661384
75.14689844	19.08985089	2.184732414
74.71215552	19.18673359	2.348274543
74.27655651	19.2819257	2.513313234
73.84027587	19.37534401	2.679875238
73.4035098	19.46690968	2.847988261
72.9660191	19.55667361	3.017678724
72.52757855	19.64451616	3.188976279
72.08910046	19.73047588	3.361908918
71.65017915	19.81447375	3.53650651
71.21000985	19.89644095	3.712799376
70.77050714	19.97639761	3.890817316
70.33101802	20.05424366	4.070591941
69.89116179	20.12998858	4.252155173
69.451496	20.20354123	4.435538955
69.01158121	20.27489569	4.620777414
68.57204981	20.34397087	4.807903571
68.1323985	20.41074744	4.99695158
67.69278052	20.47515231	5.187956947
67.2537473	20.53715158	5.380954728
66.81535388	20.59668353	5.575981159
66.37750086	20.65369537	5.773072434
65.94012129	20.70813158	5.972266953
65.50283528	20.75994026	6.17360168
65.06721961	20.80905443	6.377116109
64.6328367	20.85542258	6.582848102
64.19974393	20.8989858	6.79083777
63.76739452	20.939652	7.001125333
63.33753121	20.97739843	7.213750689
62.90811305	21.01210765	7.428754554
62.47997605	21.04376503	7.646178586
62.05410881	21.07223609	7.866063946
61.63094141	21.09751556	8.088452255
61.20928737	21.11945012	8.313386214
60.78975124	21.13804296	8.540906727
60.37287031	21.15317405	8.771056221
59.95895334	21.16470227	9.003876277
59.54841695	21.17264692	9.239408295
59.14070483	21.17680572	9.477693299
58.73643202	21.17720241	9.718772356
58.33547323	21.1736855	9.962684599
57.93888175	21.16608222	10.209469
57.54669941	21.15442865	10.45916336
57.15914209	21.13855203	10.71180291
56.77614517	21.11825978	10.96742245
56.39867442	21.09359548	11.22605422
56.02589642	21.06436515	11.48772762
55.65909609	21.0304456	11.75246968
55.29882814	20.99161735	12.02030309
54.94589263	20.94793067	12.29124782
54.59968309	20.89916039	12.5653186
54.26065889	20.84516584	12.84252468
53.92948944	20.78570099	13.12286982
53.60700732	20.7208108	13.40635027
53.29364045	20.65024104	13.69295535
52.98870297	20.57382847	13.9826651
52.69486758	20.49140396	14.27544927
52.41151264	20.40279209	14.57126643
52.13930564	20.30781082	14.87006174
51.87934798	20.20627118	15.17176635
51.63237011	20.0979772	15.47629424
51.39837135	19.98272558	15.78354113
51.17934048	19.86030574	16.09338139
50.97574926	19.73049854	16.40566573
50.78813492	19.59307762	16.72021817
50.61710578	19.44780768	17.03683285
50.46443203	19.29444509	17.35526994
50.33082737	19.1327372	17.67525175
50.21743622	18.96242283	17.99645829
50.12546695	18.78323054	18.31852176
50.05691928	18.59492121	18.64102105
50.01195045	18.39711486	18.96347544
49.99241512	18.18956203	19.28533769
49.99968588	17.97196489	19.6059861
50.03549492	17.74397328	19.92471631
50.1013785	17.50528124	20.24073116
50.19889041	17.25553003	20.5531322
50.33036335	16.99441006	20.86090683
50.49612658	16.72151042	21.16291774
50.69950612	16.43652881	21.45788855
50.94233642	16.13907305	21.74439229
51.22594869	15.82874227	22.02083524
51.55324298	15.50519254	22.28544329
51.92531942	15.16814829	22.53624687
52.34536069	14.81707268	22.77106491
52.81387047	14.45166163	22.98749203
53.3337819	14.07157228	23.18288435
53.90709793	13.67646205	23.3543485
54.53481697	13.26585835	23.49873451
55.2200097	12.83974915	23.61263101
55.963157	12.39771944	23.69236802
56.7654081	11.93937646	23.7340266
57.62722426	11.46483707	23.73345815
58.54942624	10.97365211	23.68631394
59.5315028	10.46605409	23.58809157
60.57270373	9.941729885	23.43419388
61.67145202	9.400912833	23.22000697
62.82567422	8.843774949	22.94099846
64.03195308	8.270593018	22.59283139
65.28642875	7.6817602	22.1715005
66.58564124	7.077795695	21.67348079
67.92214122	6.459353451	21.09588925
69.29069628	5.827228376	20.43664982
70.6825304	5.182216289	19.69465632
72.09057897	4.525693074	18.86991782
73.50589532	3.858609786	17.96367956
74.91848481	3.182589714	16.97850837
76.32069154	2.498880041	15.91832406
77.7038066	1.809259257	14.78838123
79.05901165	1.115239064	13.59518646
80.37889797	0.418617529	12.34636003
81.65569976	-0.278888117	11.05044606
82.88392809	-0.975514732	9.716680498
84.05839231	-1.669714847	8.35473167
85.17646863	-2.359616095	6.974426781
86.23554884	-3.043993138	5.585483155
87.2343126	-3.721011598	4.197260477
88.17292981	-4.389797513	2.818546898
89.05351967	-5.048926126	1.457387973
89.87758945	-5.697322158	0.120961408
90.64616507	-6.333803159	-1.184499875
91.36595171	-6.958068475	-2.453741444
92.03837229	-7.569184915	-3.682481928
92.66667684	-8.166597514	-4.867376709
93.25522348	-8.749986175	-6.005955545
93.80760323	-9.318731971	-7.096545786
94.32821269	-9.872754784	-8.138184695
94.8206825	-10.41190996	-9.13052576
95.28708396	-10.93605874	-10.07374884
95.73204996	-11.44518735	-10.96846992
96.15740249	-11.93941361	-11.81566075
96.5656735	-12.41871522	-12.61657493
96.95990802	-12.88329485	-13.3726789
97.34252746	-13.33334033	-14.08559917
97.71491463	-13.7690692	-14.75706815
98.07763835	-14.1907247	-15.38888773
98.43269241	-14.59856947	-15.98289157
98.78219557	-14.99288203	-16.54091923
99.12696012	-15.37395258	-17.06479316
99.46727922	-15.74197753	-17.556301
99.80354913	-16.09747842	-18.01718418
100.1368712	-16.44065039	-18.44912605
100.4680065	-16.77174452	-18.85374513
100.7969246	-17.09120207	-19.23259305
101.1246368	-17.39923405	-19.58714819
101.4519788	-17.69620614	-19.91881703
101.7772903	-17.98239374	-20.22893341
102.1018332	-18.25811271	-20.51875818
102.4253867	-18.52359882	-20.78948388
102.7478814	-18.77922189	-21.0422341
103.0709483	-19.02522203	-21.27806645
103.3928981	-19.26186748	-21.49797706
103.7133832	-19.48929435	-21.70289995
104.0346349	-19.70798701	-21.89371498
104.3547011	-19.91808391	-22.07124613
104.6750013	-20.11982321	-22.23626738
104.9940006	-20.313436	-22.38950468
105.3123703	-20.49914572	-22.53163883
105.6300381	-20.67716857	-22.66330787
105.9469247	-20.84771411	-22.78511027
106.262946	-21.01098464	-22.89760673
106.5780138	-21.16717641	-23.00132391
106.8912285	-21.31647884	-23.09675515
107.204105	-21.4590751	-23.18436314
107.5149228	-21.59514225	-23.26458221
107.8243954	-21.7248516	-23.33781987
108.1325705	-21.84864101	-23.40445891
108.4390826	-21.96612892	-23.46485782
108.7439853	-22.07773789	-23.51935392
109.0476215	-22.18361799	-23.56826482
109.3499132	-22.28391334	-23.61188806
109.6497798	-22.3790552	-23.65050329
109.9474475	-22.46859521	-23.68437412
110.2439856	-22.55295547	-23.71374862
110.5370533	-22.63226209	-23.73885982
110.8290745	-22.70693477	-23.75992733
111.1187493	-22.77649436	-23.77715823
111.4065673	-22.84135484	-23.79074716
111.69212	-22.90192625	-23.80087877
111.9757666	-22.95771284	-23.80772519
112.2578702	-23.00912202	-23.81145053
112.5365354	-23.05655068	-23.81220944
112.8127251	-23.09949723	-23.810147
113.0866271	-23.1385609	-23.80540162
113.3581227	-23.17351609	-23.79810306
113.6273928	-23.20447127	-23.78837428
113.8937683	-23.23189574	-23.77633185
114.1571481	-23.25528722	-23.76208558
114.4183737	-23.27530989	-23.74573998
114.6772463	-23.29146052	-23.72739308
114.9341752	-23.3041104	-23.70713898
115.1874889	-23.31360697	-23.68506557
115.4381895	-23.31946497	-23.66125718
115.6861093	-23.32230703	-23.63579305
115.9325885	-23.32165191	-23.60874892
116.1750445	-23.31810858	-23.58019594
116.4140028	-23.3112025	-23.5502024
116.6509144	-23.3015288	-23.51883246
116.8860495	-23.28862022	-23.48614786
117.1173709	-23.2730567	-23.45220626
117.3464472	-23.25438035	-23.41706342
117.5721269	-23.23315502	-23.38077133
117.7956338	-23.20893273	-23.34338081
118.0156326	-23.18226169	-23.30493881
118.2340918	-23.15270465	-23.26549083
118.44838	-23.12079222	-23.22507987
118.6597993	-23.08633479	-23.18374696
118.869163	-23.0491408	-23.14153088
119.0748307	-23.00972938	-23.09846894
119.2784932	-22.96768163	-23.05459679
119.4783924	-22.92349618	-23.00994785
119.6757349	-22.87676956	-22.96455459
119.8698511	-22.82798229	-22.91844758
120.0610715	-22.77695666	-22.87165599
120.2491584	-22.72351652	-22.8242076
120.4345825	-22.66813026	-22.77612933
120.6174947	-22.61041481	-22.7274466
120.7971237	-22.55081891	-22.67818334
120.9736382	-22.48897573	-22.62836287
121.1474707	-22.42531449	-22.57800721
121.3184092	-22.35967522	-22.52713772
121.4868523	-22.29189754	-22.47577395
121.6520058	-22.22239765	-22.42393567
121.8142695	-22.15101737	-22.37164092
121.9734107	-22.07760378	-22.31890777
122.1299017	-22.00255423	-22.2657524
122.2838921	-21.92554135	-22.21219123
122.4346269	-21.84694418	-22.15823926
122.5824883	-21.76661757	-22.10391137
122.7271916	-21.68442019	-22.04922154
122.8693178	-21.60071779	-21.99418333
123.0085815	-21.51536801	-21.93880925
123.1453156	-21.42823585	-21.88311176
123.2788725	-21.33967093	-21.82710236
123.4095834	-21.24953796	-21.77079244
123.5370797	-21.15770534	-21.71419235
123.6621096	-21.06450794	-21.65731265
123.784308	-20.9698154	-21.60016302
123.9039251	-20.87350222	-21.54275287
124.0204795	-20.77588908	-21.48509112
124.134217	-20.67684879	-21.42718611
124.246017	-20.57626338	-21.36904638
124.3541476	-20.47443721	-21.31067968
124.45948	-20.37124965	-21.25209341
124.5628423	-20.26658729	-21.19329478
124.6626031	-20.16074069	-21.13429067
124.7595843	-20.05359468	-21.07508748
124.8538675	-19.94504036	-21.01569121
124.9453114	-19.83535546	-20.9561083
125.0339938	-19.72442925	-20.89634416
125.1199326	-19.6121596	-20.83640431
125.2031148	-19.4988078	-20.776294
125.2835569	-19.38427118	-20.71601803
125.3612657	-19.26856755	-20.65558141
125.4354772	-19.15159698	-20.59498827
125.5077352	-19.03361055	-20.53424324
125.5772788	-18.91450871	-20.47335023
125.6446863	-18.7941973	-20.41231322
125.7088217	-18.67291324	-20.35113585
125.7702634	-18.55056337	-20.28982171
125.8287968	-18.42705796	-20.22837431
125.8848687	-18.30262241	-20.16679671
125.938265	-18.17716725	-20.10509193
125.9889947	-18.05070841	-20.04326301
126.037483	-17.92316013	-19.98131272
126.0828965	-17.79473652	-19.91924345
126.125661	-17.66535267	-19.85705759
126.1661227	-17.5349283	-19.79475774
126.2036121	-17.40366659	-19.73234599
126.2384709	-17.2714862	-19.66982433
126.2707082	-17.1384015	-19.60719501
126.2998475	-17.00433622	-19.54445972
126.32686	-16.86948274	-19.48162028
126.3512676	-16.73376387	-19.4186781
126.3730809	-16.59719389	-19.35563483
126.3939593	-16.45969882	-19.29249183
126.410602	-16.32146234	-19.22925068
126.4246665	-16.18241133	-19.16591234
126.4362383	-16.04247781	-19.10247804
126.4451671	-15.90183413	-19.03894895
126.4515372	-15.76041222	-18.97532587
126.4553555	-15.61822378	-18.91160992
126.4566153	-15.47520464	-18.84780179
126.4553461	-15.33151693	-18.78390219
126.4515426	-15.18709675	-18.71991181
126.4452112	-15.04195531	-18.65583129
126.4354913	-14.89603242	-18.59166113
126.4241202	-14.749481	-18.52740184
126.41024	-14.60224112	-18.46305379
126.3938566	-14.45432332	-18.39861736
126.3763067	-14.3056703	-18.33409261
126.3549336	-14.15642709	-18.26947993
126.3310739	-14.0065368	-18.20477948
126.3047322	-13.85600931	-18.13999125
126.2756224	-13.7047928	-18.07511546
126.244335	-13.55302111	-18.01015179
126.2105849	-13.40064243	-17.94510051
126.1743767	-13.24766631	-17.87996129
126.1360996	-13.09404339	-17.8147339
126.0949914	-12.93990059	-17.74941831
126.0514425	-12.78518892	-17.68401425
126.0054537	-12.62991673	-17.61852118
125.9581096	-12.47403981	-17.55293886
125.9072667	-12.31767572	-17.48726706
125.8540033	-12.16077919	-17.42150514
125.7983247	-12.00335916	-17.35565277
125.73965	-11.84537405	-17.28970928
125.6791547	-11.68693316	-17.22367422
125.6162591	-11.52799502	-17.15754685
125.5509683	-11.36856827	-17.09132652
125.4841843	-11.20861498	-17.02501266
125.4141193	-11.04823633	-16.95860456
125.341674	-10.88739451	-16.89210132
125.2668539	-10.72609786	-16.82550229
125.1896636	-10.56435461	-16.75880664
125.1109164	-10.40213046	-16.69201347
125.0289996	-10.23951822	-16.62512177
124.9447258	-10.07648364	-16.55813068
124.8581016	-9.913034967	-16.49103934
124.7698494	-9.749141491	-16.42384675
124.6785351	-9.584887798	-16.35655167
124.5848839	-9.42024365	-16.28915324
124.4889012	-9.255216992	-16.22165036
124.3896122	-9.089779871	-16.15404168
124.2889732	-8.924010404	-16.08632622
124.1860142	-8.757881155	-16.01850282
124.0807381	-8.591399477	-15.95057019
123.9721119	-8.424543288	-15.88252725
123.8621871	-8.257378679	-15.81437239
123.7499906	-8.089885644	-15.74610469
123.6354913	-7.922069683	-15.67772245
123.5187008	-7.753939207	-15.60922464
123.3992582	-7.585473315	-15.54060957
123.2778888	-7.416734526	-15.47187608
123.1542348	-7.247702322	-15.40302251
123.0283025	-7.078384208	-15.33404747
122.900456	-6.908764044	-15.2649495
122.7699765	-6.738895258	-15.19572688
122.6372321	-6.568762184	-15.12637827
122.5022223	-6.398371384	-15.05690191
122.364953	-6.227730175	-14.98729624
122.2265117	-6.056826304	-14.91755972
122.0847333	-5.885705096	-14.84769036
121.9407076	-5.71435456	-14.77768681
121.7944386	-5.542781685	-14.70754728
121.6461105	-5.370977377	-14.63726968
121.4953597	-5.198979995	-14.56685252
121.342376	-5.026780932	-14.49629398
121.1871601	-4.854386805	-14.42559206
121.0290037	-4.681792892	-14.35474489
120.8693363	-4.509029407	-14.2837507
120.7074492	-4.336091544	-14.21260759
120.5433415	-4.162985754	-14.14131326
120.377021	-3.989719161	-14.06986599
120.2085068	-3.816290901	-13.99826382
120.0377689	-3.642722922	-13.92650453
119.8648245	-3.469014183	-13.85458593
119.6896795	-3.295171654	-13.78250611
119.5122714	-3.12119843	-13.71026298
119.3327345	-2.947108419	-13.63785422
119.1510038	-2.77290463	-13.56527748
118.9670853	-2.598593942	-13.49253079
118.780982	-2.424183062	-13.41961187
118.5925486	-2.249679043	-13.34651828
118.4020808	-2.075087739	-13.2732476
118.2094374	-1.900416386	-13.19979765
118.0146212	-1.725671691	-13.12616613
117.8174071	-1.550864773	-13.0523503
117.6182497	-1.375993421	-12.97834776
117.4169285	-1.201068898	-12.90415619
117.213446	-1.026097926	-12.82977306
117.0078013	-0.851087176	-12.75519543
116.7996979	-0.676052018	-12.68042101
116.5897446	-0.500982102	-12.60544722
116.3776392	-0.325892731	-12.53027121
116.1633842	-0.150790697	-12.45489015
115.9466077	0.024304535	-12.37930165
115.7280655	0.199411491	-12.3035027
115.5073811	0.374510662	-12.22749024
115.2845606	0.549595223	-12.15126185
115.0599649	0.724641528	-12.07481437
114.8328747	0.899676233	-11.99814473
114.6036573	1.074675711	-11.92125036
114.3723104	1.249632957	-11.84412772
114.1388396	1.424541078	-11.76677405
113.9043432	1.599372253	-11.68918633
113.6666288	1.774161141	-11.61136097
113.4268005	1.948880006	-11.53329539
113.1848542	2.123521549	-11.45498551
112.9418231	2.298053978	-11.37642884
112.6956553	2.472519923	-11.2976215
112.4473833	2.646887468	-11.21856055
112.1970044	2.821149173	-11.13924194
111.9445264	2.995298126	-11.05966298
111.6909	3.16929772	-10.97981925
111.4342246	3.343199074	-10.89970799
111.1754533	3.516965544	-10.81932496
110.9145908	3.6905899	-10.73866679
110.651728	3.864031782	-10.65772987
110.3866882	4.037349523	-10.57650975
110.1195658	4.210502879	-10.49500319
109.8503634	4.383484319	-10.41320629
109.5783084	4.55624885	-10.33111452
109.3049491	4.728863254	-10.2487244
109.0295164	4.901282749	-10.1660318
108.752013	5.073499592	-10.08303258
108.4716137	5.245464875	-9.999722154
108.1899754	5.41725273	-9.916096416
107.9062735	5.588814302	-9.832151159
107.6205109	5.760141613	-9.747882061
107.3326904	5.931226627	-9.663284563
107.0419364	6.102016605	-9.578354134
106.7500087	6.272592717	-9.493086148
106.4560311	6.442902011	-9.407475901
106.1600061	6.612936189	-9.321518782
105.8610097	6.78263859	-9.235209891
105.5609007	6.952097505	-9.148544326
105.2587533	7.121256006	-9.061517164
104.9545696	7.290105341	-8.974123184
104.6473785	7.458584933	-8.886357244
104.3391334	7.626790128	-8.798214437
104.0288627	7.794660174	-8.709689517
103.7165669	7.962185688	-8.620776648
103.402784	8.129302686	-8.531470654
103.0864515	8.296112985	-8.441766271
102.768102	8.462551166	-8.351657043
102.4477442	8.628608934	-8.261138368
102.125861	8.794217554	-8.170203313
101.8014909	8.959485383	-8.078846903
101.4751187	9.12434345	-7.987062248
101.1467502	9.28878256	-7.894843832
100.8175921	9.452731635	-7.802185504
100.4852381	9.616303099	-7.709080421
100.1508986	9.779425656	-7.615522315
99.81457742	9.942089291	-7.521505004
99.4766735	10.10421955	-7.42702149
99.13640039	10.26593441	-7.332065168
98.79415777	10.42715903	-7.236629075
98.44994999	10.58788276	-7.140706239
98.10488787	10.74802816	-7.0442895
97.75676062	10.90771786	-6.947371819
97.40668226	11.06687399	-6.84994567
97.05497408	11.22541614	-6.752003505
96.70100432	11.38347095	-6.653537465
96.34509931	11.54095851	-6.554540511
95.98726165	11.69786629	-6.455003778
95.62778095	11.85411205	-6.35491992
95.26609524	12.00982569	-6.254280408
94.90249555	12.16492442	-6.153077444
94.53698407	12.31939466	-6.051301372
94.16982184	12.47315256	-5.948944702
93.80051003	12.62633044	-5.845998175
93.42930735	12.7788426	-5.742452874
93.05571586	12.93060195	-5.638299749
92.68075117	13.08174327	-5.533529126
92.3039162	13.23217909	-5.428131612
91.92521781	13.38189577	-5.322097719
91.54342107	13.53080464	-5.215417696
91.16102252	13.67904178	-5.108081403
90.77678191	13.82651686	-5.000078193
90.39086563	13.97315103	-4.891398523
90.00299309	14.11904959	-4.782030769
89.61328229	14.26415296	-4.671964964
89.22176533	14.40843519	-4.561189664
88.82719831	14.55180489	-4.449693231
88.43210155	14.69439849	-4.33746486
88.03522828	14.8361237	-4.224492465
87.63673565	14.97688852	-4.110764343
87.23634073	15.11682849	-3.996268345
86.83420038	15.25584969	-3.880991348
86.43039351	15.39389895	-3.764921197
86.02486995	15.53099417	-3.64804546
85.61756702	15.66715675	-3.53034982
85.20856943	15.80233089	-3.41182163
84.79733165	15.93642372	-3.292447213
84.38498526	16.06956497	-3.172212083
83.97098446	16.20166066	-3.051101811
83.55546734	16.33261876	-2.929102281
83.138203	16.46256521	-2.806197914
82.7193313	16.59140694	-2.682374216
82.29966113	16.71905217	-2.55761567
81.87762128	16.84562177	-2.431905484
81.45402561	16.97102329	-2.305228254
81.02901578	17.09516575	-2.177567373
80.60236422	17.21816508	-2.048905597
80.1742147	17.33992902	-1.919225737
79.74471528	17.46036759	-1.788510269
79.31363278	17.57959119	-1.656741358
78.88111672	17.69750755	-1.523899987
78.44732743	17.81402941	-1.389968088
78.01201596	17.92925774	-1.254925397
77.57534498	18.04310348	-1.11875288
77.13684734	18.1554803	-0.981430885
76.69753889	18.2664816	-0.842938526
76.25838185	18.37596166	-0.703254284
75.81654179	18.48400783	-0.562357727
75.37348389	18.5905323	-0.420225824
74.9300449	18.69545416	-0.276837114
74.48464718	18.7988486	-0.132168466
74.03813286	18.90063161	0.013803529
73.59073535	19.0007231	0.161103027
73.14209772	19.09918828	0.309753937
72.69389963	19.19590067	0.459782016
72.2432897	19.29091475	0.611212195
71.79176073	19.38415155	0.76407069
71.33900145	19.47553666	0.918384724
70.88577236	19.56511173	1.074180453
70.43203961	19.65276682	1.231486551
69.97730162	19.73853003	1.390331364
69.52219601	19.82230112	1.550744278
69.06616121	19.90409546	1.712754462
68.60956414	19.98384334	1.876392835
68.15222634	20.06148173	2.041690035
67.69469012	20.13700965	2.208677811
67.23715929	20.21034533	2.377389072
66.77894417	20.28147404	2.547856281
66.32091537	20.35032374	2.720113834
65.86230896	20.41686371	2.894196236
65.40408572	20.48103399	3.070137742
64.94540309	20.54278707	3.247975503
64.48676494	20.6020727	3.427745433
64.02835368	20.65882763	3.609485263
63.5707726	20.71301257	3.793232577
63.11300775	20.76454746	3.979026781
62.65632624	20.81340281	4.1669069
62.19962202	20.85948165	4.35691342
61.74427675	20.90276446	4.549087147
61.28908916	20.94313735	4.743470097
60.8350368	20.98059053	4.94010396
60.38187008	21.01499255	5.139031883
59.93068966	21.04634286	5.34029695
59.48009205	21.07449257	5.543943907
59.03183822	21.09944947	5.750016993
58.58441826	21.12104742	5.958561561
58.139732	21.1393023	6.169622482
57.69663049	21.15408708	6.383246416
57.25525779	21.16525343	6.599478999
56.81633763	21.17283456	6.818366375
56.37992201	21.17662167	7.039955457
55.94607022	21.17662763	7.26429223
55.51627475	21.17271824	7.491423273
55.0890508	21.16470565	7.721393539
54.66521999	21.15263954	7.954248985
54.24576186	21.13633921	8.190033417
53.82996752	21.11560441	8.428791163
53.41815826	21.09049385	8.670563784
53.01206613	21.06080461	8.915392686
52.61110212	21.02641376	9.163316449
52.21477474	20.9870939	9.414371153
51.8250222	20.94290958	9.66859104
51.44063663	20.89362761	9.926006876
51.06291893	20.83910675	10.18664511
50.69273316	20.77919975	10.45052828
50.32920131	20.71364686	10.71767337
49.97406307	20.64250375	10.98809192
49.62625151	20.56550102	11.26178837
49.2879879	20.48246899	11.53875921
48.95983683	20.39323137	11.81899231
48.6411956	20.29760535	12.10246438
48.3339242	20.19540125	12.38914124
48.03869317	20.08642235	12.67897488
47.75428215	19.97046471	12.9719022
47.48341873	19.8473171	13.2678422
47.22652519	19.71675902	13.56669519
46.98408618	19.57856367	13.86833857
46.75665623	19.4324948	14.17262473
46.54594957	19.2783078	14.47937752
46.35334109	19.11574894	14.78838912
46.17847533	18.94455628	15.09941484
46.02392547	18.76445751	15.41216978
45.89025504	18.57521337	15.72632266
45.77783884	18.37644075	16.04149113
45.68955587	18.16789029	16.3572347
45.6262348	17.94926275	16.67304801
45.58910378	17.72020769	16.98835322
45.58021172	17.48041808	17.30249113
45.60044515	17.2295322	17.61471258
45.65200053	16.96724388	17.92416738
45.73607826	16.69313586	18.22989385
45.85494767	16.40687429	18.53080638
46.01176386	16.10817207	18.82568338
46.20691641	15.79651851	19.11315293
46.44324553	15.47160763	19.39167958
46.72300557	15.13306877	19.65954925
47.04732076	14.78053392	19.9148546
47.41817544	14.41364051	20.15548131
47.83805328	14.03203472	20.37909383
48.30906725	13.63537622	20.58312446
48.83268975	13.22334241	20.76476382
49.4120679	12.79563381	20.92095476
50.04753012	12.35198124	21.04839247
50.74086665	11.89199473	21.14352968
51.4924674	11.41580079	21.2025912
52.30339289	10.92295574	21.22159874
53.17348555	10.41354815	21.19640699
54.10288002	9.887726592	21.1227559
55.09136544	9.345284382	20.99633755
56.13692241	8.78655303	20.812881
57.23637214	8.211820468	20.56825504
58.3870394	7.621491425	20.25858792
59.58425131	7.016097221	19.88040223
60.82400092	6.396304504	19.43076298
62.09978739	5.762791905	18.90742782
63.40631004	5.116771927	18.30899733
64.73590626	4.459210795	17.63505436
66.08038959	3.79123217	16.88627959
67.43141117	3.114437789	16.06453534
68.78129346	2.430110196	15.17290757
70.1210991	1.739959132	14.21569658
71.44418048	1.045676314	13.19835481
72.743079	0.348905557	12.12737212
74.0096345	-0.348613895	11.0101147
75.23850942	-1.045089315	9.854623959
76.42461111	-1.738908856	8.66938898
77.56413866	-2.42842316	7.46310375
78.65382258	-3.112189256	6.244426411
79.69453343	-3.788478162	5.021755425
80.6830882	-4.456389611	3.803033873
81.62177783	-5.114286155	2.595590558
82.51081409	-5.761590257	1.406021469
83.35142743	-6.397136266	0.240113175
84.14663541	-7.020129414	-0.897195426
84.89913114	-7.629903911	-2.001815583
85.61368705	-8.22591619	-3.070483298
86.29039407	-8.807736225	-4.100710904
86.93353893	-9.375110939	-5.090724164
87.5462953	-9.927624187	-6.039387081
88.13116111	-10.46524148	-6.946124864
88.69113403	-10.98786085	-7.810844287
89.22906607	-11.49545046	-8.633856244
89.74631116	-11.98814338	-9.415805233
90.24723906	-12.46592334	-10.15760417
90.73292852	-12.9289979	-10.8603729
91.20551343	-13.37755866	-11.52539104
91.66502876	-13.8118267	-12.15405038
92.11514368	-14.23204756	-12.74781835
92.55664828	-14.63848605	-13.3082066
92.98955264	-15.03142236	-13.836746
93.41539669	-15.41114798	-14.33496462
93.83441399	-15.77796257	-14.80437261
94.24837283	-16.13208605	-15.24644781
94.65731021	-16.47401128	-15.66262667
95.06201114	-16.80389559	-16.05429773
95.46321523	-17.1221727	-16.42279614
95.86068917	-17.42905971	-16.7693998
96.25417198	-17.72491625	-17.0953279
96.64486223	-18.01002186	-17.40174171
97.03323555	-18.28465409	-17.68974148
97.41841964	-18.54915377	-17.96037114
97.80190021	-18.80378467	-18.21461617
98.18241897	-19.04882126	-18.45340825
98.56134479	-19.28442516	-18.6776257
98.93765536	-19.51104988	-18.88809463
99.31187275	-19.72885973	-19.08559542
99.68401741	-19.93809915	-19.27085967
100.0540966	-20.13900567	-19.44457691
100.4217268	-20.3318091	-19.60739436
100.78726	-20.51673227	-19.75992064
101.1506708	-20.69399093	-19.90272755
101.5123187	-20.86379376	-20.03635285
101.8709901	-21.0263422	-20.16130002
102.2278156	-21.1818319	-20.27804403
102.581951	-21.33045164	-20.38703009
102.9333314	-21.47238367	-20.48867645
103.283131	-21.60780465	-20.58337679
103.6304846	-21.73688525	-20.67150107
103.9750755	-21.86005636	-20.75339679
104.3173915	-21.97694829	-20.82939128
104.6566753	-22.08797719	-20.89979227
104.9937266	-22.19329231	-20.96488921
105.3285009	-22.29303734	-21.02495485
105.660026	-22.38763602	-21.08024554
105.9888636	-22.47665308	-21.13100324
106.3152867	-22.56050383	-21.17745647
106.6378808	-22.63931361	-21.21981919
106.9582992	-22.71349446	-21.25829513
107.275511	-22.78258115	-21.29307441
107.5906015	-22.84698051	-21.32433853
107.9023715	-22.90709396	-21.35225709
108.2114333	-22.96244161	-21.37699173
108.5168432	-23.0134215	-21.3986942
108.8197341	-23.06042378	-21.41750856
109.1193997	-23.1029613	-21.43357091
109.4172615	-23.14142299	-21.44700992
109.7110919	-23.17618248	-21.45794688
110.0020962	-23.20675585	-21.46649773
110.2897974	-23.23379977	-21.47277157
110.5748509	-23.25682632	-21.47687164
110.8564696	-23.27643963	-21.47889631
111.1354067	-23.29228694	-21.47893874
111.410465	-23.30459474	-21.47708663
111.6826132	-23.31375075	-21.47342439
111.9515502	-23.31928154	-21.46803107
112.2174049	-23.32179643	-21.46098243
112.4801788	-23.32082758	-21.4523504
112.7397142	-23.31697106	-21.4422028
112.9957479	-23.30976437	-21.43060506
113.2489408	-23.29979001	-21.41761794
113.4992858	-23.28659267	-21.40330045
113.7461273	-23.27074074	-21.38770885
113.9902236	-23.25178704	-21.37089556
114.2307055	-23.23028443	-21.35291181
114.4679733	-23.205796	-21.33380526
114.7020902	-23.17885837	-21.31362221
114.933641	-23.14904548	-21.29240607
115.1613979	-23.11687604	-21.27019883
115.3860887	-23.08193761	-21.24704039
115.6074897	-23.04473127	-21.22296838
115.8257164	-23.0050774	-21.19801954
116.0403546	-22.9627973	-21.17222814
116.2522384	-22.91837866	-21.145627
116.4611729	-22.87142859	-21.11824809
116.6667329	-22.82241623	-21.090121
116.8687866	-22.77096199	-21.06127471
117.068037	-22.71751778	-21.03173688
117.2641426	-22.66191855	-21.00153383
117.4585978	-22.60399913	-20.97069035
117.6484344	-22.54419768	-20.93923082
117.8348176	-22.48215776	-20.90717803
118.0183994	-22.41829821	-20.87455386
118.1988657	-22.35246401	-20.84137948
118.3765177	-22.28450006	-20.80767488
118.5507712	-22.214812	-20.7734597
118.7219284	-22.14324677	-20.73875242
118.8896605	-22.06965591	-20.70357054
119.0546437	-21.99442804	-20.66793053
119.2168378	-21.91724412	-20.63184938
119.3756814	-21.83847482	-20.59534223
119.5314644	-21.75797833	-20.55842391
119.6851078	-21.67561872	-20.52110893
119.8347988	-21.59175162	-20.48341068
119.9814536	-21.50624059	-20.44534257
120.1253219	-21.41895472	-20.40691707
120.2659293	-21.33023341	-20.36814624
120.403525	-21.23994651	-20.3290414
120.5389859	-21.14796697	-20.2896142
120.6705865	-21.0546212	-20.24987499
120.7992004	-20.9597827	-20.20983413
120.9243342	-20.86333042	-20.16950092
121.0469957	-20.7655749	-20.12888482
121.1666967	-20.66639629	-20.08799531
121.2835639	-20.56567731	-20.04684089
121.3973663	-20.46371619	-20.00542945
121.5082324	-20.36039673	-19.96376923
121.6155541	-20.25560746	-19.9218677
121.7205693	-20.14963208	-19.87973232
121.8226741	-20.04235993	-19.83737039
121.9218863	-19.93368551	-19.79478839
122.0181932	-19.82387754	-19.75199254
122.1116156	-19.71283158	-19.70898941
122.2014087	-19.60044591	-19.66578483
122.2890823	-19.48697804	-19.62238454
122.3738959	-19.37232713	-19.57879399
122.4557333	-19.25639685	-19.53501827
122.5348502	-19.13943183	-19.49106268
122.6111307	-19.02133585	-19.44693183
122.6845839	-18.90212596	-19.40263066
122.7557338	-18.78171073	-19.35816334
122.8235599	-18.66032296	-19.31353415
122.8885824	-18.53787005	-19.26874734
122.9519732	-18.41426604	-19.22380649
123.0114178	-18.28973076	-19.17871552
123.0680857	-18.16417821	-19.13347814
123.1219813	-18.0376222	-19.08809768
123.1734867	-17.90998112	-19.04257749
123.2218673	-17.78146399	-18.99692057
123.2675013	-17.65198817	-18.95112997
123.309228	-17.52147569	-18.90520861
123.3493894	-17.3901245	-18.85915914
123.3868281	-17.25785676	-18.81298425
123.4215517	-17.12468607	-18.76668643
123.4545155	-16.99053745	-18.72026795
123.4838319	-16.85559997	-18.67373108
123.5104559	-16.71979906	-18.62707828
123.5343936	-16.58314718	-18.58031148
123.5557827	-16.44557505	-18.53343239
123.5743727	-16.3072598	-18.48644306
123.5902978	-16.16813103	-18.4393452
123.6036103	-16.0281239	-18.39214045
123.6142322	-15.88740544	-18.34483063
123.6222107	-15.74590948	-18.29741693
123.6275539	-15.60364799	-18.24990086
123.6294674	-15.46055923	-18.20228393
123.6295614	-15.31680132	-18.15456735
123.6270405	-15.17231215	-18.1067519
123.6219131	-15.02710284	-18.05883926
123.6140483	-14.88111531	-18.01083012
123.6037243	-14.73449777	-17.96272554
123.590814	-14.58719286	-17.91452647
123.5753243	-14.43921113	-17.86623388
123.5554961	-14.29049792	-17.81784816
123.5348594	-14.14119268	-17.76937025
123.5116642	-13.99124213	-17.7208009
123.4859112	-13.84065498	-17.67214038
123.4580614	-13.68938149	-17.62338975
123.4272183	-13.53755224	-17.57454899
123.3938414	-13.3851174	-17.52561872
123.3579315	-13.23208517	-17.47659944
123.3175262	-13.07840945	-17.42749134
123.2765738	-12.92421322	-17.37829481
123.2331063	-12.76944823	-17.32900985
123.1871329	-12.61412449	-17.2796368
123.1389282	-12.45819828	-17.23017571
123.0879607	-12.30178435	-17.18062685
123.0345042	-12.1448389	-17.13099019
122.9785633	-11.98737071	-17.08126562
122.9211069	-11.82933947	-17.03145303
122.8602163	-11.67085225	-16.98155266
122.7968583	-11.51186868	-16.93156417
122.731039	-11.35239735	-16.8814876
122.6636385	-11.1924016	-16.83132247
122.5929115	-11.03198007	-16.78106874
122.5197381	-10.87109612	-16.73072603
122.444124	-10.70975818	-16.68029411
122.3664705	-10.5479536	-16.62977259
122.2863824	-10.38571172	-16.57916109
122.2034784	-10.22306109	-16.52845927
122.1181509	-10.05998852	-16.47766654
122.0304079	-9.896502601	-16.42678256
121.940954	-9.732573628	-16.3758067
121.8483951	-9.568284723	-16.32473855
121.7534321	-9.403605672	-16.27357729
121.6560738	-9.238544897	-16.2223225
121.5569333	-9.073075737	-16.17097359
121.454793	-8.907273676	-16.11952962
121.3502723	-8.741113016	-16.0679902
121.2433677	-8.574600274	-16.01635422
121.1346141	-8.40771382	-15.96462135
121.0229656	-8.240520759	-15.91279043
120.9089534	-8.072998976	-15.86086091
120.7925767	-7.905155232	-15.8088317
120.6738443	-7.736997501	-15.75670209
120.5531903	-7.568505951	-15.70447107
120.4297559	-7.39974161	-15.65213794
120.3039712	-7.230684262	-15.59970127
120.1758478	-7.06134204	-15.54716045
120.0457313	-6.891698761	-15.49451422
119.9129352	-6.721807279	-15.44176173
119.7778108	-6.551652182	-15.38890186
119.640356	-6.381239861	-15.33593331
119.5007802	-6.21056355	-15.28285519
119.3587475	-6.039654616	-15.22966628
119.2143359	-5.868514152	-15.17636519
119.0676141	-5.697145118	-15.12295098
118.9185849	-5.525554287	-15.06942233
118.7674227	-5.353733183	-15.0157778
118.6137864	-5.18171937	-14.96201635
118.4578534	-5.009504559	-14.90813656
118.2996224	-4.837095178	-14.85413688
118.1391919	-4.664487179	-14.80001621
117.9763841	-4.491709993	-14.74577311
117.8112902	-4.318758949	-14.691406
117.6439133	-4.145640809	-14.63691342
117.4742586	-3.97236255	-14.58229401
117.3023377	-3.798923489	-14.52754629
117.1281343	-3.62534505	-14.47266847
116.9516613	-3.451626668	-14.4176591
116.7729228	-3.277775167	-14.36251668
116.5918481	-3.103793733	-14.30723957
116.4085837	-2.929695976	-14.25182589
116.2230612	-2.75548523	-14.19627412
116.0352849	-2.581168252	-14.14058262
115.8452572	-2.40675175	-14.0847496
115.6528242	-2.232242681	-14.02877307
115.4582976	-2.057647097	-13.97265142
115.2615278	-1.882972132	-13.91638287
115.0625168	-1.708224491	-13.85996557
114.8610334	-1.533415121	-13.80339726
114.6575447	-1.358542166	-13.74667638
114.4518231	-1.183616708	-13.68980097
114.2438697	-1.008645443	-13.63276893
114.0338682	-0.833638105	-13.57557807
113.8217808	-0.658600788	-13.51822662
113.6071472	-0.483532622	-13.4607125
113.3902883	-0.308445662	-13.40303326
113.1712103	-0.133346729	-13.34518702
112.9495378	0.041745064	-13.28717165
112.7260265	0.216847562	-13.22898468
112.5003021	0.391941599	-13.17062395
112.2723687	0.56702035	-13.11208739
112.0417747	0.742060587	-13.05337223
111.8094239	0.917088115	-12.99447642
111.5748705	1.092079724	-12.93539761
111.3381112	1.267028386	-12.87613292
111.0991533	1.44192727	-12.81668044
110.8574783	1.616749026	-12.75703738
110.6141245	1.791527295	-12.69720113
110.3685771	1.966234773	-12.63716926
110.1208348	2.140864295	-12.57693887
109.8703218	2.315384677	-12.51650774
109.6181993	2.489837142	-12.45587256
109.3638928	2.664190512	-12.39503119
109.1073983	2.838437328	-12.33398018
108.8480777	3.012542421	-12.27271729
108.587219	3.186554776	-12.21123911
108.3241813	3.360439007	-12.14954305
108.0589663	3.53418779	-12.08762607
107.7915726	3.707793558	-12.02548497
107.5213027	3.881217112	-11.96311697
107.2495637	4.054514956	-11.9005185
106.9756527	4.227647503	-11.83768661
106.6995739	4.400607379	-11.77461826
106.4197702	4.573350936	-11.71130999
106.1393575	4.745942278	-11.64775821
105.856781	4.918337941	-11.58395991
105.5720426	5.090530179	-11.51991158
105.2851223	5.262471522	-11.45560983
104.9960629	5.434233355	-11.39105084
104.7048452	5.605768003	-11.32623088
104.4114714	5.777067599	-11.26114658
104.1153817	5.94809595	-11.19579413
103.8173995	6.118886204	-11.1301699
103.5175685	6.28943222	-11.06426979
103.2155881	6.459710601	-10.99808993
102.9114593	6.629713038	-10.9316265
102.6058438	6.7993845	-10.86487535
102.2974243	6.968810064	-10.79783236
101.9868602	7.137934073	-10.73049307
101.6741547	7.306748193	-10.66285356
101.3599176	7.475193676	-10.59490925
101.0429353	7.643362159	-10.52665624
100.7238161	7.811194315	-10.45808959
100.4025616	7.978681136	-10.38920465
100.0789594	8.145760765	-10.31999733
99.75344219	8.312530312	-10.25046234
99.42579643	8.478927414	-10.18059512
99.09602368	8.644942751	-10.11039089
98.76463747	8.810510461	-10.03984455
98.43061436	8.975733883	-9.96895105
98.09447111	9.14054727	-9.897705606
97.75620561	9.304940042	-9.826102194
97.41629461	9.468844202	-9.754136071
97.07379743	9.632367889	-9.681801873
96.72918592	9.795441603	-9.609094
96.38246234	9.958055036	-9.536006408
96.03254424	10.12013672	-9.462533739
95.6816077	10.28179946	-9.388670225
95.32856652	10.44297091	-9.314409904
94.97342334	10.60364041	-9.239746606
94.6165759	10.76373345	-9.164674373
94.2572361	10.92336696	-9.089186776
93.89580012	11.08246525	-9.013277044
93.53188752	11.24095156	-8.936939246
93.16627254	11.39894706	-8.860166643
92.79857061	11.55637352	-8.782952311
92.42878474	11.71321928	-8.705289411
92.05725362	11.86940527	-8.627171264
91.68330887	12.02505443	-8.54859023
91.30729051	12.18008707	-8.469539106
90.92920266	12.33449124	-8.390011022
90.54935368	12.48818429	-8.309997529
90.16713208	12.64129264	-8.229491423
89.78285092	12.79373398	-8.148484534
89.39680085	12.94542498	-8.066968956
89.00841039	13.09649319	-7.98493664
88.61797202	13.24685457	-7.902379043
88.22548944	13.39649546	-7.819287907
87.83051424	13.54533097	-7.735654249
87.43395742	13.69348881	-7.651468965
87.03537226	13.84088432	-7.566723478
86.63358376	13.98743044	-7.481407943
86.23095676	14.13325671	-7.395513765
85.82631287	14.27827487	-7.309030272
85.41966143	14.42247088	-7.22194819
85.00983501	14.56575771	-7.134257557
84.59918667	14.7082621	-7.045947807
84.18654708	14.84989651	-6.957008748
83.77075681	14.99057354	-6.86742929
83.35415835	15.13041883	-6.777198768
82.93558994	15.2693445	-6.686306141
82.51390219	15.40726307	-6.594739885
82.09141797	15.54429693	-6.502487736
81.6669874	15.68035882	-6.409538568
81.24061755	15.81542993	-6.315879695
80.81117766	15.94942315	-6.221498836
80.38095966	16.08245749	-6.126383202
79.94883038	16.21444466	-6.030519441
79.51503318	16.34529813	-5.93389507
79.07910934	16.47513269	-5.83649597
78.64130319	16.60385953	-5.73830768
78.20321115	16.73139391	-5.639316463
77.76167101	16.85784482	-5.539507807
77.31828564	16.98312592	-5.438866968
76.87265396	17.1071514	-5.33737783
76.42561514	17.23002532	-5.235025501
75.97676947	17.35166157	-5.131793884
75.52639684	17.47197691	-5.027666083
75.07398025	17.5910676	-4.922625925
74.61980283	17.70884976	-4.81665646
74.16416129	17.82524065	-4.709738848
73.7065084	17.94032919	-4.601856104
73.24680585	18.05397953	-4.492989988
72.78575196	18.16627153	-4.383121084
72.32302609	18.27712488	-4.272230171
71.85770593	18.38646243	-4.160297252
71.39170036	18.49435476	-4.047302804
70.92408601	18.60072276	-3.933224622
70.45398814	18.70549348	-3.818042406
69.98323119	18.80872531	-3.701734168
69.51025186	18.91031081	-3.584277644
69.0362831	19.01027403	-3.465649418
68.56100284	19.10856708	-3.34582653
68.08468482	19.205113	-3.224783687
67.60652669	19.29994811	-3.102497197
67.12697736	19.39300247	-2.978941489
66.64651981	19.4842109	-2.854089771
66.16428734	19.57359609	-2.72791637
65.68125714	19.66106755	-2.600393484
65.1964856	19.74663302	-2.471492823
64.71044729	19.83021289	-2.341185393
64.22329979	19.91180203	-2.209442655
63.73502862	19.99133996	-2.076232315
63.24509291	20.06877489	-1.941525178
62.75471686	20.14408444	-1.805288599
62.26283455	20.2172075	-1.66748887
61.77055484	20.28810815	-1.528093447
61.27693916	20.35673649	-1.387067779
60.78297582	20.42303944	-1.244376419
60.28786118	20.48697824	-1.099982146
59.79245771	20.54848349	-0.953848807
59.29610048	20.6075277	-0.805937519
58.79952504	20.66402472	-0.656209171
58.3022087	20.71795709	-0.504623315
57.80475525	20.76922205	-0.351139078
57.30679118	20.81781294	-0.195713778
56.80878504	20.86360931	-0.038304284
56.31051735	20.90661593	0.121133883
55.81231822	20.94669376	0.282646532
55.31412679	20.98385766	0.446280627
54.81613201	21.01795003	0.612084127
54.31843598	21.04899729	0.780105236
53.82108565	21.07682289	0.950395243
53.32435022	21.10146115	1.123005431
52.82832535	21.12278434	1.297987966
52.33287221	21.14064025	1.475396524
51.83860118	21.15508254	1.655286147
51.34511352	21.16588357	1.837713122
50.85271009	21.17310442	2.02273451
50.3627537	21.1765827	2.210409102
49.87342405	21.17613473	2.400795507
49.38589126	21.17183666	2.593954949
48.90008965	21.16345726	2.789948438
48.41644214	21.15093431	2.988838113
47.93510521	21.13421278	3.190688078
47.45647661	21.11313503	3.395561592
46.9808275	21.08747602	3.603523488
46.50871742	21.05733	3.814638511
46.03964107	21.02246997	4.028971839
45.57416057	20.98265267	4.246589488
45.11285028	20.93797151	4.467555956
44.65552232	20.88817859	4.691936451
44.20339846	20.83313176	4.919795096
43.75640668	20.77268337	5.151194824
43.31430938	20.70655947	5.386197372
42.87740744	20.63484186	5.624862497
42.44690382	20.55724759	5.867246701
42.02326428	20.47360587	6.113403985
41.60738666	20.38373974	6.363383998
41.1989834	20.28746569	6.61723241
40.79901953	20.18459336	6.874988351
40.40808701	20.07492511	7.136684655
40.02604276	19.95825593	7.402346127
39.65434376	19.83437396	7.671987538
39.29370058	19.70305836	7.945613508
38.94412384	19.56408032	8.223215472
38.60754417	19.41720329	8.504769439
38.28407418	19.26218174	8.790234522
37.97499062	19.09876149	9.079549815
37.68160869	18.92667834	9.372631233
37.40448417	18.74571466	9.669368212
37.14370609	18.55546904	9.969620046
36.90223662	18.3557141	10.2732109
36.67992979	18.14614896	10.57992587
36.47921909	17.92647339	10.88950442
36.2994415	17.6963351	11.20163521
36.14401416	17.4554112	11.51594864
36.01392446	17.20338329	11.8320093
35.91062244	16.93985944	12.14930737
35.83634532	16.66455928	12.46724938
35.79167914	16.37702262	12.78514822
35.77903265	16.07695561	13.10221153
35.80088083	15.76400416	13.41753028
35.86068507	15.43769863	13.73006486
35.95825052	15.0977261	14.0386325
36.09597109	14.74371913	14.34189187
36.27625314	14.375317	14.63833003
36.50150171	13.9921677	14.92624643
36.77383407	13.59393325	15.20374053
37.09481369	13.18029406	15.46869767
37.46725767	12.75095457	15.71877966
37.89263869	12.30549042	15.9514161
38.37465097	11.8439933	16.16380283
38.913685	11.36597103	16.35290314
39.51100707	10.87160327	16.51545909
40.16811489	10.36053276	16.64801067
40.88550881	9.832924446	16.74692739
41.66366186	9.288997853	16.80845161
42.50145126	8.72869194	16.82875728
43.39891836	8.152436857	16.80402507
44.35403004	7.560648356	16.73053117
45.36525222	6.953869388	16.60475454
46.42871616	6.332681575	16.42349292
47.54031733	5.698098649	16.183991
48.69607319	5.050984907	15.88407012
49.88925554	4.392360304	15.52225469
51.11512723	3.723649001	15.09788703
52.36653182	3.046064405	14.61121925
53.63592875	2.36125104	14.06347693
54.91690798	1.670675993	13.45688382
56.20308364	0.976086015	12.79464597
57.48526005	0.279186447	12.080892
58.75850228	-0.418284019	11.32057425
60.01616591	-1.114662913	10.51933299
61.25283544	-1.808139138	9.683332789
62.46312619	-2.497279251	8.819078843
63.6435697	-3.180298011	7.933228348
64.79193124	-3.85607377	7.032406879
65.9056946	-4.522946531	6.123042215
66.98307009	-5.180124794	5.211221008
68.02355026	-5.826365458	4.302575317
69.02837181	-6.460750478	3.40219922
69.99675815	-7.082495919	2.514595774
70.93068691	-7.690946901	1.643652352
71.83106429	-8.285570415	0.792640914
72.69943414	-8.865947429	-0.035764214
73.53722363	-9.431762588	-0.839450729
74.34682334	-9.982818373	-1.616823347
75.12958293	-10.51889414	-2.366752762
75.88729223	-11.03995387	-3.088521226
76.62351168	-11.54603467	-3.781766861
77.33794716	-12.03711583	-4.446431803
78.03253778	-12.51334751	-5.082711712
78.70900312	-12.97488937	-5.691009439
79.36863391	-13.42201864	-6.271895716
80.01328949	-13.85483231	-6.826071517
80.64363263	-14.27347312	-7.354336783
81.26135897	-14.67847753	-7.857564066
81.86734001	-15.07001063	-8.336674616
82.46213779	-15.44836556	-8.792620517
83.04559384	-15.81384318	-9.226368726
83.61918277	-16.16667071	-9.638887679
84.183523	-16.5073279	-10.03113825
84.73951971	-16.8360336	-10.4040643
85.28788859	-17.15306262	-10.75858763
85.82869168	-17.45880534	-11.09560362
86.36181612	-17.75351556	-11.41597622
86.88824304	-18.03752607	-11.72053785
87.40707492	-18.3110953	-12.01008575
87.91967244	-18.57456308	-12.28538261
88.42641974	-18.82819246	-12.54715699
88.92684409	-19.07225667	-12.79610127
89.42101282	-19.30692095	-13.03287459
89.91041332	-19.53263068	-13.25810181
90.39361801	-19.74955224	-13.47237627
90.87183258	-19.95792972	-13.67625957
91.34443531	-20.15799928	-13.87028295
91.81226603	-20.34999033	-14.05494929
92.27465806	-20.53412445	-14.23073368
92.73128439	-20.71061723	-14.39808578
93.18335873	-20.87967612	-14.55743045
93.63094908	-21.04150213	-14.70916743
94.07411821	-21.19628978	-14.85367624
94.51292066	-21.34422729	-14.99131428
94.94576503	-21.48549657	-15.12241928
95.3742991	-21.62027335	-15.24731043
95.7981426	-21.74872743	-15.36628905
96.21689326	-21.87102294	-15.47963967
96.63170176	-21.98757493	-15.58763168
97.04165923	-22.09802697	-15.69051908
97.4474434	-22.20278073	-15.78854242
97.84819537	-22.30197873	-15.88192858
98.24481664	-22.39579425	-15.97089306
98.63708713	-22.48453004	-16.05563917
99.02468274	-22.56787505	-16.13635871
99.40772488	-22.64619262	-16.2132346
99.786792	-22.71987914	-16.28643989
100.161848	-22.7884984	-16.35613716
100.5323879	-22.85244158	-16.42248172
100.8984381	-22.91209524	-16.48562041
101.2601607	-22.96700866	-16.54569273
101.6178644	-23.01756535	-16.60283093
101.9710769	-23.06413923	-16.65716009
102.319553	-23.10627335	-16.70879989
102.6640331	-23.14434087	-16.75786331
103.004575	-23.1787008	-16.80445736
103.340883	-23.2088982	-16.84868507
103.6730768	-23.23556002	-16.89064273
104.0002602	-23.25822764	-16.93042316
104.324523	-23.27725615	-16.96811456
104.6443327	-23.29297953	-17.00380031
104.960583	-23.30495164	-17.03755985
105.2722358	-23.31376514	-17.06946936
105.5805392	-23.31897485	-17.09960123
105.8841117	-23.32116255	-17.12802486
106.1834606	-23.31988612	-17.15480523
106.4790187	-23.31571477	-17.18000538
106.770527	-23.30821331	-17.20368556
107.0581462	-23.29793681	-17.22590218
107.3424276	-23.28445758	-17.24671077
107.6221858	-23.26831498	-17.26616265
107.8970916	-23.24909042	-17.28430814
108.1690529	-23.22730913	-17.30119472
108.4368511	-23.20256112	-17.31686829
108.7010909	-23.17535504	-17.3313712
108.9618588	-23.14529191	-17.34474631
109.2184558	-23.11286598	-17.35703347
109.4711175	-23.07768641	-17.36826994
109.7201381	-23.04023252	-17.37849328
109.9653984	-23.00033569	-17.38773842
110.2062538	-22.95782839	-17.39603841
110.4440421	-22.91317613	-17.40342588
110.6781012	-22.86600712	-17.40993132
110.9084904	-22.8167693	-17.41558453
111.1346301	-22.76510485	-17.42041417
111.3576866	-22.71144323	-17.4244469
111.5771062	-22.65563069	-17.4277095
111.7935682	-22.59751207	-17.43022648
112.0057637	-22.53750481	-17.43202227
112.2144518	-22.47527268	-17.43311996
112.419487	-22.41121468	-17.43354153
112.6209686	-22.34518522	-17.43330858
112.8190077	-22.2770396	-17.43244173
113.0134286	-22.20716316	-17.43096072
113.2038173	-22.13524377	-17.4288846
113.3912399	-22.06164901	-17.42623158
113.5751885	-21.98624264	-17.42301894
113.7545049	-21.90889155	-17.41926397
113.9315487	-21.82994948	-17.41498307
114.1051656	-21.74928373	-17.41019156
114.274816	-21.66676535	-17.40490456
114.4416219	-21.5827339	-17.39913669
114.6050478	-21.49706172	-17.39290214
114.7651826	-21.40962476	-17.38621434
114.9218928	-21.32074826	-17.3790863
115.0752643	-21.23030732	-17.37153
115.2247043	-21.13818468	-17.36355857
115.3714468	-21.04469043	-17.35518318
115.5148969	-20.94970587	-17.34641511
115.6550858	-20.85311679	-17.33726464
115.7919921	-20.75522019	-17.32774263
115.9256487	-20.65590239	-17.31785936
116.0560488	-20.55505414	-17.30762442
116.1832441	-20.45295791	-17.29704678
116.3072303	-20.3495055	-17.28613583
116.4272724	-20.24459278	-17.27490037
116.544878	-20.13848936	-17.26334887
116.6593147	-20.03109118	-17.25148974
116.7704779	-19.92229817	-17.23933018
116.8786134	-19.81236834	-17.22687834
116.9836169	-19.70120157	-17.21414119
117.084635	-19.58870419	-17.20112618
117.1834111	-19.47511916	-17.18783981
117.279094	-19.36035294	-17.17428886
117.3714646	-19.24431573	-17.16047997
117.4609967	-19.12723922	-17.14641896
117.5474709	-19.0090338	-17.13211158
117.6309005	-18.88971636	-17.1175643
117.7102869	-18.76920138	-17.10278245
117.7876552	-18.64770824	-17.08777072
117.8620154	-18.52515287	-17.07253533
117.9337247	-18.40145279	-17.05708053
118.0020983	-18.27681839	-17.04141162
118.0674921	-18.15116682	-17.02553309
118.1299216	-18.02451462	-17.00944988
118.188952	-17.89678367	-16.99316597
118.24548	-17.76817309	-16.97668574
118.2990737	-17.63860526	-16.96001319
118.3499538	-17.50800673	-16.94315239
118.3977096	-17.37656594	-16.92610707
118.4425626	-17.24421	-16.90888106
118.4845232	-17.11095249	-16.89147799
118.5244763	-16.97672413	-16.87390118
118.5606801	-16.84170224	-16.85615368
118.5940235	-16.70581892	-16.83823956
118.6234229	-16.56902642	-16.82016139
118.6507229	-16.43143809	-16.80192216
118.6755278	-16.29304375	-16.78352475
118.6975091	-16.15383811	-16.76497216
118.716649	-16.01375848	-16.74626694
118.7330049	-15.87296461	-16.72741181
118.7465627	-15.73139489	-16.70840928
118.7573311	-15.58906101	-16.68926175
118.7659676	-15.4459045	-16.66997166
118.7711848	-15.30207624	-16.65054138
118.7736376	-15.15751786	-16.63097256
118.7733361	-15.01224044	-16.61126804
118.7700935	-14.86618919	-16.59142941
118.7643076	-14.71950658	-16.57145894
118.7557886	-14.57213675	-16.5513582
118.7445476	-14.42409107	-16.53112915
118.7303115	-14.27531834	-16.51077357
118.713649	-14.12595178	-16.49029302
118.6942877	-13.97594024	-16.46968918
118.6722366	-13.82529415	-16.44896376
118.6471278	-13.67396453	-16.42811812
118.6197156	-13.52207815	-16.40715372
118.5896338	-13.36958636	-16.38607183
118.5568899	-13.21649881	-16.36487398
118.5218089	-13.06277144	-16.34356133
118.4837635	-12.90852108	-16.32213508
118.4430774	-12.75370348	-16.30059636
118.399759	-12.59832819	-16.27894639
118.3565655	-12.44235222	-16.2234075
118.3113685	-12.28588845	-16.14963264
118.2639951	-12.12889363	-16.0757708
118.214451	-11.97137712	-16.00182113
118.1619636	-11.81330095	-15.92778274
118.1080916	-11.65476739	-15.8536548
118.0520625	-11.49573835	-15.77943631
117.9938807	-11.33622241	-15.70512623
117.9343944	-11.17618497	-15.6307234
117.8719215	-11.01572081	-15.55622693
117.8073084	-10.85479501	-15.48163562
117.7405585	-10.69341577	-15.40694824
117.6724376	-10.53155204	-15.33216368
117.6014305	-10.36929105	-15.25728079
117.5283014	-10.20660156	-15.18229836
117.4530539	-10.04349146	-15.10721513
117.3756895	-9.879968288	-15.03202966
117.2960273	-9.716004544	-14.95674069
117.2144479	-9.551680252	-14.88134696
117.1307635	-9.386966457	-14.80584681
117.0449812	-9.221871556	-14.73023907
116.9559635	-9.056371003	-14.65452245
116.8659933	-8.890536335	-14.57869492
116.7739396	-8.724343875	-14.50275555
116.679801	-8.55780044	-14.42670243
116.5840941	-8.390885014	-14.35053426
116.4858024	-8.223662752	-14.27424924
116.3854395	-8.056112139	-14.19784594
116.2830091	-7.888240672	-14.12132265
116.1785143	-7.720055598	-14.04467766
116.0706382	-7.551538929	-13.96790936
115.9620273	-7.382748719	-13.89101609
115.8513615	-7.213666518	-13.81399581
115.7386495	-7.044300171	-13.73684716
115.6242319	-6.874634156	-13.6595678
115.5074315	-6.704719961	-13.58215649
115.388592	-6.534542585	-13.50461102
115.2677161	-6.36410897	-13.42692952
115.1450735	-6.193408424	-13.34911032
115.0201387	-6.022483768	-13.27115118
114.8931793	-5.851324097	-13.1930503
114.7642003	-5.679936548	-13.11480579
114.6332023	-5.50832767	-13.03641543
114.498612	-5.336490055	-12.95787723
114.3635893	-5.164459791	-12.87918927
114.2265583	-4.992229032	-12.80034926
114.0875219	-4.819804559	-12.72135512
113.946588	-4.647182612	-12.6422048
113.8035553	-4.474391704	-12.56289614
113.6585252	-4.30142745	-12.48342663
113.5115046	-4.128296948	-12.40379428
113.3624965	-3.955007003	-12.32399692
113.2115281	-3.781557158	-12.24403211
113.0585518	-3.607968292	-12.16389732
112.9035978	-3.434240246	-12.08359051
112.7466694	-3.260379751	-12.00310927
112.5868328	-3.086390056	-11.92245112
112.4259602	-2.912284601	-11.84161345
112.2631222	-2.738066874	-11.76059403
112.0983222	-2.563743583	-11.67939038
111.9315508	-2.389321408	-11.59799978
111.7627129	-2.214807292	-11.51641961
111.5920403	-2.040207406	-11.43464747
111.4194176	-1.865528804	-11.35268074
111.2448454	-1.690778133	-11.27051664
111.0681248	-1.515966319	-11.18815231
110.889665	-1.34109174	-11.10558535
110.7092672	-1.166165323	-11.02281299
110.5269308	-0.991193731	-10.93983204
110.3423869	-0.816191833	-10.85663992
110.1561876	-0.641150254	-10.77323392
109.9680608	-0.466083803	-10.68961094
109.7780072	-0.290999245	-10.60576786
109.5860329	-0.115903392	-10.52170207
109.3926758	0.059185025	-10.43741051
109.1968643	0.234283084	-10.35288966
108.9991411	0.409372009	-10.26813699
108.7995085	0.584444962	-10.18314925
108.5966758	0.759479173	-10.09792283
108.3932307	0.934499546	-10.01245511
108.1878835	1.109483272	-9.926742496
107.9806363	1.284423402	-9.840781626
107.7714949	1.45931307	-9.75456965
107.5608539	1.634125398	-9.668102538
107.3479278	1.808893067	-9.58137733
107.1331126	1.983589163	-9.494390323
106.9164132	2.158206687	-9.407138081
106.6972903	2.332714876	-9.319617157
106.4768295	2.507153942	-9.2318238
106.2544935	2.68149309	-9.143754395
106.0302839	2.85572509	-9.055405167
105.803601	3.02981516	-8.966772407
105.5756547	3.203811281	-8.877852465
105.3458426	3.377678404	-8.788641127
105.1141713	3.55140946	-8.699135104
104.8806384	3.724996695	-8.609329679
104.6445902	3.898401596	-8.519221426
104.407353	4.071679584	-8.428806198
104.1682633	4.244791325	-8.338079342
103.9273286	4.417729642	-8.247037288
103.6838334	4.590451659	-8.155675859
103.4392158	4.76302007	-8.063990214
103.1927604	4.935391903	-7.971976195
102.9444717	5.107559537	-7.879629595
102.6935806	5.27947613	-7.786946039
102.4416348	5.451211876	-7.693920688
102.1878651	5.622719773	-7.600549
101.9322739	5.793991726	-7.506826186
101.6740413	5.964976998	-7.41274769
101.4148189	6.135753118	-7.318308778
101.1537856	6.306269029	-7.223504464
100.8909451	6.47651649	-7.128329772
100.6263004	6.64648718	-7.032779819
100.3589852	6.816126519	-6.936849378
100.0907441	6.98551841	-6.840533119
99.82071029	7.154608185	-6.743826034
99.54888708	7.323387232	-6.64672293
99.27436369	7.491797257	-6.549218211
98.9989756	7.659928862	-6.45130656
98.72180795	7.827723056	-6.352982006
98.44286765	7.995171387	-6.25423936
98.16287981	8.162211837	-6.155073065
97.88040222	8.328940787	-6.055476294
97.59616561	8.495296791	-5.955444277
97.31016947	8.661269497	-5.854969901
97.0214248	8.826794494	-5.754048487
96.73192924	8.991973485	-5.652672237
96.44069143	9.156741549	-5.550836187
96.14771464	9.321088575	-5.448533375
95.85362578	9.484945462	-5.34575698
95.55718429	9.648420926	-5.242500988
95.25901835	9.811445636	-5.138758819
94.95913369	9.974009398	-5.034523394
94.65811119	10.13603974	-4.929787226
94.35480198	10.29765034	-4.824543949
94.04978925	10.45876861	-4.718786364
93.74281478	10.6193237	-4.612507062
93.43439385	10.77942094	-4.505698622
93.12430589	10.93899765	-4.398353474
92.81253826	11.09803858	-4.290464246
92.49959013	11.25646578	-4.182023317
92.18448086	11.41440149	-4.07302236
91.86770986	11.57176686	-3.963453209
91.54928593	11.72855101	-3.853308654
91.22806022	11.88467218	-3.742579092
90.90635093	12.04025731	-3.631257474
90.58300795	12.19522421	-3.519333919
90.2580395	12.34956104	-3.406800524
89.93028037	12.50318501	-3.293648223
89.60208771	12.65622424	-3.179868115
89.27229336	12.80859501	-3.065450481
88.93971145	12.96021227	-2.950386089
88.6067425	13.11120735	-2.834665986
88.27219732	13.26149386	-2.718279616
87.93608542	13.41105849	-2.601217773
87.59877202	13.55981443	-2.483470183
87.25955584	13.70789413	-2.365027178
86.91880145	13.8552088	-2.245876916
86.57607335	14.00167118	-2.126010163
86.23227727	14.14741376	-2.00541543
85.88697688	14.29234798	-1.884082277
85.54018241	14.43645775	-1.761998626
85.19067463	14.57965382	-1.639153867
84.84093204	14.7220689	-1.515535901
84.48973165	14.86361238	-1.391133376
84.13736757	15.00419378	-1.26593401
83.78329173	15.14394549	-1.139925706
83.42779738	15.28277487	-1.013095102
83.06965625	15.42059169	-0.88543047
82.71137548	15.55752686	-0.756918623
82.35172166	15.69348754	-0.627545842
81.99026321	15.82842933	-0.497298764
81.62711749	15.96234006	-0.366164026
81.2634465	16.09526801	-0.234127364
80.89846957	16.22714688	-0.101174321
80.53096236	16.35788471	0.032709208
80.16343161	16.48760649	0.167538561
79.79465112	16.61621952	0.303328354
79.42340401	16.74363174	0.440094867
79.05218875	16.86996466	0.577852365
78.6797855	16.99512423	0.716618678
78.30642683	17.11902095	0.856409015
77.9317158	17.24176979	0.997240151
77.55588665	17.36327867	1.13912919
77.17916833	17.48345832	1.282093397
76.80117759	17.60241676	1.426151015
76.42214691	17.72006404	1.571319395
76.04160093	17.83631101	1.717617362
75.66057571	17.95126034	1.865063391
75.27740317	18.06476083	2.013676266
74.8945058	18.17690809	2.163476366
74.51071822	18.28761398	2.31448312
74.12490016	18.39679328	2.466716435
73.73943763	18.50453243	2.620197583
73.35318921	18.61074493	2.774947608
72.96504237	18.71534776	2.93098798
72.57734132	18.81841796	3.088340301
72.18784138	18.9198209	3.247026854
71.79884967	19.01962431	3.407070813
71.40927545	19.11774624	3.568494974
71.01806311	19.21410727	3.731323916
70.62746764	19.30876477	3.895580983
70.23535749	19.40159745	4.061291011
69.84393862	19.49265048	4.228479502
69.45218499	19.58184734	4.397171237
69.05911237	19.66911466	4.567392549
68.66686367	19.75448449	4.739170002
68.27344772	19.837852	4.912530863
67.88094693	19.91923735	5.087501773
67.48841547	19.99856807	5.264111927
67.09495412	20.07577775	5.442388432
66.70257397	20.15087049	5.622361606
66.3094495	20.22375937	5.80406004
65.91752038	20.29443468	5.987514225
65.52504689	20.3628184	6.172753487
65.13389338	20.42888695	6.359809335
64.74362739	20.49257053	6.548713728
64.35359763	20.55383137	6.739497437
63.96467687	20.61260985	6.932192942
63.57615834	20.66885126	7.126833628
63.18958215	20.72250651	7.323451471
62.80299344	20.77350516	7.522080529
62.4168535	20.82180743	7.722753609
62.03266874	20.86732605	7.925505917
61.64923854	20.91003034	8.130371391
61.26796504	20.94981755	8.337384476
60.88777866	20.98666573	8.546580099
60.50997227	21.02045557	8.757992658
60.13361545	21.05117248	8.971657904
59.75988682	21.07868092	9.187609981
59.3880023	21.10297468	9.405884019
59.01974428	21.12394517	9.626514985
58.65340332	21.1414614	9.849536079
58.28960406	21.15553473	10.07498228
57.92914659	21.16597955	10.30288635
57.57172564	21.17281422	10.53328078
57.21786763	21.17589724	10.76619753
56.86786416	21.17506679	11.00166689
56.52177261	21.17035511	11.23971817
56.18102124	21.1615989	11.48037902
55.84369503	21.14861665	11.72367564
55.51229635	21.1314508	11.96963139
55.18507183	21.10991721	12.21826792
54.86301957	21.08381523	12.46960298
54.54705233	21.05319126	12.72365208
54.23729507	21.01784097	12.98042674
53.93316489	20.9776362	13.23993371
53.63630157	20.93234874	13.50217482
53.3464643	20.8820282	13.76714668
53.06449064	20.82644026	14.03483937
52.79130975	20.76543704	14.3052357
52.52648714	20.69886484	14.57831092
52.2706742	20.62646428	14.85403019
52.02402798	20.54827088	15.13234866
51.78742319	20.46401415	15.41320992
51.56192327	20.37351644	15.69654429
51.34817277	20.27659409	15.98226772
51.14727938	20.17305621	16.27027879
50.95910046	20.06270485	16.56045791
50.78482847	19.94533365	16.85266505
50.62526115	19.82073049	17.14673586
50.48042739	19.68867387	17.44248016
50.35205364	19.54893454	17.7396787
50.24107763	19.4012751	18.0380786
50.14770429	19.24544893	18.33739039
50.07339444	19.08120106	18.63728395
50.01939413	18.90831065	18.93738232
49.98692468	18.72641936	19.23725792
49.97737411	18.53527491	19.53642579
49.99204983	18.33459482	19.8343365
50.03101727	18.12409583	20.13037069
50.09676617	17.90341982	20.42382971
50.19098887	17.67227462	20.71392757
50.3152538	17.43031539	20.99978115
50.47069953	17.17722215	21.28040042
50.65870811	16.91260627	21.55467681
50.88200278	16.63617922	21.82137194
51.14162078	16.34749019	22.07910462
51.43903047	16.0462124	22.32633756
51.77682801	15.73206469	22.5613641
52.15595819	15.40451114	22.78229319
52.57891705	15.06325757	22.98703696
53.04682702	14.70793628	23.17329572
53.56226928	14.33818536	23.33854555
54.12767286	13.95365305	23.48002839
54.7435585	13.55400172	23.59474339
55.41147014	13.13891202	23.67944137
56.13236498	12.70793634	23.7306277
56.90747997	12.26111496	23.74456714
57.7383502	11.79807414	23.71730112
58.62462511	11.31847681	23.64467239
59.56586239	10.82251683	23.5223643
60.5609391	10.30982214	23.34595401
61.60961745	9.780570871	23.11098079
62.70868344	9.2348683	22.81303391
63.85559465	8.672916796	22.44785669
65.04714941	8.095027274	22.01147193
66.27826695	7.501630051	21.50032146
67.54467142	6.89328439	20.91142013
68.83907449	6.270686403	20.24251592
70.15598459	5.634674459	19.49225034
71.48566638	4.986086965	18.66031217
72.82090967	4.326346475	17.74756625
74.15250128	3.656444821	16.75615523
75.47273205	2.97803903	15.68955486
76.77169809	2.292415556	14.55257974
78.04178142	1.601366482	13.35132882
79.27446784	0.90643661	12.09307324
80.46298624	0.209418831	10.78608788
81.60238442	-0.487962222	9.439437695
82.68613848	-1.183949044	8.062728211
83.71076775	-1.877026514	6.66583575
84.67619677	-2.565325927	5.258632615
85.5799823	-3.247668208	3.850726113
86.41955012	-3.9222429	2.451225087
87.19986951	-4.588217841	1.068546301
87.9208415	-5.244203967	-0.289733452
88.58603202	-5.889166311	-1.61697691
89.19967801	-6.521977916	-2.90753915
89.76466915	-7.142349146	-4.156778089
90.28371121	-7.749395741	-5.361029626
90.7619876	-8.342733085	-6.517552837
91.2035608	-8.921640113	-7.624456778
91.61266975	-9.485983057	-8.6806125
91.99354838	-10.035548	-9.68555826
92.35005204	-10.5701898	-10.63940477
92.68515878	-11.08983779	-11.54274115
93.00134117	-11.59445123	-12.39654697
93.3023836	-12.08411422	-13.20211271
93.58854447	-12.55894718	-13.9609677
93.86441123	-13.01923068	-14.67481611
94.13187728	-13.46493317	-15.34548599
94.39177324	-13.89638717	-15.97488018
94.64653117	-14.31384245	-16.56494238
94.8959409	-14.7175667	-17.1176222
95.14233719	-15.10772039	-17.63485474
95.38609712	-15.48485055	-18.11853786
95.62868361	-15.84912889	-18.57051896
95.87037418	-16.20086155	-18.99258539
96.11028722	-16.54028659	-19.38645452
96.35070118	-16.8678705	-19.75376883
96.59140597	-17.18380106	-20.0960957
96.83265961	-17.48847223	-20.41492088
97.07510189	-17.78213671	-20.71165451
97.31814634	-18.06512799	-20.98762803
97.56252368	-18.3376984	-21.24409679
97.80822728	-18.6001968	-21.48224357
98.05510859	-18.8528815	-21.70318043
98.30197542	-19.09592985	-21.90795119
98.54935421	-19.32978054	-22.09753631
98.79817657	-19.55461471	-22.27285503
99.04760023	-19.77068266	-22.43476824
99.29832964	-19.9782276	-22.58408251
99.55028694	-20.17748599	-22.72155435
99.80256329	-20.36868629	-22.84789083
100.055449	-20.55204945	-22.96375346
100.3084082	-20.72779022	-23.06976295
100.562158	-20.89611562	-23.16649974
100.8157281	-21.05722622	-23.25450605
101.0698503	-21.21131619	-23.33429138
101.3230924	-21.35857326	-23.40633176
101.5770794	-21.49917817	-23.47107266
101.8308145	-21.63330653	-23.52893213
102.0841729	-21.76112801	-23.58030227
102.3370304	-21.88280625	-23.6255496
102.5893359	-21.99877668	-23.66501867
102.8413916	-22.1086404	-23.69903207
103.0916705	-22.21281972	-23.72789275
103.3419434	-22.31145663	-23.75188426
103.5906774	-22.40469057	-23.77127454
103.8388191	-22.49294578	-23.7863139
104.0862657	-22.57576856	-23.7972378
104.3318716	-22.65357553	-23.80426742
104.5765073	-22.72678326	-23.80761151
104.8193376	-22.79491429	-23.80746561
105.0605462	-22.85838061	-23.80401455
105.3005615	-22.91729627	-23.79743185
105.539502	-22.97204585	-23.78788031
105.7766588	-23.02215708	-23.77551507
106.0123944	-23.06831421	-23.76048066
106.2459292	-23.11002184	-23.74291487
106.4784712	-23.14767235	-23.72294614
106.7089893	-23.18164256	-23.7006965
106.9370276	-23.21144071	-23.67628195
107.1638265	-23.23772943	-23.64981012
107.3882373	-23.26001452	-23.62138449
107.6108518	-23.27866836	-23.59110171
107.8317643	-23.29404199	-23.55905389
108.0510628	-23.30565567	-23.52532806
108.2678761	-23.31413354	-23.49000559
108.4814381	-23.31899933	-23.45316527
108.6940149	-23.32086449	-23.41488016
108.903976	-23.31925783	-23.37522017
109.1122082	-23.31477771	-23.33425147
109.3172926	-23.30695931	-23.29203684
109.5210771	-23.29638645	-23.2486352
109.722354	-23.28260183	-23.20410324
109.9216077	-23.26617514	-23.15849466
110.1177934	-23.24665785	-23.11185926
110.3124342	-23.2246022	-23.06424586
110.5046509	-23.19957201	-23.01569993
110.6946161	-23.17210256	-22.96626499
110.88157	-23.14176894	-22.9159824
111.0667975	-23.10908874	-22.86489105
111.2496577	-23.07364959	-22.81302798
111.4301003	-23.03595127	-22.76042913
111.6081344	-22.99581458	-22.7071284
111.7844462	-22.95306087	-22.65315661
111.9576363	-22.90817768	-22.59854545
112.1284808	-22.86077149	-22.54332296
112.2967888	-22.81131071	-22.4875171
112.4621087	-22.75941834	-22.43115437
112.625504	-22.7055418	-22.37425953
112.7864364	-22.6495181	-22.31685642
112.9437041	-22.59118358	-22.25896742
113.0996877	-22.5309725	-22.20061451
113.2533239	-22.46853225	-22.14181815
113.4043491	-22.40427762	-22.0825976
113.5528908	-22.3380547	-22.0229717
113.6983946	-22.26971221	-21.96295845
113.8419588	-22.19964902	-21.90257493
113.9831447	-22.12753956	-21.84183682
114.1217267	-22.05376402	-21.78075977
114.2578172	-21.9781806	-21.71935837
114.3894285	-21.90064882	-21.65764665
114.5205242	-21.82153514	-21.59563825
114.6491269	-21.74070067	-21.53334554
114.7753003	-21.65801115	-21.47078076
114.8989186	-21.57381699	-21.40795546
115.0200467	-21.48798481	-21.34488073
115.1380031	-21.40038478	-21.28156706
115.2541505	-21.31135287	-21.21802448
115.3678108	-21.22074907	-21.15426253
115.4789763	-21.12848318	-21.0902906
115.5876709	-21.03484103	-21.02611719
115.6944435	-20.93959309	-20.96175062
115.7982893	-20.84297486	-20.89719846
115.8995557	-20.74493816	-20.83246854
115.9982937	-20.64541582	-20.76756803
116.0945617	-20.54449332	-20.7025039
116.1884221	-20.44226373	-20.6372823
116.2798201	-20.33867971	-20.57190949
116.3678454	-20.2336342	-20.50639138
116.4543261	-20.12740262	-20.44073369
116.5383562	-20.01987831	-20.37494195
116.6197043	-19.91095955	-20.30902104
116.6988429	-19.80090775	-20.24297562
116.7755423	-19.68962127	-20.17681059
116.8487463	-19.57700324	-20.11053019
116.9205765	-19.46330263	-20.04413851
116.9899801	-19.34842264	-19.97763939
117.0581131	-19.23227073	-19.9110369
117.1226797	-19.11508372	-19.84433438
117.1848313	-18.99676911	-19.77753479
117.2445744	-18.8773441	-19.71064208
117.3022335	-18.75672111	-19.64365865
117.3571742	-18.63512501	-19.57658759
117.4097178	-18.51246663	-19.50943155
117.4601205	-18.38866483	-19.44219292
117.5078883	-18.26393045	-19.37487415
117.5532764	-18.13818189	-19.30747753
117.5962062	-18.01142108	-19.24000539
117.6363132	-17.88360666	-19.17245931
117.6745846	-17.75490267	-19.10484122
117.7104945	-17.6252429	-19.03715296
117.7441418	-17.49455331	-18.96939598
117.775344	-17.36302413	-18.90157211
117.8041984	-17.2305809	-18.83368228
117.8307098	-17.09723689	-18.76572813
117.8548977	-16.9629225	-18.6977109
117.876741	-16.82781809	-18.62963115
117.8962552	-16.69185189	-18.5614906
117.914186	-16.55495985	-18.4932899
117.9290619	-16.41731004	-18.42502962
117.941627	-16.27883789	-18.3567108
117.9518835	-16.13955488	-18.28833389
117.9596804	-15.99939883	-18.21989946
117.9653358	-15.85853047	-18.15140816
117.9686985	-15.71688745	-18.08286048
117.9697731	-15.57448144	-18.01425653
117.9683206	-15.43125369	-17.94559683
117.9648324	-15.28735533	-17.87688163
117.9590698	-15.14272798	-17.80811065
117.9510392	-14.99738272	-17.73928467
117.9404117	-14.8512646	-17.67040326
117.9278576	-14.70451612	-17.60146676
117.9130499	-14.55708241	-17.53247489
117.8959906	-14.40897327	-17.46342747
117.8770969	-14.26013783	-17.39432432
117.8555551	-14.1107105	-17.32516538
117.8317745	-13.96063825	-17.25595019
117.8057651	-13.80993277	-17.18667857
117.7753369	-13.65854515	-17.11735016
117.7448767	-13.50660174	-17.04796449
117.7121962	-13.35405321	-16.97852094
117.6773058	-13.2009107	-16.90901927
117.6396012	-13.04712884	-16.83945887
117.6002968	-12.892825	-16.76983913
117.5587943	-12.73795514	-16.7001594
117.5150981	-12.58252851	-16.630419
117.4693621	-12.42650346	-16.56061711
117.4212884	-12.26998965	-16.49075322
117.3710334	-12.11294613	-16.42082642
117.3186012	-11.9553818	-16.35083584
117.2632071	-11.79725896	-16.28078065
117.2064328	-11.63867926	-16.2106601
117.1474941	-11.47960495	-16.14047318
117.0863955	-11.32004461	-16.07021897
117.0222598	-11.15996389	-15.99989646
116.9568528	-10.99945696	-15.92950472
116.8892984	-10.83848938	-15.85904261
116.819601	-10.67706946	-15.78850911
116.7467895	-10.51516577	-15.71790298
116.6728143	-10.35286529	-15.64722322
116.5967086	-10.19013711	-15.57646866
116.5184765	-10.02698926	-15.50563817
116.4381205	-9.863429435	-15.4347304
116.3554451	-9.699429648	-15.36374406
116.2708538	-9.535069845	-15.29267807
116.1841504	-9.370321799	-15.22153094
116.0953374	-9.205192959	-15.15030136
116.0032678	-9.039659495	-15.07898816
115.9102493	-8.87379282	-15.00758962
115.8151351	-8.707568707	-14.93610468
115.7179285	-8.540994791	-14.86453175
115.6191318	-8.374049455	-14.79286931
115.5177507	-8.206798167	-14.72111591
115.4142852	-8.039218906	-14.64927007
115.3087436	-7.871319894	-14.5773303
115.2005713	-7.70309723	-14.50529483
115.0901031	-7.534565088	-14.4331624
114.9783444	-7.365749173	-14.36093114
114.8645212	-7.196642313	-14.28859946
114.7486375	-7.027251715	-14.21616576
114.6301528	-6.857562648	-14.14362818
114.5101577	-6.687625918	-14.07098535
114.3881088	-6.517426441	-13.9982351
114.2640132	-6.346971707	-13.925376
114.136371	-6.176250835	-13.85240622
114.0081874	-6.005306263	-13.7793237
113.8779675	-5.834127562	-13.70612684
113.7457141	-5.662721631	-13.6328138
113.6114266	-5.491094928	-13.55938248
113.4735241	-5.319240483	-13.48583116
113.335185	-5.147193944	-13.41215792
113.194821	-4.974947401	-13.3383605
113.0524389	-4.802508028	-13.2644372
112.9063734	-4.629871961	-13.19038603
112.7599626	-4.457067368	-13.11620479
112.6115403	-4.284090219	-13.04189138
112.461112	-4.110947532	-12.96744385
112.3086806	-3.937646078	-12.89286014
112.1542636	-3.764185316	-12.81813785
111.9978311	-3.590586292	-12.74327493
111.8394042	-3.416848758	-12.66826923
111.6789858	-3.242979445	-12.59311861
111.5165163	-3.068981517	-12.51782052
111.3521192	-2.894868591	-12.44237283
111.185739	-2.72064406	-12.36677332
111.0173784	-2.546314635	-12.29101969
110.8469024	-2.371887248	-12.21510925
110.6745855	-2.19736799	-12.13903982
110.5002968	-2.022763978	-12.06280905
110.3240385	-1.848081919	-11.98641452
110.1458096	-1.673328394	-11.90985335
109.9645264	-1.498514423	-11.83312335
109.7823722	-1.323638396	-11.75622203
109.5982583	-1.148711178	-11.67914671
109.4121854	-0.973739461	-11.60189453
109.2247616	-0.798738043	-11.52446319
109.0347843	-0.6236977	-11.44685002
108.8428558	-0.44863314	-11.36905194
108.6489804	-0.273551168	-11.2910665
108.4531623	-0.098458573	-11.21289102
108.2550534	0.076626036	-11.13452243
108.0553526	0.25171948	-11.0559579
107.853717	0.426803115	-10.9771948
107.6501464	0.601870076	-10.89822992
107.4442279	0.77689781	-10.81906029
107.236798	0.95191085	-10.73968332
107.0274392	1.126886511	-10.6600954
106.8161573	1.301817933	-10.58029385
106.6029132	1.476696488	-10.50027556
106.3873493	1.651500609	-10.42003711
106.1703115	1.826257501	-10.33957577
105.9513559	2.00094204	-10.25888765
105.730491	2.17554739	-10.17797016
105.5062977	2.350042884	-10.09681942
105.2816169	2.524468378	-10.0154326
105.0550306	2.698793125	-9.933805728
104.8265443	2.873010132	-9.85193586
104.5955525	3.047084703	-9.769818985
104.3632708	3.221064397	-9.687452191
104.1290914	3.394914252	-9.604831153
103.893022	3.568627286	-9.521952903
103.6550625	3.742195938	-9.438813414
103.4145545	3.915581753	-9.35540889
103.1728255	4.08883952	-9.27173577
102.9292135	4.261930475	-9.187790044
102.6837215	4.434847057	-9.10356772
102.4356374	4.607547053	-9.019065166
102.1863973	4.780092398	-8.934278257
101.9352838	4.952440307	-8.849202693
101.6823015	5.124583164	-8.763834521
101.4266844	5.296474743	-8.678169677
101.1699737	5.468184178	-8.592203898
100.9114026	5.63966497	-8.505932788
100.6509735	5.810909125	-8.419352035
100.3878695	5.981866459	-8.332457375
100.1237325	6.152613089	-8.245244076
99.85774578	6.323098699	-8.157707609
99.5899122	6.493315032	-8.069843395
99.32022028	6.663208139	-7.981646988
99.04870099	6.832860914	-7.893113187
98.77534381	7.002219263	-7.804237446
98.50015188	7.171274652	-7.715014857
98.22312767	7.340018459	-7.625440637
97.94336739	7.508393208	-7.535509523
97.66268862	7.676487429	-7.445215981
97.38018809	7.844243848	-7.354555486
97.0958691	8.01165352	-7.26352279
96.81046504	8.178654798	-7.172111996
96.52251586	8.34534339	-7.080317964
96.2327574	8.511657599	-6.988135041
95.94119275	8.67758805	-6.895557658
95.64850976	8.843070332	-6.802580439
95.35334409	9.008205391	-6.70919721
95.05638217	9.172927898	-6.615401985
94.75763109	9.3372288	-6.521189301
94.45607013	9.501039626	-6.426552531
94.15374969	9.664466705	-6.331485428
93.84964998	9.827442023	-6.235982463
93.54348411	9.989938542	-6.140036728
93.23507881	10.15193566	-6.043641693
92.92567055	10.31349398	-5.946790959
92.61450055	10.47455892	-5.849477786
92.30048983	10.63505648	-5.751695268
91.98581249	10.79510256	-5.653436554
91.66938851	10.95462286	-5.554694523
91.35122241	11.1136063	-5.455462255
91.03020984	11.27197609	-5.355732379
90.70857576	11.42985149	-5.255496897
90.38521663	11.58715622	-5.154749241
90.06013524	11.74387762	-5.053480895
89.7338178	11.8999373	-4.951684779
89.40530998	12.05545737	-4.849352559
89.07510035	12.21035887	-4.746476437
88.74319198	12.36462853	-4.643047745
88.4092414	12.51818559	-4.539058434
88.07395949	12.67115508	-4.434499946
87.73700057	12.823455	-4.329363481
87.39720491	12.97500194	-4.223640242
87.05691513	13.1259233	-4.117321328
86.71496998	13.27613515	-4.010397563
86.3713766	13.42562378	-3.902859896
86.02496593	13.5743045	-3.794699038
85.67810288	13.72230441	-3.685904072
85.32961793	13.86953913	-3.57646631
84.9783287	14.01592146	-3.46637544
84.62662703	14.16158111	-3.355621336
84.27332793	14.3064299	-3.244193029
83.91844328	14.45045348	-3.132080603
83.56078825	14.59356391	-3.019273083
83.20276404	14.73588957	-2.905759347
82.84318378	14.87734203	-2.791528451
82.48086023	15.01783272	-2.676568589
82.11820559	15.15748954	-2.560868237
81.75402969	15.29622338	-2.444415918
81.38714479	15.43394496	-2.327199085
81.01996634	15.57078028	-2.209205355
80.65130436	15.7066396	-2.090422363
80.28146739	15.84143421	-1.970837557
79.90987817	15.9752868	-1.850437074
79.53684752	16.10810764	-1.729207985
79.16239083	16.23987747	-1.607136423
78.78680641	16.37050787	-1.484209632
78.4095424	16.50011664	-1.360411803
78.03090064	16.62861443	-1.235729331
77.65044692	16.75591329	-1.110147843
77.26910313	16.88212649	-0.983651515
76.8864362	17.00716523	-0.856225239
76.50129665	17.1309417	-0.727853542
76.11604509	17.25356491	-0.598520446
75.72953019	17.37494589	-0.468209501
75.34062044	17.49499809	-0.336904033
74.9516493	17.61382455	-0.204587477
74.5603421	17.7312756	-0.07124157
74.16900842	17.84744928	0.063150664
73.77652877	17.96225865	0.198607419
73.38180996	18.07562002	0.335146861
72.98712172	18.18762169	0.472788826
72.59136914	18.29817927	0.611551579
72.19348777	18.40721166	0.751454499
71.79570042	18.51479679	0.892518824
71.39694101	18.62085282	1.03476398
70.99617617	18.72529991	1.178211639
70.59557775	18.82820736	1.322882453
70.193069	18.9294486	1.468797937
69.79077492	19.02908306	1.615981067
69.38768811	19.12703263	1.764453771
68.98284145	19.22322243	1.914239925
68.57829769	19.31770087	2.065362836
68.17342396	19.41035536	2.217846632
67.76759208	19.50122235	2.371716153
67.36118787	19.59022924	2.526996091
66.95332399	19.6773075	2.68371211
66.54593066	19.76247985	2.84189043
66.13722169	19.84565087	3.001557923
65.72905629	19.92683036	3.162741535
65.31973132	20.00593219	3.32546934
64.91102952	20.08295169	3.489769457
64.50215228	20.15782611	3.655670717
64.0923554	20.23049728	3.823202252
63.6833358	20.30094522	3.992394486
63.27358504	20.36910169	4.163277371
62.86471552	20.43493221	4.335882967
62.45532078	20.49837933	4.510241854
62.04692064	20.55939252	4.686386431
61.63821769	20.61792313	4.864349681
61.23063703	20.6739067	5.044164613
60.82299493	20.72730324	5.225865161
60.41661549	20.77803203	5.409485352
60.01043713	20.82606342	5.595060206
59.60567823	20.8712998	5.782624799
59.20140547	20.91372192	5.972214644
58.79872682	20.95321391	6.163866291
58.39684502	20.98976641	6.357616397
57.99675209	21.02324705	6.553501331
57.59779292	21.05365435	6.751558501
57.2008409	21.08083923	6.951825307
56.80539044	21.10480845	7.154339431
56.41196825	21.12544644	7.3591389
56.02089429	21.14261531	7.566260483
55.63305164	21.15633974	7.775742893
55.2467589	21.16642012	7.987623319
54.86307912	21.17288807	8.201939123
54.48236934	21.1755954	8.418726939
54.10475278	21.17437267	8.638023081
53.72953012	21.16926528	8.85986344
53.35798457	21.16010364	9.084281769
52.99111134	21.14669871	9.311312026
52.62810008	21.12910538	9.540986269
52.27006162	21.10713357	9.773334702
51.91631165	21.08057361	10.00838574
51.56702702	21.04948709	10.24616488
51.22316579	21.01366152	10.48669555
50.88555833	20.97296869	10.72999745
50.5537573	20.92717232	10.97608717
50.22915086	20.8763355	11.22497625
49.90959477	20.82021664	11.47667164
49.59835155	20.75866747	11.73117442
49.29448071	20.69153297	11.98848068
48.99898089	20.61854819	12.24857646
48.71165814	20.53975923	12.51144165
48.43415319	20.45488919	12.77704577
48.16614432	20.36376036	13.04534728
47.90824924	20.2661877	13.3162934
47.66154733	20.16197917	13.58981697
47.42670981	20.05093682	13.86583524
47.20361361	19.9328533	14.14424875
46.99468977	19.80751552	14.42493682
46.79907118	19.67470129	14.7077579
46.61762591	19.5341808	14.9925446
46.4520676	19.38571475	15.27910188
46.30293746	19.22905678	15.56720267
46.17162736	19.06395004	15.85658463
46.05947084	18.8901859	16.14694563
45.96685227	18.70736895	16.4379387
45.89499067	18.51527944	16.72916757
45.84621867	18.31362426	17.020179
45.8204562	18.10211851	17.31045859
45.81875784	17.88040297	17.5994221
45.84312309	17.64818472	17.88640734
45.89590843	17.40511635	18.17066668
45.97753666	17.15088064	18.45135679
46.08952945	16.88508304	18.72752827
46.23374361	16.60738556	18.99811575
46.41212091	16.3174949	19.26192446
46.62707047	16.01492224	19.51761941
46.87980951	15.69935297	19.76371095
47.17175923	15.3705209	19.99854249
47.50564021	15.02785783	20.22027626
47.88238092	14.6710897	20.42688036
48.30402013	14.29985612	20.61611684
48.77221707	13.91380639	20.78552839
49.28939198	13.51260518	20.93243256
49.85652176	13.09578291	21.05391292
50.47442751	12.66335092	21.14681982
51.14646042	12.2149018	21.20777261
51.87260915	11.75005764	21.23317345
52.6529226	11.26896132	21.21922707
53.48744399	10.77118533	21.16197314
54.37649669	10.25699029	21.05733122
55.31658814	9.726098301	20.90116187
56.30885577	9.17877914	20.68934179
57.35036595	8.615245761	20.41785811
58.43932119	8.035820219	20.0829185
59.57036454	7.440944799	19.68107853
60.73949633	6.831190976	19.20937908
61.94138296	6.207267575	18.66549462
63.17032728	5.569893937	18.04788027
64.41944287	4.920332964	17.35591296
65.68138813	4.259586812	16.59001585
66.94631089	3.588830778	15.75175346
68.20865416	2.909607186	14.84389264
69.45922647	2.223493735	13.87041175
70.69008385	1.531968167	12.83646277
71.89370456	0.836814196	11.74827778
73.06400939	0.139701173	10.61302484
74.19421087	-0.557651784	9.43862296
75.28088043	-1.253440014	8.233523254
76.32029271	-1.946013742	7.006469683
77.30787138	-2.633957139	5.766253984
78.24220185	-3.315442145	4.52148053
79.12453553	-3.989449618	3.280355186
79.95352223	-4.654512608	2.050507624
80.73097549	-5.309240113	0.838854062
81.45920305	-5.953083615	-0.348497426
82.14109674	-6.58492144	-1.506301089
82.77862856	-7.203997508	-2.63018875
83.37592176	-7.80968282	-3.716653716
83.93550511	-8.401467974	-4.763007847
84.46226564	-8.979029988	-5.767321033
84.95831126	-9.541893908	-6.728346942
85.42700389	-10.08994329	-7.645442588
85.87190713	-10.62305103	-8.518484819
86.29567859	-11.14116217	-9.347790563
86.70067312	-11.64423855	-10.13403868
87.089635	-12.1323728	-10.87819936
87.46484901	-12.60579482	-11.58147074
87.82734346	-13.06447306	-12.24522259
88.17953658	-13.50869865	-12.87094892
88.52418259	-13.9387003	-13.46022479
88.86146819	-14.35473019	-14.01467438
89.1916291	-14.75705819	-14.53594059
89.51719214	-15.14596833	-15.0256632
89.83848599	-15.52164646	-15.48546068
90.15599928	-15.88462331	-15.91691674
90.4705381	-16.23508692	-16.32156755
90.7823664	-16.57327988	-16.70089772
91.09217779	-16.8996611	-17.05633088
91.40082945	-17.21442457	-17.38922946
91.70774349	-17.51795858	-17.70089044
92.01351915	-17.81051995	-17.99254675
92.31804887	-18.09241613	-18.26536585
92.6221225	-18.36396675	-18.52045208
92.92588459	-18.62545311	-18.75884726
93.22878968	-18.87712278	-18.98153341
93.5312562	-19.1192486	-19.18943587
93.83261592	-19.35217201	-19.38342331
94.13341727	-19.5761054	-19.56431334
94.43403732	-19.79129826	-19.73287249
94.73365358	-19.99799372	-19.88982155
95.03301883	-20.19642627	-20.03583543
95.33126843	-20.38682393	-20.17154777
95.62957375	-20.5694076	-20.29755315
95.92620722	-20.74439057	-20.41440839
96.22106456	-20.91197932	-20.52263648
96.5148988	-21.0723739	-20.62272676
96.80762841	-21.22576789	-20.71513959
97.09916786	-21.37234724	-20.80030439
97.38898525	-21.51229361	-20.87862665
97.67833256	-21.64578131	-20.9504854
97.96623957	-21.77297885	-21.01623645
98.25261881	-21.89404997	-21.07621426
98.53738385	-22.00915223	-21.13073279
98.82112467	-22.1187113	-21.18008674
99.10301305	-22.22232975	-21.22455313
99.38258353	-22.32042052	-21.2643924
99.66119361	-22.4131222	-21.29984998
99.93798721	-22.50085173	-21.33115555
100.2127271	-22.58316858	-21.35852618
100.4843471	-22.66048201	-21.3821658
100.7542541	-22.73291304	-21.40226745
101.0232081	-22.80086409	-21.41901138
101.2892612	-22.86387228	-21.4325687
101.5534434	-22.92233637	-21.44310008
101.8160344	-22.97664705	-21.45075793
102.0760914	-23.0263322	-21.45568516
102.334162	-23.07184424	-21.45801701
102.5900194	-23.11336704	-21.45788175
102.8431666	-23.15062028	-21.4553998
103.0944032	-23.18419535	-21.45068493
103.3424944	-23.21361424	-21.4438459
103.5883657	-23.23924731	-21.43498382
103.8324125	-23.26144767	-21.42419599
104.0735777	-23.27974653	-21.41157315
104.3127081	-23.29476647	-21.3972023
104.5484987	-23.30604106	-21.38116585
104.7826237	-23.31418002	-21.36354035
105.0135018	-23.31872047	-21.34440033
105.2425481	-23.32026079	-21.32381578
105.4678516	-23.31834275	-21.30185257
105.6917509	-23.31355138	-21.27857382
105.9125707	-23.30543379	-21.25403893
106.1312714	-23.2945615	-21.2283047
106.3475664	-23.28049102	-21.20142567
106.5610268	-23.26377602	-21.17345206
106.773367	-23.24398352	-21.14443302
106.9815563	-23.22165216	-21.11441489
107.1874793	-23.19635779	-21.08344138
107.3903576	-23.1686233	-21.05155447
107.5904075	-23.13803533	-21.01879382
107.787945	-23.10509935	-20.98519747
107.9833274	-23.06941619	-20.95080168
108.175509	-23.03147189	-20.91564072
108.365579	-22.99087979	-20.87974778
108.5523892	-22.94810935	-20.84315299
108.7365095	-22.9029935	-20.8058874
108.9179087	-22.85536512	-20.76797824
109.0966406	-22.8056805	-20.7294532
109.2733283	-22.75357384	-20.6903383
109.4466719	-22.69948163	-20.65065752
109.6173201	-22.64324586	-20.61043463
109.7859491	-22.58470865	-20.5696921
109.9512095	-22.52429313	-20.52845114
110.1151354	-22.4616571	-20.48673243
110.2750155	-22.39720532	-20.44455509
110.4322052	-22.33078841	-20.40193795
110.5874061	-22.2622603	-20.35889904
110.7392245	-22.19201004	-20.31545536
110.8890557	-22.11972123	-20.27162273
111.0355124	-22.04576521	-20.22741701
111.1792927	-21.97000435	-20.1828529
111.3210867	-21.89230228	-20.13794439
111.4595247	-21.81301674	-20.09270553
111.5952963	-21.73201327	-20.04714907
111.7283769	-21.64916236	-20.00128718
111.8588279	-21.56480527	-19.95513209
111.9866244	-21.47881212	-19.90869488
112.1124239	-21.3910589	-19.86198659
112.2349282	-21.30187127	-19.81501719
112.3554145	-21.2109829	-19.76779703
112.4726471	-21.11870239	-19.72033556
112.5872501	-21.02491258	-19.67264192
112.7008085	-20.92949614	-19.61839976
112.8291044	-20.83275812	-19.52843436
112.9552653	-20.73457971	-19.43847454
113.0768536	-20.63485452	-19.34852431
113.1987316	-20.5338636	-19.25858687
113.3184687	-20.4314996	-19.16866515
113.4348672	-20.32769958	-19.07876244
113.5497377	-20.22261109	-18.98888128
113.6630356	-20.11625213	-18.89902436
113.774187	-20.00860247	-18.80919415
113.8828571	-19.89956262	-18.7193924
113.9897093	-19.78938905	-18.62962098
114.0944129	-19.67798291	-18.53988202
114.1973354	-19.56524983	-18.45017674
114.2977394	-19.45143268	-18.36050676
114.3959933	-19.33643798	-18.2708731
114.4924056	-19.22017644	-18.18127734
114.5863615	-19.10287852	-18.09172008
114.678168	-18.98445516	-18.00220206
114.7681333	-18.86489284	-17.91272448
114.8563639	-18.7441976	-17.82328725
114.9417299	-18.62249671	-17.73389149
115.0249518	-18.49973681	-17.64453733
115.1062022	-18.375836	-17.55522486
115.1851364	-18.25100323	-17.46595436
115.2619276	-18.12515666	-17.37672607
115.3366822	-17.99822106	-17.28753995
115.4091949	-17.87039286	-17.19839562
115.4795701	-17.74159595	-17.10929288
115.5478103	-17.61184471	-17.02023173
115.6139461	-17.48106683	-16.93121162
115.6779206	-17.34944856	-16.84223219
115.7397653	-17.21691792	-16.75329265
115.799483	-17.08348843	-16.66439285
115.8578395	-16.9490912	-16.57553207
115.9133091	-16.81390294	-16.48670923
115.9666591	-16.67785554	-16.39792411
116.0177631	-16.54088373	-16.30917572
116.0668768	-16.40315504	-16.22046288
116.1138767	-16.26460458	-16.13178506
116.1587635	-16.12524434	-16.04314096
116.2013366	-15.98501451	-15.95452987
116.2420085	-15.84407185	-15.86595034
116.2805763	-15.7023555	-15.77740155
116.3170415	-15.5598769	-15.6888822
116.3511201	-15.41657954	-15.60039125
116.3833912	-15.27261152	-15.51192747
116.4135679	-15.12791564	-15.42348907
116.4416549	-14.98250296	-15.33507556
116.4689552	-14.83631951	-15.24668488
116.4928701	-14.68950537	-15.15831615
116.5147034	-14.54200708	-15.06996774
116.5344575	-14.39383517	-14.98163815
116.5525192	-14.2449386	-14.89332599
116.5681219	-14.09544969	-14.8050296
116.5816538	-13.94531793	-14.71674756
116.5931161	-13.79455293	-14.62847832
116.601971	-13.64310861	-14.54022043
116.6093043	-13.49110756	-14.45197193
116.6145782	-13.3385033	-14.36373135
116.6177962	-13.18530564	-14.27549704
116.6183276	-13.03147019	-14.18726727
116.6174388	-12.87711335	-14.09904047
116.6145027	-12.72219143	-14.01081477
116.6095197	-12.56671306	-13.92258838
116.6034956	-12.41063821	-13.83435948
116.594432	-12.25407499	-13.7461264
116.5833317	-12.09698297	-13.65788723
116.5701973	-11.93937103	-13.56964001
116.5542265	-11.78120198	-13.48138311
116.5370319	-11.62257635	-13.39311458
116.517812	-11.46345697	-13.30483251
116.49657	-11.30385243	-13.21653502
116.4741527	-11.14372879	-13.12822003
116.4488752	-10.98317929	-13.03988574
116.4215839	-10.82217	-12.95153005
116.3922819	-10.6607092	-12.86315109
116.3608644	-10.49876626	-12.77474676
116.3275472	-10.33642659	-12.68631504
116.2922277	-10.17365995	-12.59785396
116.2549095	-10.01047445	-12.50936148
116.2171569	-9.846842623	-12.42083546
116.1758473	-9.682842646	-12.33227372
116.1325471	-9.518447546	-12.24367435
116.0872596	-9.353665308	-12.15503506
116.0399836	-9.188502894	-12.06635375
115.9904509	-9.022936614	-11.97762835
115.9392126	-8.857038159	-11.8888566
115.8859947	-8.690782609	-11.80003634
115.830804	-8.524178336	-11.71116543
115.7750467	-8.357203244	-11.6222415
115.7159141	-8.189922969	-11.5332624
115.654812	-8.022315453	-11.44422594
115.5917478	-7.854388946	-11.35512985
115.5262787	-7.686124824	-11.26597165
115.4592932	-7.517581479	-11.17674933
115.3903477	-7.348740073	-11.08746041
115.3194503	-7.179608769	-10.99810257
115.2465997	-7.010194141	-10.90867344
115.1730551	-6.840482023	-10.81917069
115.0963119	-6.670522865	-10.7295921
115.0176212	-6.500301611	-10.63993486
114.9369915	-6.329825977	-10.55019699
114.8538187	-6.159084579	-10.46037581
114.7693113	-5.988120498	-10.37046891
114.6828713	-5.816922983	-10.28047388
114.5944989	-5.645498703	-10.19038821
114.5041969	-5.473854578	-10.10020938
114.4130695	-5.301983303	-10.00993494
114.318918	-5.129920578	-9.919562289
114.2228428	-4.957658596	-9.829088743
114.1248494	-4.785204541	-9.738511978
114.0241781	-4.612554381	-9.64782938
113.9223514	-4.439736289	-9.557038065
113.8186132	-4.266746497	-9.46613562
113.7129655	-4.093591845	-9.375119396
113.6054637	-3.92027189	-9.283986672
113.4960013	-3.746807499	-9.192734617
113.3846371	-3.573198534	-9.101360707
113.2713727	-3.399451732	-9.009862193
113.1562103	-3.225573753	-8.91823628
113.0391263	-3.051567805	-8.826480045
112.9201727	-2.877447626	-8.734590846
112.7993283	-2.703216512	-8.64256594
112.6765944	-2.528881108	-8.550402338
112.5527672	-2.354448452	-8.458097051
112.4262607	-2.17992462	-8.365647428
112.2978725	-2.005316703	-8.273050535
112.1676032	-1.830631343	-8.18030332
112.0354546	-1.655875246	-8.087402716
111.901259	-1.481059452	-7.994345942
111.7653627	-1.306182198	-7.901130018
111.6275932	-1.131254376	-7.807751587
111.4879547	-0.956282775	-7.714207739
111.3462051	-0.781282304	-7.620495528
111.202836	-0.606243408	-7.526611744
111.057602	-0.431180966	-7.432552944
110.9105088	-0.256101799	-7.338316301
110.7615587	-0.081012682	-7.243898607
110.6122164	0.094067507	-7.149296215
110.459554	0.269156119	-7.054506261
110.3050419	0.444234245	-6.95952546
110.1486774	0.619294993	-6.864349999
109.9918607	0.794315463	-6.768976931
109.8318057	0.969320931	-6.673402911
109.6699056	1.144288329	-6.577624033
109.5061669	1.319210825	-6.481637346
109.34191	1.494061295	-6.385439021
109.1744945	1.668872981	-6.289025711
109.0052463	1.843618812	-6.192393849
108.8341646	2.01829164	-6.095539518
108.661256	2.192884594	-5.998459606
108.4868821	2.367366199	-5.901149685
108.3103207	2.541777892	-5.803606986
108.1319339	2.716088037	-5.70582672
107.9517301	2.890289801	-5.607805945
107.7691208	3.064347462	-5.509540153
107.5852831	3.23831038	-5.41102592
107.3996311	3.41214289	-5.31225909
107.2121681	3.585837685	-5.213235723
107.022276	3.75935659	-5.113952137
106.8311739	3.932752556	-5.014403508
106.6382945	4.10598988	-4.914586294
106.443615	4.279059847	-4.814496489
106.2471345	4.451954493	-4.71412918
106.0481523	4.624630469	-4.613480744
105.8480855	4.797152369	-4.512546679
105.646228	4.969476304	-4.411322903
105.4425807	5.141594199	-4.309804319
105.2363832	5.313458448	-4.207987058
105.0291694	5.485141368	-4.105866511
104.8201762	5.656594856	-4.003437958
104.6094058	5.827810915	-3.900696982
104.3977732	5.998737505	-3.797638905
104.1834556	6.169454475	-3.694258806
103.9673695	6.339909609	-3.590552005
103.7495179	6.510094655	-3.48651367
103.5324777	6.679953501	-3.382138898
103.3111008	6.849573389	-3.277422551
103.0879679	7.018898017	-3.172359714
102.8630819	7.187918838	-3.066945406
102.6363805	7.356578613	-2.961174364
102.4079936	7.524962829	-2.85504099
102.1778674	7.69301997	-2.748540475
101.9460026	7.860738446	-2.641667461
101.712486	8.028102628	-2.534416293
101.4777934	8.1950676	-2.426781309
101.2407309	8.361715647	-2.31875739
101.0019411	8.527987864	-2.210337882
100.7614323	8.693875976	-2.101518271
100.5198731	8.859311314	-1.992291973
100.2759328	9.024401947	-1.882653367
100.0302821	9.189079121	-1.772596278
99.78315729	9.353310194	-1.662114742
99.53448523	9.517093411	-1.551202745
99.28373389	9.680472446	-1.439853748
99.03128925	9.843398256	-1.32806155
98.77688399	10.00579633	-1.215819712
98.5210728	10.16778608	-1.103121731
98.26358487	10.32929199	-0.98996099
98.00442513	10.49030347	-0.876330854
97.74410705	10.65074222	-0.762224536
97.4816191	10.81073292	-0.64763507
97.21747606	10.97019677	-0.532555463
96.95168215	11.12912223	-0.416978396
96.6847019	11.28742809	-0.300896794
96.41562601	11.44524395	-0.184303553
96.14491762	11.60248727	-0.067190883
95.87258358	11.75914648	0.050448535
95.59985582	11.91513752	0.16862229
95.32428814	12.07059319	0.287338196
95.04711483	12.22542842	0.406604465
94.76871003	12.37955674	0.526428372
94.48834774	12.53311479	0.64681864
94.20640159	12.68601457	0.767783664
93.9228808	12.83824351	0.8893318
93.6389164	12.98971218	1.011471505
93.35226747	13.14056032	1.134210964
93.0640688	13.29069762	1.257559454
92.7743279	13.44011008	1.381525654
92.48333604	13.58870598	1.506119195
92.19054054	13.73662768	1.631348432
91.89623194	13.88378196	1.757223501
91.60223551	14.03007545	1.883753605
91.30492683	14.17565164	2.010948448
91.00613778	14.32041647	2.138817659
90.7048741	14.46429411	2.267371887
90.40281295	14.60736857	2.396620626
90.09965145	14.74960492	2.526574526
89.79505519	14.89096649	2.657243771
89.48767324	15.03135687	2.788638994
89.18025138	15.17091999	2.920771318
88.87143365	15.3095576	3.053652018
88.55985577	15.447173	3.187291584
88.2482958	15.5839093	3.321701731
87.93538535	15.71966802	3.456893983
87.61974639	15.85435	3.592880657
87.30418568	15.98809824	3.729672871
86.98732279	16.12081287	3.867283204
86.66777284	16.25239505	4.005723945
86.34836205	16.38298459	4.145007269
86.02770354	16.51248175	4.285146227
85.70565072	16.64085643	4.426154207
85.3813156	16.76803741	4.568044048
85.05703531	16.89413258	4.710828957
84.73158911	17.0190515	4.854522484
84.40359146	17.1426945	4.999139033
84.07588404	17.26519303	5.144692276
83.74639055	17.38637185	5.291196782
83.41651589	17.506358	5.438667269
83.08559463	17.62505283	5.587117309
82.75367357	17.74235803	5.736563252
82.42074062	17.85839555	5.887019587
82.08684435	17.97306586	6.038502296
81.75202354	18.08627294	6.191026599
81.41629163	18.198131	6.344608964
81.07968952	18.30854173	6.499265519
80.74086117	18.41741124	6.655012369
80.40262754	18.52484444	6.811866742
80.06362885	18.63074568	6.96984494
79.72252669	18.73502107	7.128965029
79.38211851	18.83776766	7.289243931
79.04105815	18.93883064	7.450699081
78.699397	19.03829826	7.613349023
78.35717455	19.13607757	7.777211582
78.01510486	19.23207923	7.942305681
77.67189623	19.326381	8.108649695
77.32827217	19.41883985	8.276262742
76.9842787	19.50952345	8.44516367
76.63997261	19.59834305	8.615372047
76.29607471	19.68521458	8.786907273
75.95131004	19.77019241	8.959789275
75.60513852	19.85314883	9.134037766
75.26016906	19.93412574	9.309673596
74.91395283	20.01300396	9.48671675
74.56904305	20.08981315	9.665187446
74.22426644	20.16447293	9.845106737
73.87849966	20.23690729	10.02649546
73.53422373	20.30713165	10.20937396
73.18915502	20.37504192	10.39376318
72.84570616	20.44063999	10.57968442
72.50168171	20.5038306	10.76715857
72.15941547	20.56460093	10.95620611
71.81681067	20.62286547	11.14684815
71.47611623	20.67859521	11.33910601
71.13534154	20.73171442	11.53299929
70.79664179	20.78217883	11.72854884
70.45814463	20.82992145	11.92577423
70.12190293	20.87488212	12.12469563
69.7861734	20.91700226	12.32533244
69.45289657	20.95620661	12.52770259
69.12161884	20.9924445	12.73182562
68.79185512	21.02562348	12.937718
68.46444155	21.05570279	13.1453964
68.13810593	21.08259694	13.35487673
67.8147774	21.10619915	13.56617349
67.49332259	21.12648675	13.77930065
67.17515077	21.14331791	13.99426907
66.85931589	21.15667639	14.21108969
66.54693801	21.16641596	14.42977131
66.23767223	21.1724879	14.6503199
65.93186891	21.1748038	14.87273983
65.63013539	21.1732009	15.09703277
65.33214886	21.16768317	15.32319771
65.03902649	21.15810182	15.55122927
64.75001002	21.14428768	15.78112
64.46578105	21.12625459	16.01285786
64.18626245	21.10383204	16.24642622
63.91253854	21.0768317	16.48180278
63.64381128	21.04527208	16.71896094
63.38132584	21.00896237	16.95786701
63.12497022	20.96777312	17.19848041
62.87638931	20.92148755	17.44075307
62.63383271	20.87012898	17.68462859
62.40056219	20.81347519	17.93004053
62.17512476	20.75137731	18.17691234
61.95848116	20.68368025	18.42515619
61.74976477	20.61022469	18.67466987
61.55159578	20.53075327	18.92533824
61.36338828	20.44527501	19.17702879
61.1857408	20.35352075	19.42959264
61.01885217	20.25530617	19.68286015
60.86427535	20.1504385	19.9366406
60.72355616	20.03871848	20.19071873
60.59485697	19.91993879	20.44485254
60.48192438	19.79388522	20.69877
60.38386816	19.66033513	20.95216692
60.30195686	19.51905726	21.20470199
60.2362733	19.36981272	21.45599358
60.18817846	19.21235319	21.70561548
60.16006843	19.04647809	21.95309214
60.15011493	18.87180201	22.19789292
60.16126795	18.68811192	22.43942682
60.19427354	18.49512288	22.67703601
60.24967479	18.29256619	22.90998886
60.32963949	18.08007824	23.1374728
60.43590076	17.85738045	23.35858613
60.5684903	17.62414421	23.57232794
60.72958077	17.38003863	23.77759042
60.91955515	17.12470019	23.97314779
61.14083387	16.85782612	24.15764535
61.39471288	16.5789915	24.32958879
61.68278618	16.28792765	24.48733113
62.00551566	15.98414966	24.62906239
62.36761975	15.66734016	24.75279614
62.76755716	15.3371274	24.85635854
63.20728863	14.9932539	24.93737618
63.69696483	14.63513701	24.97460136
64.23748921	14.26251645	24.95983466
64.81933006	13.87504304	24.91279756
65.44224842	13.47222847	24.83026162
66.10729383	13.05405652	24.7087937
66.81431544	12.62009334	24.54476651
67.56387869	12.17008249	24.33438059
68.35597557	11.7036308	24.07369448
69.18862239	11.22091919	23.75866941
70.06130822	10.72148364	23.38522512
70.97097976	10.20545937	22.94931156
71.91425267	9.673066612	22.44699802
72.88885231	9.124063387	21.87458007
73.88963001	8.558857623	21.2286988
74.91449343	7.977785612	20.50648278
75.95485017	7.381304925	19.70569331
77.00623123	6.77000398	18.82488143
78.06166233	6.144426014	17.86354117
79.11334027	5.505811104	16.82225365
80.1519405	4.854988703	15.70281074
81.16947574	4.192957017	14.50830724
82.1585587	3.521341075	13.24318863
83.11109927	2.841270511	11.91324667
84.01912632	2.154532775	10.52555934
84.87607539	1.46254879	9.088363978
85.67707838	0.767131298	7.610878457
86.41626883	0.06997023	6.103069637
87.09076609	-0.627176808	4.575388012
87.69758351	-1.322715387	3.038480437
88.23698084	-2.01478581	1.502898025
88.70929604	-2.702082509	-0.021182606
89.11504693	-3.382758698	-1.524208557
89.45891213	-4.055847168	-2.997457486
89.74404621	-4.719632857	-4.433192606
89.9744627	-5.373469148	-5.824764543
90.15534439	-6.01610748	-7.166660569
90.29179522	-6.646674236	-8.454507618
90.38898475	-7.26442662	-9.685031335
90.45092523	-7.868747894	-10.85598916
90.48392024	-8.459139298	-11.96607459
90.49211023	-9.035211468	-13.01481178
90.48241543	-9.596704546	-14.0024424
90.45725088	-10.1433181	-14.92981079
90.4210029	-10.67500567	-15.79825334
90.37735291	-11.19164497	-16.60949875
90.32803448	-11.69327265	-17.3655736
90.27576024	-12.18008166	-18.06872058
90.22334294	-12.65198967	-18.72132969
90.17313347	-13.10926118	-19.32587699
90.12678273	-13.55209915	-19.88487621
90.08632302	-13.98073452	-20.40083905
90.0495035	-14.39542063	-20.87624239
90.01981078	-14.79642856	-21.31350424
89.99823568	-15.1840429	-21.71496453
89.98425598	-15.5584965	-22.08287396
89.97970405	-15.92017502	-22.41938292
89.98245668	-16.26942176	-22.72653628
89.99497958	-16.60641997	-23.00627127
90.01590466	-16.93163812	-23.26041661
90.04613708	-17.24526505	-23.49069329
90.0839746	-17.54768839	-23.69871611
90.1309353	-17.83916815	-23.88600076
90.18445687	-18.12000753	-24.05396337
90.24741405	-18.39053062	-24.20392577
90.31901552	-18.65101676	-24.3371236
90.39582849	-18.90166101	-24.45470752
90.48065493	-19.14288335	-24.55774914
90.57286336	-19.37488293	-24.6472454
90.67173433	-19.59791691	-24.72412555
90.77695904	-19.81223455	-24.78925269
90.88822683	-20.01807746	-24.84342926
91.00392605	-20.21550225	-24.88740234
91.12634503	-20.40507917	-24.92186491
91.25432845	-20.58686436	-24.94746276
91.3871245	-20.76107044	-24.96479529
91.52396543	-20.92790354	-24.97442086
91.66501963	-21.08756323	-24.97685782
91.81010741	-21.2404833	-24.97258822
91.95882921	-21.38637437	-24.96206119
92.11046138	-21.52564976	-24.9456944
92.26671971	-21.65848409	-24.92387681
92.4248813	-21.78504533	-24.89697054
92.5856866	-21.90549616	-24.86531258
92.74889829	-22.01999418	-24.82921763
92.9152271	-22.12897149	-24.78897809
93.08383615	-22.23201549	-24.74486733
93.25423003	-22.32954668	-24.69713996
93.42620239	-22.42170291	-24.64603418
93.60015138	-22.50890589	-24.59177089
93.77442407	-22.59070314	-24.5345575
93.95026299	-22.6675107	-24.47458834
94.12861539	-22.73944762	-24.41204333
94.3075152	-22.80692023	-24.34709146
94.48688891	-22.86945818	-24.27989144
94.6672286	-22.92746322	-24.21059061
94.84836891	-22.98132879	-24.13932761
95.03003589	-23.03057593	-24.06623153
95.21228414	-23.0755969	-23.99142397
95.39458582	-23.11676847	-23.91501874
95.57627903	-23.15361386	-23.83712181
95.75881392	-23.18679178	-23.75783293
95.94070131	-23.21582142	-23.67724596
96.1220081	-23.24107421	-23.59544815
96.30418504	-23.26290306	-23.51252231
96.48573537	-23.28083838	-23.42854502
96.66725855	-23.29550255	-23.34358899
96.84812343	-23.30642912	-23.25772246
97.02869276	-23.31422738	-23.17100878
97.20793937	-23.31843527	-23.08350818
97.38727781	-23.31964922	-22.99527736
97.56590094	-23.3174127	-22.90636849
97.7437638	-23.31230711	-22.81683173
97.92088599	-23.30388533	-22.72671403
98.09704772	-23.29271224	-22.63605869
98.27178188	-23.27834905	-22.54490757
98.44603401	-23.26134564	-22.45329958
98.61815419	-23.24127312	-22.36127091
98.79030555	-23.21866357	-22.268856
98.96231369	-23.19310136	-22.17608733
99.13220745	-23.16509884	-22.08299487
99.29988058	-23.13425367	-21.98960756
99.46735139	-23.10106077	-21.89595211
99.63463441	-23.06512985	-21.80205383
99.79955482	-23.02693811	-21.70793671
99.96356115	-22.98610863	-21.61362318
100.1258003	-22.94310039	-21.5191336
100.2866544	-22.89775035	-21.42448857
100.4465328	-22.84989825	-21.32970592
100.6045376	-22.79998832	-21.23480365
100.7608115	-22.74766643	-21.13979819
100.9158642	-22.69335716	-21.04470457
101.0698676	-22.63672234	-20.94953763
101.2218827	-22.5781677	-20.8543107
101.3723471	-22.51754644	-20.75903682
101.5202261	-22.4547148	-20.66372798
101.6675266	-22.39006463	-20.56839484
101.8132213	-22.32345254	-20.47304834
101.9570016	-22.2547395	-20.37769863
102.0994354	-22.18430093	-20.28235482
102.239147	-22.11183401	-20.18702551
102.3782564	-22.03769648	-20.09171868
102.5156854	-21.96175645	-19.99644169
102.6510796	-21.8838864	-19.9012019
102.7851094	-21.80442802	-19.80600606
102.9174234	-21.72325461	-19.71086016
103.0476344	-21.64024429	-19.61576967
103.1764827	-21.55572291	-19.52074003
103.3039518	-21.46942587	-19.42577633
103.4292996	-21.38166388	-19.33088298
103.552882	-21.29232023	-19.236064
103.6734418	-21.20128536	-19.14132366
103.7934677	-21.10885403	-19.04666562
103.9117065	-21.01491585	-18.95209302
104.0276434	-20.91936581	-18.85760896
104.1422858	-20.82248341	-18.76321577
104.2551223	-20.72416423	-18.66891629
104.3647756	-20.62430788	-18.5747131
104.4739794	-20.52318083	-18.48060781
104.5813603	-20.42068225	-18.38660205
104.6862943	-20.31671734	-18.29269785
104.7900169	-20.21153917	-18.19889653
104.891905	-20.10505208	-18.10519947
104.991955	-19.99727575	-18.01160809
105.0903079	-19.88811956	-17.91812266
105.1866727	-19.77782409	-17.82474417
105.2811896	-19.66629725	-17.73147342
105.3731072	-19.55345352	-17.63831097
105.4639202	-19.4395204	-17.54525685
105.5528785	-19.32441131	-17.45231129
105.6400068	-19.20804442	-17.35947487
105.7252507	-19.09063564	-17.26674711
105.8086338	-18.97210264	-17.17412793
105.8901191	-18.85236897	-17.08161742
105.9697791	-18.7316382	-16.9892151
106.0475768	-18.60983393	-16.89692044
106.1235083	-18.48697045	-16.80473321
106.1983352	-18.36297678	-16.71265247
106.270538	-18.23804357	-16.62067787
106.340876	-18.11209929	-16.52880866
106.4091761	-17.98507492	-16.43704406
106.475781	-17.85715187	-16.34538301
106.5405187	-17.72826132	-16.2538246
106.6033902	-17.59841789	-16.16236797
106.6623955	-17.46755658	-16.07101199
106.7215296	-17.33584917	-15.97975549
106.7787974	-17.20323048	-15.88859715
106.8344936	-17.06967568	-15.79753615
106.8883086	-16.93523925	-15.70657084
106.939984	-16.7999671	-15.61570009
106.9897974	-16.66383709	-15.52492268
107.0373549	-16.52679102	-15.43423696
107.0834433	-16.38898254	-15.34364141
107.1276703	-16.25035318	-15.25313492
107.1700387	-16.11091622	-15.16271546
107.210078	-15.97061646	-15.07238192
107.2487284	-15.82959854	-14.98213246
107.2855232	-15.68780836	-14.89196563
107.3204631	-15.54525753	-14.80187957
107.3530003	-15.40189473	-14.71187282
107.3842337	-15.25785652	-14.62194356
107.413616	-15.1130916	-14.53208987
107.4411494	-14.96761099	-14.44231042
107.4671209	-14.82136685	-14.35260302
107.4909604	-14.67448718	-14.2629662
107.5129547	-14.52692402	-14.17339805
107.5328468	-14.37866808	-14.08389655
107.5507078	-14.22973521	-13.99445986
107.5671754	-14.08018444	-13.90508612
107.5818071	-13.92999245	-13.81577346
107.5940623	-13.77913281	-13.72651997
107.6047704	-13.6276704	-13.63732376
107.613895	-13.47561181	-13.54818272
107.6211904	-13.32295157	-13.45909484
107.6266755	-13.16968141	-13.3700584
107.6303532	-13.015813	-13.28107119
107.6321663	-12.86140291	-13.19213118
107.6321551	-12.70642819	-13.10323645
107.6303211	-12.55089808	-13.01438481
107.6275905	-12.39477705	-12.92557418
107.6221208	-12.23816417	-12.83680263
107.6148348	-12.08102338	-12.74806793
107.6057345	-11.92336357	-12.65936793
107.5937849	-11.76515152	-12.57070084
107.5810603	-11.6064797	-12.4820642
107.5665276	-11.447315	-12.39345608
107.5501884	-11.28766601	-12.30487421
107.5309253	-11.12750248	-12.21631649
107.5109779	-10.96691017	-12.12778081
107.4892298	-10.80585891	-12.0392648
107.4656836	-10.64435699	-11.9507664
107.4391403	-10.48237717	-11.86228335
107.4120025	-10.31999852	-11.77381347
107.3830703	-10.15719316	-11.68535458
107.3523487	-9.993969762	-11.59690453
107.3195139	-9.83030396	-11.50846082
107.2852175	-9.666268132	-11.42002136
107.2491349	-9.501837487	-11.33158384
107.2112713	-9.337020496	-11.24314601
107.1716268	-9.171824567	-11.15470554
107.1288387	-9.006227866	-11.06626025
107.0856386	-8.840297267	-10.97780766
107.0406615	-8.674010144	-10.88934562
106.9939135	-8.50737495	-10.80087176
106.945879	-8.340372558	-10.71238372
106.8955913	-8.173062851	-10.6238791
106.8435365	-8.005427017	-10.53535565
106.7897173	-7.837472574	-10.44681099
106.7345464	-7.669183757	-10.35824269
106.6772039	-7.500613959	-10.26964841
106.618101	-7.331747114	-10.18102571
106.5572434	-7.162591108	-10.09237222
106.494627	-6.993152193	-10.0036854
106.4286578	-6.823418635	-9.914962957
106.3625379	-6.653436621	-9.826202448
106.2946673	-6.483193505	-9.737401254
106.2250514	-6.312696708	-9.648557164
106.1539531	-6.141936108	-9.559667466
106.0808459	-5.970952257	-9.470729753
106.0059983	-5.799735666	-9.38174158
105.929408	-5.628292776	-9.292700286
105.8499926	-5.456622727	-9.203603503
105.7692642	-5.284743891	-9.114448629
105.687465	-5.112664642	-9.025233
105.6039333	-4.94038703	-8.93595416
105.5186721	-4.767918027	-8.846609575
105.4318039	-4.595254363	-8.757196543
105.3430847	-4.422422624	-8.667712389
105.2526416	-4.249419921	-8.578154647
105.1604756	-4.076253033	-8.488520623
105.0666372	-3.902921945	-8.398807557
104.9710281	-3.72944667	-8.309012818
104.8737021	-3.555827493	-8.219133811
104.7746604	-3.382071149	-8.129167817
104.6739027	-3.208184177	-8.039111918
104.570436	-3.034170307	-7.948963533
104.4662551	-2.860042601	-7.858719909
104.3603661	-2.685804627	-7.768378278
104.2527679	-2.511462936	-7.67793571
104.1414227	-2.337024737	-7.587389491
104.0304163	-2.162496055	-7.496736809
103.9177089	-1.987883955	-7.405974877
103.8032987	-1.813195009	-7.315100594
103.6871907	-1.638436069	-7.224111195
103.5692302	-1.463617774	-7.133003814
103.4497317	-1.288738995	-7.041775542
103.328538	-1.113810308	-6.950423204
103.2056543	-0.938838543	-6.858944001
103.0808578	-0.76383796	-6.767335015
102.9545962	-0.588800216	-6.675592975
102.8266481	-0.413739627	-6.583714969
102.6970166	-0.238662985	-6.491698028
102.5656763	-0.063578086	-6.399538903
102.4324167	0.11150015	-6.307234411
102.2977426	0.286584209	-6.214781722
102.1613916	0.46165709	-6.122177352
102.0233637	0.63671192	-6.029418099
101.8813672	0.811726974	-5.936501006
101.7399958	0.986725128	-5.84342259
101.5969539	1.161684562	-5.750179568
101.4522455	1.336598409	-5.656768931
101.3054507	1.51144093	-5.563186832
101.1574107	1.686242589	-5.469430387
101.0077072	1.860977619	-5.375495918
100.8563432	2.035639028	-5.281380043
100.7033204	2.210219767	-5.187079474
100.5481607	2.384690269	-5.092590472
100.3918258	2.559088329	-4.997909747
100.2338367	2.733384245	-4.903033448
100.0741974	2.907570941	-4.807958206
99.91044269	3.081614918	-4.712680329
99.74750775	3.255561324	-4.617196069
99.58292837	3.429376748	-4.52150199
99.41670307	3.603053569	-4.425593977
99.24824167	3.776554803	-4.329468678
99.07873725	3.94993269	-4.233121844
98.90759549	4.123149824	-4.136549698
98.73481951	4.296198845	-4.039748712
98.56040994	4.469072015	-3.942714612
98.38276044	4.641728008	-3.845443466
98.20509323	4.814226704	-3.747931208
98.02579961	4.986526662	-3.650174029
97.84488248	5.158620077	-3.55216757
97.66163405	5.330461509	-3.453907622
97.47747495	5.502118142	-3.355390106
97.2916991	5.673544551	-3.256610684
97.10430828	5.844732732	-3.157565249
96.91549116	6.01563356	-3.058249429
96.72487782	6.186321078	-2.958658727
96.53265709	6.356745945	-2.858788725
96.33883145	6.526899903	-2.758634933
96.1425923	6.696729958	-2.658192866
95.94556651	6.866317145	-2.557457732
95.74694441	7.035608232	-2.456424969
95.54672844	7.204594667	-2.355089976
95.34405978	7.373219314	-2.253447533
95.14066466	7.541570221	-2.151493185
94.93568535	7.709590452	-2.04922214
94.72912417	7.87727102	-1.946629399
94.51914467	8.044550954	-1.843709464
94.30943133	8.211525095	-1.740457935
94.09814506	8.378132161	-1.636869143
93.88528998	8.544363069	-1.532938014
93.6708433	8.71015376	-1.428659407
93.45486006	8.875604315	-1.324027913
93.23731824	9.040650284	-1.219037966
93.01822285	9.205282472	-1.113684579
92.79566235	9.369432288	-1.007961251
92.57347109	9.533206606	-0.901863081
92.3497371	9.696537265	-0.795384242
92.12446398	9.859414171	-0.688519203
91.89753389	10.02176592	-0.581261246
91.66919545	10.18370429	-0.473605023
91.43933087	10.34515777	-0.365544431
91.20794459	10.50611578	-0.257073399
90.97397118	10.66650423	-0.148185663
90.73955872	10.82643926	-0.038874852
90.50363871	10.985846	0.070865499
90.26621714	11.14471365	0.181041568
90.02619408	11.30296518	0.29165999
89.78578806	11.46072086	0.402727625
89.54389607	11.6179028	0.514251308
89.30052539	11.77450005	0.626237069
89.05365214	11.93043145	0.738692999
88.80734414	12.08582241	0.851625165
88.55957462	12.24059181	0.965041272
88.31006228	12.39465701	1.078948572
88.0593906	12.54814641	1.193354171
87.80727792	12.70097665	1.308265585
87.55373171	12.85313477	1.42369063
87.29930958	13.00453569	1.539637149
87.04291578	13.15530982	1.656112631
86.78511114	13.30537175	1.773125124
86.5252984	13.45467159	1.890682267
86.26407972	13.60323114	2.008792607
86.00209435	13.75107317	2.127464691
85.73873236	13.8981467	2.24670672
85.47447255	14.04436305	2.3665272
85.20838352	14.18985568	2.486934771
84.94094586	14.3345347	2.607938729
84.67090197	14.47831043	2.729547264
84.4008028	14.62131717	2.851770059
84.12938717	14.76346368	2.974616238
83.85666586	14.90473381	3.098094954
83.58136646	15.04503569	3.222216125
83.30607384	15.18450366	3.346989128
83.02951246	15.32304526	3.47242368
82.75205834	15.46056732	3.598530056
82.4729968	15.5972037	3.725318251
82.19270595	15.73286005	3.852798983
81.90988708	15.86744408	3.98098224
81.62718712	16.00108687	4.109878787
81.34330314	16.13369403	4.239499683
81.0569253	16.26517195	4.369855687
80.77072532	16.39564989	4.500957837
80.4833912	16.52503322	4.632817655
80.1936071	16.65322854	4.765446277
79.90406294	16.78036126	4.898855989
79.61343973	16.90633726	5.03305765
79.32041799	17.03106172	5.168064576
79.02770146	17.15465763	5.303888249
78.73396696	17.27702979	5.440540951
78.43868572	17.3980854	5.578035523
78.14298568	17.51794099	5.716384957
77.84633602	17.6365019	5.855601846
77.54742384	17.75367703	5.99569942
77.24895764	17.86957578	6.13669161
76.94961926	17.98410478	6.278591601
76.64810172	18.09717364	6.421412627
76.34710935	18.20888561	6.565169277
76.04533064	18.31914741	6.709875682
75.74299023	18.42787003	6.855546157
75.43973321	18.53514864	7.002195204
75.13446555	18.64083383	7.149837198
74.82987053	18.74501227	7.298487948
74.52465695	18.84759501	7.44816197
74.21755543	18.94849632	7.598874318
73.91122499	19.04779384	7.750640884
73.60439328	19.14539958	7.90347735
73.29581413	19.24122981	8.057399517
72.9881149	19.33535128	8.212423591
72.68022264	19.42763153	8.368565724
72.37183169	19.51812778	8.525842175
72.06316873	19.60675607	8.684269616
71.75303814	19.69343787	8.843864301
71.44399487	19.77821682	9.004643257
71.13502876	19.86097577	9.166623185
70.8258223	19.94174546	9.329821758
70.51612557	20.02041748	9.494255603
70.20700331	20.0970112	9.659941374
69.89695285	20.17142761	9.826896904
69.58808529	20.24366577	9.995139963
69.27959702	20.31366049	10.16468655
68.97033804	20.38134204	10.33555411
68.66264604	20.44670098	10.50776041
68.35438281	20.5096527	10.68132207
68.04781488	20.57017349	10.85625611
67.74089421	20.62818776	11.03257933
67.43580868	20.68365746	11.21030807
67.13191524	20.7365155	11.38945853
66.8286938	20.7867079	11.57004655
66.52561959	20.83417719	11.752088
66.22469806	20.87885336	11.93559733
65.92420883	20.92068821	12.12058927
65.62605476	20.95959466	12.30707797
65.32989877	20.99553367	12.49507613
65.03501504	21.02840161	12.68459658
64.74121635	21.05816731	12.87565002
64.44948125	21.08474028	13.06824738
64.16058739	21.10800907	13.26239715
63.87459462	21.12795979	13.45810768
63.5904777	21.14444121	13.65538421
63.30848222	21.15744627	13.85423144
63.03000533	21.16685288	14.05465236
62.75441716	21.17251952	14.25664658
62.48171647	21.17445464	14.4602125
62.21282466	21.17245706	14.66534493
61.94736162	21.16653891	14.87203625
61.68705371	21.15654693	15.08027476
61.4299204	21.14230659	15.29004628
61.17718033	21.12384118	15.50133119
60.92816195	21.10097456	15.71410633
60.68537542	21.07359	15.92834271
60.44767518	21.04148649	16.1440057
60.21593589	21.00469564	16.3610552
59.98976049	20.96301168	16.57944322
59.76952501	20.9163011	16.79911419
59.55639854	20.86433409	17.02000483
59.35010081	20.8071435	17.24204124
59.15147259	20.74449345	17.46514016
58.96045279	20.67622891	17.68920675
58.77852027	20.60218863	17.91413183
58.60515196	20.52211342	18.13979348
58.44117236	20.43601576	18.36605355
58.28587105	20.34362493	18.59275696
58.14130061	20.24475386	18.81972862
58.00805964	20.13921064	19.04677274
57.88631487	20.02679401	19.27366998
57.77812838	19.90729687	19.50017487
57.68234229	19.78050379	19.72601282
57.60017296	19.6461913	19.95087796
57.53329663	19.50412731	20.17442917
57.48118606	19.35407208	20.39628547
57.44532298	19.19584014	20.6160244
57.4274514	19.02903965	20.83317455
57.42749113	18.8534736	21.04721305
57.44643132	18.66886502	21.25755859
57.48489043	18.47492891	21.4635665
57.54527182	18.2713941	21.66452148
57.62681826	18.05789723	21.85963162
57.73166009	17.83415836	22.04801984
57.86055477	17.59984694	22.22871607
58.01597707	17.35463336	22.40064883
58.19826052	17.09815036	22.56263527
58.40855089	16.83009763	22.71337146
58.64860943	16.55004583	22.85142251
58.91934524	16.25772544	22.9752112
59.22175322	15.95266066	23.08300789
59.55925767	15.63452113	23.17291885
59.93165562	15.30294069	23.24287756
60.33939486	14.95754854	23.29063266
60.78487118	14.59797832	23.31374203
61.26962822	14.22387053	23.30956559
61.79212259	13.83487656	23.27526128
62.35553468	13.43066351	23.20778694
62.96079373	13.0109189	23.10390475
63.60545811	12.57535678	22.96019294
64.29106821	12.12355088	22.77306593
65.01784756	11.65563239	22.53880407
65.7848099	11.17109167	22.25359358
66.59088588	10.6701799	21.91358032
67.43339942	10.15250506	21.51493942
68.31004089	9.618290835	21.05395575
69.21764114	9.067768167	20.5271288
70.15319582	8.501064618	19.9312844
71.11175515	7.918455535	19.26370675
72.08876104	7.320316861	18.52227726
73.0764848	6.707608003	17.70562239
74.06911099	6.080890186	16.81325734
75.06036724	5.441046902	15.84572106
76.04340427	4.788945795	14.80469155
77.00866757	4.126087312	13.6930711
77.94816541	3.453478386	12.51502956
78.85581047	2.772827181	11.27599983
79.72478778	2.085443043	9.982616105
80.54909367	1.393136128	8.642595911
81.32219995	0.697475482	7.264568831
82.03873713	0.00027136	5.857859284
82.69808647	-0.696828651	4.432237165
83.2957309	-1.391999818	2.997648871
83.83160551	-2.083789299	1.563944853
84.30614949	-2.770339623	0.140619583
84.72182694	-3.450514231	-1.263419521
85.08073818	-4.122540394	-2.640043156
85.38493144	-4.785612302	-3.982042936
85.64016921	-5.438384036	-5.283225122
85.84966047	-6.079860256	-6.538453906
86.01779027	-6.709179788	-7.743652983
86.1503351	-7.325612448	-8.895767954
86.25196359	-7.928553316	-9.992700775
86.3285885	-8.517515155	-11.03322309
86.38253771	-9.092119181	-12.01687591
86.41859369	-9.652086084	-12.9438668
86.43969635	-10.19721009	-13.81496095
86.44994476	-10.72737187	-14.6313812
86.45303617	-11.24248081	-15.39471374
86.45140687	-11.74267819	-16.10682125
86.44807489	-12.22787587	-16.76976883
86.4445657	-12.69828298	-17.38575829
86.44165485	-13.15407264	-17.9570724
86.44207953	-13.59545119	-18.48603074
86.44672684	-14.02265225	-18.97495152
86.45622357	-14.43593128	-19.42612247
86.47095388	-14.83556118	-19.84177762
86.49318341	-15.22182792	-20.22408127
86.52225283	-15.595028	-20.57511545
86.55855605	-15.95536279	-20.89686834
86.60339765	-16.3033575	-21.191235
86.65554459	-16.63920641	-21.46000854
86.71498183	-16.9631698	-21.70488438
86.78104895	-17.2756734	-21.92745761
86.8555818	-17.57694431	-22.12922817
86.93725338	-17.86732996	-22.31159969
87.02652015	-18.14711173	-22.47588872
87.12354714	-18.41660518	-22.62332388
87.22698986	-18.67609075	-22.75505246

==> plots/e060/hoveringdV_e060.tsv <==
X	Y	Z	U	V	W
119.8946598	-21.25208273	-24.54305635	0	10	0
129.1259632	-23.19658264	-24.84604869	-6.064510346	0	-7.951208352
53.25775831	18.61164113	18.62214573	5.429178238	0	-8.397858278
126.0148365	-10.55527075	-16.3459866	-0.386408527	0	11.62782472
118.3840029	-12.54390066	-16.27135459	0.622818488	0	11.30938933
112.6825171	-20.9440945	-19.63196215	4.055751298	0	9.140617124
63.46839758	14.79694427	24.97157176	4.292349933	0	-9.031928479

==> plots/e060/trajimp-1.tsv <==
399.999979227539	299.999978910143	-40
399.999979525823	299.999792855062	-40.0042139190399
399.993113066409	299.99882313895	-40.0252848270293
399.708907735951	299.989382537067	-40.1307610080456
398.516767244012	299.869391210836	-40.570854900868
396.94151999358	299.519115544073	-41.1465072812903
395.335194762324	298.949412917702	-41.7265505877819
393.697584634245	298.160708466816	-42.310578042255
392.028506988616	297.153591083771	-42.8981795177788
390.327803664341	295.928812907779	-43.4889417443038
388.595340960455	294.487288683567	-44.0824485959509
386.831009786135	292.830094976016	-44.6782813395904
385.034725563438	290.95846924506	-45.2760189127862
383.206428300251	288.87380878536	-45.8752381779572
381.346082432225	286.577669534328	-46.4755142145888
379.453677018527	284.071764744757	-47.0764205853595
377.529225439474	281.357963522875	-47.6775296361097
375.572765381505	278.438289241305	-48.2784127817991
373.584358696261	275.314917827144	-48.878640830882
371.564091297704	271.990175923126	-49.4777841950046
369.512073043509	268.466538921294	-50.0754133359261
367.42843738632	264.746628893167	-50.6710989599063
365.313341384946	260.833212391227	-51.2644123744664
363.166965325131	256.729198135144	-51.8549258314693
360.989512543202	252.437634609433	-52.4422127971321
358.781209135454	247.961707526037	-53.0258483326583
356.54230375246	243.304737201073	-53.6054093881987
354.273067127731	238.470175834282	-54.1804751230379
351.973792098467	233.461604686743	-54.7506273135302
349.644792918432	228.282731162599	-55.3154505999116
347.286405184851	222.937385807429	-55.8745328860842
344.898985267346	217.429519216133	-56.427465649124
342.482910184717	211.763198880067	-56.9738443174184
340.038576998068	205.94260591383	-57.5132685574379
337.566402580861	199.97203174898	-58.0453426762517
335.066823077932	193.855874746653	-58.5696759153416
332.540293609133	187.59863672143	-59.0858828217101
329.987287835669	181.204919434924	-59.5935835620247
327.408297418134	174.679421001944	-60.0924042917945
324.80383163399	168.026932267652	-60.5819774598902
322.174417047091	161.252333102854	-61.061942155529
319.520596852967	154.360588668365	-61.5319444330561
316.842930508415	147.356745638181	-61.9916376198312
314.141993317841	140.245928367677	-62.4406826679233
311.418375797081	133.033335016932	-62.8787484398095
308.672683369515	125.724233673843	-63.3055120242856
305.90553569988	118.32395839209	-63.7206590153998
303.117566383308	110.837905251287	-64.1238838428058
300.309422379567	103.271528352828	-64.5148900292477
297.481763391345	95.6303358173853	-64.8933904747199
294.635261550077	87.9198857357174	-65.259107731116
291.770600811645	80.1457821326862	-65.6117742415889
288.888476469699	72.3136708950107	-65.9511326105047
285.98959462893	64.4292356846347	-66.2769358243796
283.074671734256	56.498193859271	-66.5889474842316
280.144433969185	48.5262923575525	-66.8869420197653
277.199616901467	40.5193036170839	-67.1707049082761
274.240964838625	32.483021457544	-67.4400328489515
271.269230312613	24.4232569743981	-67.6947339471441
268.285173665458	16.3458344254926	-67.9346278791519
265.289562396365	8.25658714281108	-68.1595460642528
262.283170745361	0.161353432367681	-68.3693317744984
259.26677915733	-7.93402752601257	-68.5638402969996
256.241173748692	-16.0237197447831	-68.7429390273094
253.207145797444	-24.1018944981474	-68.9065075650392
250.165491185364	-32.1627343768163	-69.0544378107578
247.117009973909	-40.2004373324745	-69.1866340381075
244.062505792267	-48.2092207057055	-69.3030129651463
241.002785456565	-56.1833252113919	-69.4035037678662
237.938658227307	-64.1170189131699	-69.4880481345568
234.87093553879	-72.0046012192484	-69.5566002751326
231.800430253978	-79.8404067718318	-69.6091269193975
228.727956372939	-87.6188093890806	-69.6456073358333
225.654328389891	-95.3342259271551	-69.6660332516118
222.580360727315	-102.981120119143	-69.6704088778943
219.506867379764	-110.554006412985	-69.658750805807
216.434661343284	-118.04745374484	-69.6310879863796
213.3645539954	-125.456089288596	-69.5874616254497
210.297354686931	-132.774602141702	-69.5279251035765
207.23387022732	-139.997747021857	-69.4525438902635
204.174904333244	-147.120347875836	-69.3613954113078
201.17264834299	-152.260492753692	-69.0430645545704
197.929106693217	-154.7385834994	-68.3136842806969
194.725377976703	-157.105576534341	-67.5574745540053
191.562838455455	-159.359783862985	-66.7750050316105
188.44283479545	-161.499597999623	-65.9668638107716
185.366682834143	-163.523493103222	-65.1336568860928
182.335667199306	-165.430026036697	-64.2760076517003
179.351040002617	-167.21783739137	-63.3945563898954
176.414020384061	-168.885652437735	-62.489959689342
173.525793336481	-170.432282027551	-61.5628899405864
170.687509317039	-171.856623448068	-60.6140347624284
167.900283217265	-173.15766119613	-59.6440964419018
165.165193729911	-174.334467722573	-58.6537913773274
162.483282610375	-175.386204096087	-57.6438495143166
159.855553889674	-176.312120613367	-56.6150137548933
157.282973380368	-177.111557354665	-55.5680393990338
154.766467810238	-177.783944657802	-54.503693546973
152.306924433636	-178.328803573983	-53.4227545343536
149.90519013896	-178.745746194115	-52.3260113194099
147.56207117888	-179.034475970524	-51.2142629396566
145.278332359134	-179.194787955385	-50.0883178859665
143.054696617835	-179.226568968924	-48.9489935462865
140.891844558701	-179.129797692276	-47.7971155775122
138.790413924555	-178.904544727276	-46.6335173764342
136.750999190518	-178.550972565579	-45.4590394329639
134.774151100951	-178.069335496176	-44.2745287929605
132.860376297091	-177.459979447746	-43.080838448987
131.010137010561	-176.723341771947	-41.8788267823151
129.223850645472	-175.859950947243	-40.6693569394099
127.501889538814	-174.870426228227	-39.4532963091682
125.844580666347	-173.755477219755	-38.2315159038706
124.252205378953	-172.515903393327	-37.004889806699
122.724999165366	-171.1525935287	-35.7742945887898
121.263151727927	-169.666525093716	-34.5406087522862
119.866806457777	-168.058763558473	-33.3047121687737
118.536060640731	-166.330461647376	-32.0674854890828
117.270965123293	-164.482858520626	-30.829809603742
116.071524406133	-162.517278894934	-29.5925650940364
114.937696770668	-160.435132102999	-28.3566316445592
113.869393925882	-158.237911086475	-27.1228875226611
112.86648133513	-155.927191328484	-25.8922090005073
111.928778314429	-153.504629726458	-24.6654698249267
111.056057975208	-150.971963402558	-23.4435406739823
110.248047498638	-148.331008457037	-22.2272885853175
109.504428194549	-145.583658661648	-21.0175764501606
108.824835912432	-142.731884099231	-19.8152624525196
108.20886115848	-139.777729741858	-18.6211995370226
107.656049354801	-136.723313982431	-17.4362348749013
107.165901120514	-133.570827105955	-16.2612093425946
106.737872774989	-130.322529710256	-15.0969569672517
106.371376599812	-126.980751081219	-13.9443044198543
106.065781201264	-123.547887514891	-12.804070477203
105.820412071525	-120.026400588067	-11.6770655015116
105.634551934855	-116.418815391226	-10.5640909206817
105.507441223091	-112.727718714417	-9.46593870704001
105.438278808219	-108.955757180282	-8.38339086807489
105.426222262862	-105.105635354561	-7.31721890625411
105.47038869192	-101.180113797426	-6.26818335045749
105.56985522881	-97.182007095906	-5.23703319720259
105.723659609388	-93.1141818379158	-4.22450544233065
105.930801010871	-88.9795545766246	-3.23132458037699
106.190240547754	-84.7810897326436	-2.25820206558366
106.500902184681	-80.5217975004229	-1.3058358523773
106.861673255812	-76.2047316881341	-0.374909901859344
107.271405418097	-71.8329875647871	0.533906312541703
107.728915299436	-67.4096996471275	1.41995829733894
108.23298550739	-62.9380394832823	2.28260697808424
108.782365239651	-58.4212134118847	3.12122921566898
109.375771219922	-53.8624603036807	3.93521825573771
110.011888680945	-49.2650492586576	4.7239841632781
110.689372089306	-44.6322773317745	5.4869542890312
111.406846202732	-39.9674671859542	6.22357372195022
112.162906857418	-35.2739647683718	6.93330571341239
112.956122122624	-30.5551369750712	7.61563211692989
113.785033091663	-25.81436928695	8.27005376224074
114.648155068481	-21.0550633897337	8.89609091673327
115.543978383782	-16.2806348148941	9.49328365687209
116.470969475136	-11.4945105485471	10.0611922380034
117.427572001705	-6.70012664768979	10.5993975010767
118.02196186774	-6.15457020043324	10.1788551594036
118.583427981641	-5.76376794055007	9.6909426453819
119.118549684669	-5.36882614603344	9.19367857378015
119.626851681722	-4.97002791638154	8.6874179653375
120.107877323597	-4.56765915746332	8.17252314481429
120.561188795538	-4.16200840526727	7.64936343500491
120.986367587568	-3.75336662192803	7.1183149298951
121.383014681113	-3.34202697650774	6.57976021899964
121.750750891808	-2.92828466501183	6.03408811309928
122.089217009538	-2.5124366986085	5.48169334701169
122.398074179607	-2.09478168331538	4.92297630192328
122.677004124792	-1.67561964412128	4.35834267102703
122.925709391144	-1.25525179684569	3.78820318763134
123.143913543923	-0.833980346952827	3.21297328394114
123.331361351288	-0.412108278551172	2.63307279590125
123.487819053152	0.0100608579929615	2.04892560080271
123.613074466464	0.432223147546684	1.46095933464527
123.706937266551	0.854074528944382	0.869604961374358
123.769239040392	1.27531099630145	0.275296542152572
123.799833531328	1.69562882068302	-0.321529193026834
123.798596723229	2.11472476204217	-0.920433161551204
123.765426934858	2.53229627758949	-1.5209743153358
123.700244981084	2.9480417351035	-2.12270995604024
123.602994297434	3.3616606259362	-2.72519613593281
123.473640966942	3.77285375913409	-3.32798799689
123.312173844099	4.18132350944796	-3.93064015340634
123.118604529017	4.58677399143848	-4.53270704675787
122.892967492517	4.9889112930349	-5.1337433152412
122.63532009278	5.38744368493469	-5.73330416494021
122.345742567409	5.78208181871601	-6.33094574004675
122.024338035383	6.17253894228123	-6.92622547642853
121.671232553008	6.55853110223579	-7.51870247164931
121.28657497106	6.93977736056768	-8.10793785499742
120.870536951674	7.31599998769279	-8.69349514139695
120.423312910334	7.686924675273	-9.27494059475807
119.945119973399	8.0522807342544	-9.85184357172055
119.43619781573	8.41180130873264	-10.4237768755141
118.896808547958	8.76522354172434	-10.9903171140161
118.327236704131	9.1122888108133	-11.551045029152
117.727788975425	9.45274290348774	-12.1055458552718
117.098794115749	9.78633620793694	-12.6534095965487
116.440602814314	10.1128239059564	-13.1942314334082
115.753587382898	10.4319661699632	-13.7276119853083
115.03814158216	10.7435283308926	-14.2531576348163
114.294680509614	11.0472810799406	-14.7704808467022
113.523640205178	11.3430006194814	-15.2792004611748
112.725477511935	11.6304688768567	-15.7789419880645
111.900669694147	11.9094736361944	-16.2693379012902
111.049714140587	12.1798087312114	-16.7500278930451
110.17312819818	12.4412742050752	-17.2206591747656
109.271448653096	12.6936764756209	-17.6808867293107
108.345231456405	12.9368284768962	-18.1303735404573
107.39505135575	13.1705498183723	-18.5687908898918
106.421501559093	13.3946669386341	-18.995818541775
105.425193193147	13.6090132400718	-19.4111450177784
104.406755028336	13.8134292280372	-19.8144677740629
103.366832928659	14.0077626418702	-20.2054934665815
102.306089482023	14.1918685916175	-20.583938102435
101.225203435245	14.3656096635953	-20.949527260118
100.124869241354	14.5288560451358	-21.3019963015633
99.0057965724942	14.6814856392235	-21.6410904996937
97.8687098146022	14.8233841620794	-21.9665652331211
96.7143474436388	14.954445238303	-22.2781861562818
95.5434615543291	15.0745705009487	-22.5757293505456
94.3568172637001	15.1836696718809	-22.8589814489903
93.1551921192059	15.2816606427504	-23.127739785733


==> plots/e060/trajimp-2.tsv <==
93.1551921192059	15.2816606427504	-23.127739785733
91.9393754369766	15.3684695445581	-23.3818125309975
91.8817511567758	15.3684083627129	-22.7772648799914
90.6484472237081	15.4439363257916	-22.7111168550503
89.4191832981808	15.5081573538485	-22.628178334972
88.1948718725664	15.5610228789619	-22.5285168711408
86.976422107887	15.6024928051346	-22.412212412817
85.7647391409622	15.6325355464027	-22.2793571955121
84.5607233252773	15.6511280549875	-22.1300556788982
83.3652695371619	15.6582558435498	-21.9644244227922
82.1792664521359	15.6539129998378	-21.7825920089011
81.0035958056213	15.6381021940871	-21.584698927301
79.8391317221993	15.6108346785019	-21.3708974494298
78.6867399512034	15.5721302799869	-21.1413515014486
77.5472772251182	15.5220173847793	-20.8962365411484
76.4215905625338	15.4605329162807	-20.6357394103401
75.3105165626483	15.3877223053432	-20.360058187518
74.2148807347108	15.3036394528813	-20.06940203704
73.1354968604665	15.2083466857702	-19.763991043913
72.0731663198315	15.1019147048471	-19.4440560387608
71.0286774810553	14.9844225269307	-19.1098384345311
70.0028050235939	14.8559574174638	-18.7615900362783
68.9963093741901	14.7166148191063	-18.3995728434244
68.0099360667369	14.5664982722626	-18.0240588723721
67.0444151907802	14.4057193266266	-17.6353299478801
66.1004608052972	14.2343974513664	-17.2336774635681
65.1787703600965	14.0526599300222	-16.8194022166528
64.2800242117399	13.8606417615672	-16.3928141462324
63.4048850352038	13.6584855440153	-15.9542321136237
62.5539973565072	13.4463413550154	-15.5039836741886
61.7279870681366	13.2243666296999	-15.042404820815
60.9274609197536	12.9927260329526	-14.5698397563925
60.1530061135369	12.7515913167934	-14.086640625435
59.405189844797	12.5011411889287	-13.5931672392097
58.684558884817	12.2415611575564	-13.0897868352299
57.9916391955573	11.9730433874917	-12.5768737952849
57.3269355412116	11.6957865381561	-12.0548093567878
56.6909311452714	11.4099956084064	-11.5239813448982
56.0840873305239	11.1158817644993	-10.9847838582552
55.5068432244677	10.8136621795716	-10.4376170070947
54.9596154539258	10.5035598547838	-9.88288659152024
54.4427978782014	10.1858034384448	-9.32100378580807
53.9567612885915	9.86062705526944	-8.75238484974681
53.5018532270727	9.52827011195296	-8.17745080428332
53.0783977415534	9.188977114395	-7.59662711421687
52.6866951831111	8.84299747836858	-7.01034336944572
52.3270220335365	8.49058532734596	-6.41903292133478
51.9996307578548	8.13199931392551	-5.82313261817281
51.7047496482011	7.7675023961045	-5.22308240553706
51.4425827044914	7.39736165901077	-4.61932502199167
51.2133095602282	7.02184809815068	-4.01230566138815
51.0170853872409	6.64123641547211	-3.40247160312301
50.8540408235028	6.25580482377341	-2.79027189387456
50.7242819301878	5.86583481750809	-2.17615698898884
50.6278901751061	5.47161098330163	-1.560578402755
50.5649224483013	5.07342077560342	-0.943988364923221
50.5354110196137	4.67155430790526	-0.326839463131321
50.5393636222153	4.26630414394161	0.29041571452896
50.5767634631028	3.85796507373389	0.907324900872024
50.6475693061578	3.44683390754616	1.52343652373588
50.7517155556228	3.03320925342765	2.13830007058177
50.8891123319429	2.61739130965082	2.75146637644352
51.0596456070288	2.19968163863616	3.36248804469026
51.2631773176762	1.78038295950938	3.97091972898343
51.4995455353985	1.35979892668544	4.57631851785574
51.7685645920337	0.938233916088279	5.17824424446613
52.0700253007255	0.515992808934992	5.7762598391392
52.4036951092989	0.0933807750427256	6.36993164521701
52.7693183186323	-0.329296942828462	6.95882975815904
53.166616318312	-0.75173524025017	7.54252834458624
53.5952878034112	-1.17362936458953	8.12060594877094
54.0550090316426	-1.59467513576315	8.69264583475492
54.5454340872052	-2.01456914884225	9.25823625752682
55.0661951675228	-2.43300899097869	9.81697077938998
55.6169028567789	-2.84969344803735	10.3684485591336
56.1971464324512	-3.26432271508827	10.9122746610527
56.8064941848711	-3.67659860409643	11.4480602933921
57.4444937805227	-4.08622475215193	11.9754231338237
58.110672533334	-4.49290681991934	12.4939875514669
58.8045378099932	-4.89635269779889	13.0033848755785
59.5255773754401	-5.29627271891594	13.503253681173
60.2732598057427	-5.69237983165043	13.9932399810571
61.0470348476915	-6.0843898270272	14.4729974897889
61.8463337989285	-6.47202151747658	14.9421878522622
62.6705699849078	-6.85499693266795	15.4004808366571
63.5191391254132	-7.23304151473929	15.8475545792796
64.3914198077822	-7.60588430681833	16.2830957596566
65.2867739075528	-7.97325813701376	16.7067997941171
66.2045470690222	-8.33489980951249	17.118371035106
67.1440691442577	-8.6905502771797	17.5175229300936
68.1046547133604	-9.03995482988351	17.9039781974109
69.0856035121067	-9.38286326709573	18.2774689835595
70.0862009839875	-9.71903006952287	18.637736986554
71.1057187838288	-10.04821457292	18.9845336651054
72.1434152449192	-10.3701811338177	19.3176202730831
73.1985359724637	-10.6846992969862	19.6367680720751
74.2703143103011	-10.9915439529624	19.9417583873036
75.3579719265182	-11.2904954974572	20.2323827481178
76.4607193793102	-11.5813399834406	20.5084429717273
77.5777566201881	-11.8638692747559	20.7697512573602
78.708273607615	-12.1378811889732	21.0161302732263
79.8514508747174	-12.4031796433667	21.2474132376186
81.0064600846107	-12.6595747910544	21.4634439690233
82.1724646419525	-12.9068831589109	21.6640769736467
83.3486202817851	-13.144927773554	21.8491774799813
84.5340756629246	-13.3735382907989	22.0186214983695
85.7279729884981	-13.5925511147267	22.1722958650482
86.9294486009496	-13.8018095169153	22.310098259145
88.137633585209	-14.0011637471453	22.4319372566921
89.3516544284893	-14.1904711426714	22.5377323478178
90.5706336081726	-14.3695962274772	22.6274139333679
91.7936902314399	-14.5384108141738	22.7009233709907
93.0199406838772	-14.696794094264	22.7582129590418
94.24849921943	-14.8446327239197	22.7992459426075
95.478478603415	-14.9818209118455	22.8239965227228
96.7089907875604	-15.1082604892998	22.8324498287382
97.93914750317	-15.223860985804	22.8246019348319
99.1680609376771	-15.3285396942726	22.8004597967721
100.394844320709	-15.4222217311652	22.7600412891195
101.618612597227	-15.5048400910162	22.703375131278
102.838483056969	-15.5763356950079	22.6305008874008
104.053575948046	-15.6366574360418	22.541468911581
105.263015162804	-15.6857622141458	22.4363403284458
106.465928784568	-15.7236149695793	22.315186985366
107.661449761541	-15.7501887080834	22.1780913978014
108.848716554637	-15.765464520758	22.0251467223127
110.026873694911	-15.7694315979263	21.8564566730559
111.195072416693	-15.7620872374487	21.6721354957991
112.352471302095	-15.7434368464487	21.4723078762646
113.498236833818	-15.7134939372166	21.2571089124293
114.631543997773	-15.6722801175126	21.0266840138718
115.751576894594	-15.6198250748061	20.7811888378599
116.857529299401	-15.5561665540262	20.5207892258301
117.948605266462	-15.4813503300526	20.2456611060683
119.024019622846	-15.3954301735671	19.9559904225737
120.082998599023	-15.2984678128923	19.6519730302043
121.124780357038	-15.1905328869691	19.3338146214137
122.148615474476	-15.0717028940598	19.0017306098442
123.153767560533	-14.9420631371547	18.6559460341116
124.139513677215	-14.8017066586927	18.2966954549188
125.105144949712	-14.6507341747757	17.9242228260913
126.049966946259	-14.4892539993946	17.5387814001257
126.973300241159	-14.317381966308	17.1406335840561
127.874480855627	-14.1352413446888	16.730050818818
128.752860753819	-13.9429627497015	16.3073134518836
129.607808182114	-13.7406840452735	15.8727105746819
130.438708256349	-13.5285502470847	15.4265398995039
131.244963253324	-13.3067134148659	14.9691075855924
132.025993113244	-13.0753325434567	14.5007281094085
132.781235718174	-12.8345734477833	14.0217240533519
133.510147384761	-12.5846086447844	13.532425977873
134.212203189478	-12.3256172272632	13.0331722168581
134.886897315957	-12.0577847344952	12.5243086914636
135.533743376984	-11.7813030218823	12.0061887330985
136.152274726619	-11.4963701231869	11.4791728617166
136.742044858343	-11.2031901100089	10.9436285835099
137.302627636134	-10.9019729428055	10.3999301818249
137.833617545267	-10.5929343240216	9.84845849174927
138.334629991032	-10.2762955485437	9.2896006606947
138.805301565923	-9.95228334126071	8.72374992533978
139.245290281484	-9.62112970253589	8.15130534947796
139.654275739166	-9.28307174047427	7.57267156968621
140.031959417756	-8.93835150716937	6.98825855796026
140.37806483165	-8.58721582821001	6.39848132573174
140.692337685253	-8.22991612906596	5.80375966319772
140.974546072517	-7.86670826007842	5.20451784828675
141.224480614102	-7.49785231877812	4.60118435592927
141.44195455792	-7.1236124691236	3.99419157179439
141.626803965798	-6.7442567574213	3.38397547457927
141.778887768267	-6.36005692087623	2.77097533158252
141.898087889933	-5.97128821290632	2.15563337243715
141.984309318297	-5.57822919891221	1.53839448528061
142.037480164056	-5.18116156919432	0.919705868796819
142.05755168312	-4.78036994565844	0.300016696948191
142.044498375273	-4.37614168480207	-0.320222209038284
141.998317967585	-3.96876667739613	-0.940558735589213
141.919031397695	-3.5585371526156	-1.56053982270885
141.806682896536	-3.1457474710564	-2.17971182056848
141.661339860469	-2.73069392919349	-2.79762084599067
141.483092900359	-2.31367454815223	-3.4138131493488
141.272055788625	-1.89498887389291	-4.02783545853329
141.02836532108	-1.47493776701546	-4.63923538129061
140.752181322868	-1.05382319544338	-5.2475617390119
140.443686557131	-0.631948032656351	-5.85236495422536
140.103086573454	-0.209615836453037	-6.45319741975836
139.730609662081	0.212869353578035	-7.04961387063445
139.326506711195	0.635203226281594	-7.64117175084729
138.891050970433	1.05708141462222	-8.22743159699077
138.424538041034	1.47819970427811	-8.8079573949142
137.92728562279	1.89825424542963	-9.38231694079644
137.399633326776	2.31694177018876	-9.95008224130197
136.841942531178	2.7339597981061	-10.5108298436696
136.254596127351	3.14900685602512	-11.0641412080416
135.637998323372	3.56178268218438	-11.6096030702272
134.992574399859	3.97198845025043	-12.1468077816725
134.31877041906	4.37932697299427	-12.6753536697397
133.617053041952	4.78350291248756	-13.1948453770764
132.887909185154	5.18422299909874	-13.7048941974016
132.131845743763	5.58119624033225	-14.2051184045766
131.349389292446	5.97413412367447	-14.6951435770357
130.54108575707	6.36275083773642	-15.1746029200393
129.707500073578	6.7467634681544	-15.643137576944
128.84921583618	7.12589221435064	-16.1003969194699
127.966834979402	7.49986059009839	-16.5460388601573
127.966834819385	7.49986005036391	-16.5460388609417
127.05521102103	7.86837911979005	-16.85448961532
126.127510775024	8.2311932560366	-17.1502464835939
125.184410659324	8.58803701980583	-17.4330872885132
124.226599019615	8.93864909629803	-17.7027997737128
123.254775543081	9.28277250452447	-17.959181786264
122.269650723553	9.62015478403938	-18.202041405683
121.271945447851	9.95054819089965	-18.4311971547138
120.262390433921	10.2737098910324	-18.6464780836153
119.241725774927	10.5894021405741	-18.8477239454039
118.210700403932	10.8973924811799	-19.0347853018119
117.170071550472	11.1974539147542	-19.2075236165333
116.120604257868	11.4893650824667	-19.3658113958716
115.063070779407	11.7729104442572	-19.5095322559172
113.998250076796	12.0478804474459	-19.6385809970503
112.926927218211	12.3140716897054	-19.7528636865516
111.849892817825	12.5712870931831	-19.8522977278779
110.767942478899	12.8193360532611	-19.9368118861129
109.681876177466	13.0580345999484	-20.0063463360443
108.592497681748	13.2872055449251	-20.0608527099189
107.500613971134	13.5066786289665	-20.100294085976
106.407034596444	13.7162906610152	-20.1246450246602
105.312571075265	13.9158856538877	-20.1338915620254
104.218036304957	14.1053149517376	-20.1280311881755
103.124243899126	14.2844373616255	-20.1070728452155
102.032007584608	14.4531192652534	-20.0710368917822
100.942140577161	14.6112347301378	-20.019955077097
99.8554549274406	14.7586656247467	-19.9538704652204
98.7727609170339	14.8953017121317	-19.8728374161509
97.6948664066524	15.0210407475563	-19.7769215099946
96.6225761842688	15.1357885630271	-19.6661994796235
95.556691365391	15.2394591535717	-19.5407591238159
94.4980087427741	15.3319747459199	-19.4006992198199
93.4473201154108	15.4132658707848	-19.2461294434704
92.4054117296079	15.483271421385	-19.0771702596057
91.3730635875221	15.5419387062418	-18.8939528144412
90.3510488516066	15.5892234985632	-18.6966188100123
89.3401332282617	15.6250900725825	-18.4853203908515
88.3410743151053	15.6495112376855	-18.2602200208765
87.3546210447771	15.6624683622835	-18.0214903155585
86.3815130421257	15.6639513911495	-17.7693139392932
85.4224800333189	15.6539588555518	-17.5038834327175
84.47824128068	15.6324978760009	-17.2254010495168
83.5495049739353	15.5995841572369	-16.9340786101121
82.6369676878739	15.5552419759231	-16.630137326852
81.7413137904202	15.4995041609377	-16.3138076301645
80.8632149203019	15.4324120662779	-15.9853289847111
80.0033294363884	15.3540155369974	-15.6449497002595
79.1623019018964	15.2643728669946	-15.2929267529913
78.3407625569882	15.1635507504805	-14.9295255745705
77.5393268316587	15.0516242253342	-14.5550198502196
76.758594839842	14.9286766098207	-14.169691326942
75.9991509467687	14.7947994348198	-13.773829571705
75.2615632521285	14.6500923623359	-13.3677317715659
74.5463832002472	14.4946631052464	-12.9517025107337
73.854145116619	14.3286273354008	-12.526053523078
73.1853658333039	14.1521085867513	-12.0911034900933
72.5405442561734	13.9652381505768	-11.6471777569202
71.9201610244229	13.7681549689318	-11.1946081326673
71.3246780993412	13.5610055145666	-10.7337326091749
70.754538489959	13.3439436739571	-10.2648951337483
70.2101658481144	13.1171306160381	-9.78844531565407
69.6919642286382	12.8807346601622	-9.30473821058066
69.2003177581433	12.634931137406	-8.81413401931402
68.7355903723048	12.3799022475329	-8.31699781470957
68.298125570361	12.1158369115367	-7.81369930157999
67.8882461638183	11.8429306099817	-7.30461250549271
67.5062540779067	11.5613852374722	-6.7901154970049
67.1524301255171	11.2714089288883	-6.27059011432763
66.8270338554236	10.9732158964173	-5.74642166456087
66.5303033868508	10.6670262610458	-5.21799865377173
66.2624552311044	10.3530658677571	-4.68571244682932
66.0236841908522	10.0315661190752	-4.14995701743953
65.8141632722102	9.7027637844754	-3.6111286285736
65.6340435539904	9.36690081549154	-3.06962551376034
65.4834541387908	9.02422415882095	-2.52584760442163
65.3625020794375	8.67498556394067	-1.98019619190774
65.2712723807935	8.3194413879094	-1.43307363622764
65.2098279453645	7.95785239959745	-0.884883067794604
65.1782095546672	7.59048357799812	-0.336028044978284
65.1764359537051	7.21760391109342	0.21308771432479
65.2045037951135	6.83948619594116	0.762060687255076
65.2623877478335	6.45640682726716	1.31048781698285
65.3500405265125	6.06864559240271	1.857966869816
65.4673930059201	5.67648546516189	2.40409667794233
65.614354273875	5.2802123921151	2.94847751730702
65.7908117501637	4.88011508392157	3.49071136963685
65.9966313511257	4.47648479812404	4.03040225285699
66.2316575743739	4.06961513924924	4.56715649654284
66.4957137012599	3.65980182409689	5.1005830715968
66.7886019142021	3.2473424879657	5.63029388770839
67.1101035242889	2.83253645043916	6.15590404729674
67.4599791434021	2.41568452231032	6.67703218911416
67.8379689159559	1.99708876428498	7.19330074803386
68.2437927014197	1.57705229331642	7.70433624214103
68.6771503474565	1.1558790557254	8.2097695493272
69.1377219272	0.73387361589203	8.70923618619054
69.6251679913177	0.311340934817047	9.20237657144278
70.1391298466982	-0.111413833153438	9.68883630184047
70.6792298387841	-0.534085566962911	10.168266389124
71.2450716480697	-0.95636938288466	10.6403235314464
71.8362406005484	-1.37796085538703	11.1046703384189
72.4523039961976	-1.79855622286035	11.5609755939993
73.0928114050579	-2.21785260182751	12.0089144566513
73.7572950358186	-2.63554819893606	12.4481687299945
74.4452700923401	-3.0513425165176	12.8784270221726
75.156235112089	-3.46493656152292	13.2993850111286
75.8896723576265	-3.87603305081889	13.7107456150697
76.6450481647287	-4.28433662417384	14.1122191900649
77.4218133829983	-4.68955404016912	14.5035237315488
78.2194037250754	-5.09139437935018	14.8843850376084
79.037240226253	-5.48956924753347	15.2545368921953
79.874729616519	-5.88379297034262	15.6137212261269
80.731264786375	-6.27378279472737	15.9616882730418
81.6062251893738	-6.6592590826222	16.2981967067663
82.4989773229854	-7.0399455033931	16.623013787764
83.4088751492693	-7.41556922093007	16.9359155002145
84.3352605846687	-7.78586108777481	17.2366866686614
85.2774639188673	-8.15055582887198	17.5251210670626
86.2348043650523	-8.50939222368224	17.8010215298487
87.2065904867728	-8.86211328832688	18.0642000653262
88.1921207146872	-9.20846645229166	18.3144779213978
89.1906838306785	-9.54820373664304	18.5516856861064
90.2015594892615	-9.88108192581794	18.7756633625167
91.2240187169122	-10.2068627320912	18.9862604221016
92.2573244308537	-10.5253129691907	19.1833358968556
93.3007319632695	-10.836204711226	19.366758394801
94.3534896003398	-11.1393154519142	19.536406177727
95.4148390862675	-11.4344282633104	19.6921671814981
96.4840161893454	-11.7213319453986	19.8339390757771
97.5602512552439	-11.9998211765023	19.9616292591369
98.6427697199127	-12.2696966602708	20.0751549030835
99.7307926893166	-12.5307652611173	20.1744429517304
100.823537483719	-12.7828401464605	20.2594301571399
101.92021819105	-13.0257409166242	20.3300630474609
103.02004625724	-13.2592937357886	20.3862979532681
104.12223101855	-13.4833314510874	20.4281009945538
105.225980262759	-13.6976937190233	20.455448054518
106.330500813803	-13.9022271161602	20.4683247957405
107.434999117105	-14.0967852487944	20.4667265999824
108.538681770484	-14.2812288614965	20.4506585723969
109.64075612086	-14.4554259327583	20.4201354954464
110.740430832269	-14.6192517753596	20.375181802757
111.836916442714	-14.7725891237849	20.3158315370729
112.929425943656	-14.9153282208066	20.2421283225055
114.017175352696	-15.047366894089	20.1541252952442
115.099384236287	-15.16861063498	20.0518850720436
116.17527633618	-15.2789726630963	19.9354797018496
117.244080080567	-15.3783739933371	19.8049905958691
118.305029160726	-15.4667434909982	19.6605084800485
119.357363071011	-15.5440179241875	19.5021333239652
120.400327680177	-15.6101420119867	19.3299742938457
121.43317573559	-15.6650684622632	19.1441496658835
122.45516744456	-15.7087580080286	18.9447867600191
123.465570989799	-15.7411794357175	18.7320218676325
124.463663017923	-15.7623096088491	18.5060001791869
125.448729227987	-15.7721334836444	18.26687570611
126.420064833086	-15.7706441211938	18.0148111832944
127.376975066428	-15.7578426921298	17.7499780005093
128.318775725695	-15.7337384756265	17.472556092996
129.244793587482	-15.69834885275	17.1827338794243
130.154366957066	-15.6516992935707	16.8807081261459
131.046846076714	-15.5938233378768	16.5666838822301
131.921593642818	-15.5247625714744	16.2408743666539
132.777985219996	-15.4445665948147	15.9035008473592
133.615409700383	-15.3532929860679	15.5547925618736
134.433269720386	-15.2510072599755	15.1949865642788
135.230982065709	-15.1377828183616	14.8243276465217
136.007978123993	-15.0137008983964	14.4430681924364
136.763704233447	-14.8788505098543	14.0514680445003
137.497622090266	-14.7333283725459	13.649794405513
138.209209133573	-14.577238844239	13.2383216712491
138.897958860188	-14.4106938448554	12.8173313098518
139.563381199224	-14.2338127758549	12.3871117138499
140.205002886442	-14.0467224298639	11.9479580359704
140.822367688294	-13.8495569034969	11.5001720518352
141.415036809507	-13.6424574958938	11.0440619949386
141.982589109406	-13.4255726085757	10.5799423847127
142.524621427899	-13.199057636977	10.1081338613198
143.040748860805	-12.9630748578977	9.62896300957072
143.530604997253	-12.7177933141012	9.14276217029214
143.99384210778	-12.4633886938999	8.64986926118739
144.430131468802	-12.2000432013405	8.15062755920676
144.839163494021	-11.9279454280813	7.6453855372006
145.220647987085	-11.6472902201426	7.13449662434853
145.574314326079	-11.3582785337554	6.6183190036412
145.899911574873	-11.0611173001017	6.09721540205104
146.197208666732	-10.7560192711174	5.57155284413935
146.465994612793	-10.4432028761963	5.04170244111818
146.706078546611	-10.1228920605452	4.50803914763808
146.917289854017	-9.79531613146104	3.97094150190774
147.099478355719	-9.46070959823238	3.43079140048827
147.252514282293	-9.11931200437239	2.8879738212836
147.37628840266	-8.77136776034653	2.34287656522053
147.470712099297	-8.41712597379774	1.79589000424614
147.53571741477	-8.05684027840168	1.24740679043653
147.571257070713	-7.69076864839962	0.697821565858277
147.577304486066	-7.3191732299831	0.147530727063213
147.553853812459	-6.94232015340675	-0.403067928638868
147.500919900296	-6.56047934952128	-0.953575447622121
147.41853832774	-6.17392435957848	-1.50359204957624
147.306765289257	-5.78293215244871	-2.05271739317035
147.165677658881	-5.38778292931523	-2.60055094458513
146.995372881475	-4.98875993353462	-3.14669222326527
146.795968868469	-4.58614924742017	-3.69074115284609
146.567604013252	-4.18023960485083	-4.23229837200062
146.31043704265	-3.77132219110915	-4.77096554936203
146.024646909873	-3.35969043009918	-5.30634570757937
145.71043269853	-2.94563979924871	-5.83804354382374
145.36801350007	-2.52946761783437	-6.36566576064488
144.997628275148	-2.11147284073329	-6.88882138767197
144.599535714757	-1.69195585268809	-7.40712210403784
144.174014028986	-1.27121826512741	-7.92018257824765
143.721360855411	-0.849562704568233	-8.42762078131375
143.241892994163	-0.427292605649452	-8.92905830732731
142.735946273973	-0.00471199453979886	-9.4241207158894
142.203875333545	0.417874712860112	-9.91243784190019
141.646053358091	0.840162927266707	-10.3936441090609
141.062871919342	1.26184809808681	-10.8673788569513
140.454740683327	1.68262592349131	-11.3332866623605
139.822087172076	2.10219256868707	-11.7910176252793
139.165356529331	2.52024487632253	-12.240227683914
138.485011215436	2.93648057249019	-12.6805789395943
137.781530684473	3.35059849763947	-13.1117399078626
137.055411197083	3.76229879914002	-13.5333858478218
136.307165391549	4.17128315925931	-13.945199028304
135.537322022642	4.57725500255745	-14.346869009534
134.746425639388	4.97991971089622	-14.7380929105374
133.935036197987	5.37898482959058	-15.1185756827129
133.103728789961	5.77416028888618	-15.4880303512149
132.253093159301	6.16515860169628	-15.8461782902965
131.383733409304	6.55169508394023	-16.1927494267784
130.496267601273	6.93348805862822	-16.5274824984322
129.59132730514	7.31025906098179	-16.8501252789684
128.669557297866	7.68173305018407	-17.160434770578
127.731614979915	8.04763860881281	-17.4581774344354
126.778170102363	8.40770814683329	-17.7431293785624
125.809904207184	8.76167810577703	-18.015076516948
124.827510223724	9.10928915050805	-18.2738147840088
123.831691981572	9.45028637599718	-18.5191502827331
122.823163796034	9.78441949413092	-18.7508994458828
121.802649851201	10.1114430286424	-18.9688891735805
120.770883810683	10.4311165056922	-19.1729569671336
119.728608289451	10.743204635533	-19.3629510725956
118.676574275621	11.0474775036162	-19.5387305646611
117.615540679038	11.3437107449276	-19.7001654897473
116.546273765749	11.6316857240902	-19.8471369263284
115.469546565032	11.9111897070562	-19.9795370827943
114.3861384005	12.182016032149	-20.0972693555947
113.296834227639	12.4439642748457	-20.200248424864
112.202424147423	12.6968404095231	-20.2884002708266
111.103702788584	12.9404569656323	-20.3616622276441
110.001468694045	13.1746331840764	-20.4199830340887
108.89652373977	13.3991951599391	-20.4633228252168
107.789672606362	13.6139759885526	-20.491653167674
106.681722069557	13.8188159043359	-20.5049570455882
105.573480423383	14.013562410955	-20.5032288707813
104.465756901271	14.1980704105954	-20.4864744628124
103.359360997199	14.3722023242296	-20.4547109961511
102.255101880689	14.5358282078956	-20.4079670163418
101.153787755853	14.6888258630939	-20.3462823565863
100.056225237999	14.83108094035	-20.269708092693
98.9632187103984	14.9624870348687	-20.1783065072848
97.8755697009234	15.0829457826776	-20.0721509804893
96.7940762425132	15.1923669388895	-19.9513259606708
95.719532249526	15.2906684601899	-19.8159268353304
94.6527268960183	15.3777765741386	-19.666059872892
93.5944439698497	15.453625844164	-19.501842093809
92.5454612415724	15.5181592259496	-19.3234011985296
91.5065498539407	15.5713281188384	-19.1308754083445
90.4784736940009	15.6130924071247	-18.9244133998354
89.4619887974352	15.6434204976603	-18.7041741175077
88.4578427329836	15.662289347612	-18.4703266788455
87.4667739816701	15.6696844855128	-18.2230502303321
86.4895113542317	15.6656000246693	-17.962533763715
85.5267733948743	15.6500386702541	-17.688976021766
84.5792678089214	15.6230117178084	-17.4025852700062
83.6476909151752	15.5845390446576	-17.1035791815996
82.7327270469019	15.5346490947856	-16.7921846495194
81.8350480557297	15.4733788537225	-16.4686375876397
80.9553126588014	15.4007738204783	-16.1331827838481
80.0941660557569	15.3168879666818	-15.7860736688144
79.2522393143718	15.2217836932317	-15.4275721611222
78.4301489200591	15.1155317779959	-15.0579484379941
77.6284962433453	14.9982113138415	-14.6774807369705
76.8478671122733	14.8699096455809	-14.2864551410955
76.0888313251968	14.7307222920413	-13.8851653697167
75.3519422000296	14.580752870844	-13.4739125609573
74.6377361450178	14.4201130051979	-13.0530050275992
73.946732276542	14.2489222350386	-12.6227580354238
73.2794319624093	14.0673079153196	-12.1834935580063
72.6363185381221	13.8754051065814	-11.7355400528463
72.0178568262584	13.6733564657177	-11.2792322013822
71.4244928318071	13.4613121301952	-10.8149106625966
70.8566534729272	13.2394295826125	-10.3429218131876
70.3147462116405	13.0078735312677	-9.86361748582523
69.7991587007536	12.7668157696455	-9.37735472037551
69.3102586452797	12.5164350352366	-8.88449548373614
68.848393469759	12.256916862965	-8.38540639642095
68.413890021991	11.9884534351853	-7.88045845953801
68.0070544430335	11.7112434256506	-7.37002678170039
67.628171944529	11.4254918384973	-6.85449028386951
67.2775065706081	11.1314098404689	-6.33423142036572
66.9553010970006	10.8292145947685	-5.80963589901336
66.6617768400777	10.5191290882655	-5.28109235935581
66.3971335199229	10.2013819515328	-4.74899210801183
66.1615491714671	9.87620728092483	-4.21372880513428
65.9551800805062	9.54384445255114	-3.67569816667618
65.7781606333546	9.20453793388509	-3.13529766588109
65.6306032957274	8.85853709980307	-2.59292623171583
65.5125985630612	8.5060960301743	-2.04898391903329
65.4242149512115	8.14747331888636	-1.50387163718865
65.3654989977442	7.78293187929033	-0.957990824165396
65.3364752287997	7.41273873115851	-0.411743139260046
65.3371462057279	7.0371648131978	0.134469854263664
65.3674925903604	6.65648476978398	0.680246975700638
65.4274731949022	6.27097674454983	1.22518775541174
65.5170250012574	5.88092217389642	1.76889273500931
65.6360633248806	5.4866055794003	2.310963769205
65.7844818869708	5.08831435431144	2.85100435623059
65.9621529533867	4.68633855136996	3.38861989898278
66.168927427502	4.2809706736638	3.92341805300568
66.4046350500584	3.87250545821426	4.45500899192353
66.6690845214756	3.46123966081918	4.98300571742468
66.9620637279803	3.04747184246726	5.50702436379318
67.2833398830207	2.63150215688844	6.02668446997262
67.6326597895463	2.2136321268731	6.54160927020002
68.0097499771025	1.7941644398638	7.05142599441749
68.4143170337263	1.37340272701659	7.55576612653846
68.8460477223795	0.951651342082888	8.05426568499391
69.3046093908359	0.529215156104761	8.5465654911963
69.7896501134225	0.106399335425862	9.03231144681002
70.3007990511595	-0.31649086801811	9.51115476702598
70.8376666890761	-0.739150342213702	9.98275225059774
71.3998451461714	-1.16127430858144	10.4467665111303
71.9869085613883	-1.58255854906949	10.9028662405758
72.5984133285019	-2.0026996183065	11.350726416339
73.2338984445798	-2.42139504661676	11.7900285415105
73.8928859438255	-2.83834355629175	12.2204608572903
74.5748811353855	-3.25324526785748	12.6417185730071
75.2793730768174	-3.66580190484195	13.0535040273338
76.0058348478508	-4.07571700438967	13.4555269414926
76.7537240257014	-4.48269611838907	13.8475045574189
77.5224830296883	-4.88644701971929	14.2291618636874
78.3115395662509	-5.28667990172993	14.6002317311122
79.1203069796831	-5.68310757594072	14.9604550859472
79.9481847416823	-6.07544567546333	15.3095810999953
80.7945588885867	-6.4634128459878	15.6473672917285
81.658802380804	-6.84673094014048	15.9735797008831
82.5402756431208	-7.2251252113074	16.2879930088543
83.4383269546674	-7.5983245043823	16.5903906671715
84.3522929353974	-7.9660614384552	16.8805650065485
85.2814990348939	-8.32807259511648	17.1583173649706
86.2252600277346	-8.68409870075728	17.4234581523054
87.1828804437039	-9.03388480314984	17.6758069948713
88.153655077927	-9.37718045221309	17.9151927782982
89.1368695358524	-9.71373987384915	18.1414537412798
90.1318007052284	-10.0433221340255	18.3544375473646
91.137717252576	-10.3656913176715	18.5540013537703
92.1538801887896	-10.6806166837965	18.7400118517801
93.1795433616007	-10.9878728317071	18.9123453147713
94.2139539856433	-11.2872398603976	19.0708876772307
95.2563531806663	-11.5785035208008	19.2155345237994
96.305976518904	-11.8614553624372	19.3461911403275
97.3620545528951	-12.135892889208	19.4627725367924
98.4238134048019	-12.401619696216	19.5652034654539
99.4904752668012	-12.6584456101105	19.6534184242307
100.561258977717	-12.9061868246157	19.7273616694996
101.635380561458	-13.144666029701	19.7869872125065
102.712053857464	-13.3737125448282	19.8322588223394
103.790490966823	-13.5931624289416	19.8631499967006
104.869902917265	-13.8028586112692	19.879643962619
105.949500195092	-14.0026509889072	19.8817336623
107.028493279654	-14.1923965519007	19.8694217113202
108.1060932616	-14.3719594713013	19.842720376705
109.181512384905	-14.5412112063166	19.8016515510424
110.253964602623	-14.7000305931618	19.7462467065547
111.322666147055	-14.848303934862	19.6765468613246
112.386836137562	-14.9859250822239	19.5926025340323
113.445697060791	-15.1127955108692	19.4944736844453
114.498475404238	-15.2288243963006	19.3822296919459
115.544402153354	-15.3339286764466	19.2559492550104
116.582713407361	-15.4280331126546	19.1157203860564
117.612650902976	-15.5110703480258	18.9616403123827
118.633462513181	-15.5829809518012	18.7938154173243
119.644402881202	-15.6437134670667	18.6123611870372
120.644733893	-15.6932244465555	18.4174021348416
121.633725217624	-15.7314784850061	18.2090717182432
122.610654807161	-15.7584482447716	17.9875122720901
123.57480950979	-15.7741144771378	17.7528749339563
124.525485468929	-15.778466034774	17.5053195453024
125.461988680844	-15.7714998813989	17.2450145838463
126.383635488111	-15.7532210931722	16.9721370656405
127.289753070215	-15.7236428552917	16.6868724451649
128.179679905408	-15.6827864523373	16.3894145409307
129.052766281053	-15.6306812522233	16.0799654225731
129.908374710978	-15.5673646848663	15.7587353148387
130.745880361667	-15.4928822149719	15.4259424724541
131.564671589981	-15.407287308026	15.0818131122015
132.364150311146	-15.3106413907666	14.726581276877
133.143732387226	-15.2030138075837	14.3604886855415
133.902848113861	-15.0844817673447	13.9837846792314
134.640942564633	-14.9551302886835	13.5967260521119
135.357475979345	-14.8150521364595	13.1995769287706
136.051924180638	-14.6643477554837	12.7926086278072
136.723778801899	-14.5031251945846	12.3760995460304
137.372547873579	-14.3315000316751	11.9503349757599
137.997755918214	-14.1495952833209	11.5156070060332
138.598944403213	-13.9575413236426	11.0722143238246
139.175672037435	-13.7554757812867	10.6204620825065
139.727515066982	-13.5435434455008	10.160661727061
140.254067506742	-13.3218961583751	9.69313082940877
140.754941460644	-13.0906927060193	9.21819291324352
141.229767382566	-12.8500987046358	8.73617727584519
141.678194301709	-12.6002864814843	8.24741878606777
142.099890036554	-12.3414349496035	7.7522577230079
142.494541440819	-12.073729480539	7.25103954552974
142.861854613608	-11.7973617727635	6.74411470026751
143.20155501548	-11.5125297138107	6.23183842484419
143.513387763803	-11.2194372383275	5.71457050857177
143.797117659881	-10.9182941872711	5.19267508256319
144.052529423169	-10.6093161531066	4.66652038789751
144.279427773026	-10.2927243318181	4.13647854693773
144.477637636779	-9.96874536960535	3.60292530066032
144.647004154065	-9.63761119499334	3.06623978579629
144.787392800481	-9.29955886123014	2.52680428477966
144.898689489988	-8.95483038106888	1.98500392716621
144.98080062787	-8.60367255226616	1.44122648318747
145.033653124708	-8.24633679034639	0.895862027130051
145.057194552797	-7.88307895308786	0.349302726095424
145.051393014868	-7.51415915692408	-0.198057487272969
145.016237262754	-7.13984160276479	-0.745823180546544
144.951736675531	-6.76039439093954	-1.2935977258131
144.857921231235	-6.37608933173954	-1.84098357126185
144.734841474302	-5.9872017621993	-2.38758256644642
144.582568526272	-5.59401034919748	-2.93299626135509
144.401193978723	-5.19679690899986	-3.47682620591375
144.190829903433	-4.79584619900918	-4.01867426410965
143.951608648637	-4.39144573036864	-4.55814292155961
143.683682911328	-3.98388556954353	-5.09483562960345
143.387225558904	-3.57345812989882	-5.62835709200591
143.062429499664	-3.16045798209178	-6.1583135973339
142.709507599204	-2.74518164699069	-6.68431335191223
142.328692524882	-2.32792738419027	-7.20596679676133
141.920236592438	-1.90899499355645	-7.72288690954895
141.484411695535	-1.48868561380103	-8.23468956969508
141.021508987038	-1.06730149804502	-8.74099385924397
140.531838835945	-0.645145823288121	-9.24142238120222
140.015730570211	-0.222522468846963	-9.73560160318727
139.473532242082	0.200264193619803	-10.223162149163
138.905610502366	0.622909503842155	-10.7037391410014
138.312350351309	1.04510873313054	-11.176972504497
137.694154820336	1.46655729364164	-11.6425072784347
137.05144483251	1.88695095097204	-12.0999939457471
136.384658866691	2.30598603416903	-12.5490887047316
135.694252751048	2.72335965963104	-12.9894537907455
134.980699289876	3.13876993021396	-13.42075776711
134.244488061027	3.55191616230318	-13.8426758146501
133.486125100566	3.96249909069737	-14.2548900239223
132.706132487538	4.37022108116701	-14.6570896639741
131.905048158562	4.77478635284199	-15.0489714448825
131.083425522276	5.17590117988023	-15.4302398062381
130.241832986159	5.57327410654105	-15.8006071651938
129.380853780168	5.96661616093575	-16.1597941513648
128.501085500882	6.35564106523098	-16.5075298704141
127.603139705719	6.74006544008731	-16.843552118078
126.687641511079	7.11960901776559	-17.1676076114303
125.755229258403	7.49399484315011	-17.4794522239425
124.806554018762	7.86294948873177	-17.7788511583885
123.842279248507	8.2262032481091	-18.0655791664281
122.863080265339	8.58349034593802	-18.3394207193098
121.869643796385	8.93454913191477	-18.6001702161627
120.862667605938	9.27912228019243	-18.8476321091964
119.842859927166	9.61695699008736	-19.0816211011382
118.810938991432	9.94780517729857	-19.301962263396
117.767632651483	10.2714236603374	-19.5084911973472
116.713677698096	10.5875743542376	-19.7010541325632
115.64981948521	10.896024453473	-19.8795080779722
114.576811354297	11.1965466137217	-20.0437209002551
113.495414026601	11.4889191317153	-20.1935714341252
112.40639524576	11.7729261216856	-20.3289495512156
111.310529039967	12.0483576826406	-20.4497562624391
110.208595246687	12.3150100736799	-20.5559037704278
109.101378988712	12.5726858698251	-20.6473155055513
107.989669971441	12.8211941260961	-20.723926193493
106.87426204122	13.0603505312728	-20.7856818904217
105.755952480383	13.2899775593874	-20.8325399947993
104.635541486821	13.5099046140746	-20.8644692628978
103.513831520677	13.7199681696365	-20.8814498225378
102.39162670395	13.920011907478	-20.883473162281
101.269732260355	14.1098868443974	-20.8705421246962
100.148953839077	14.2894514577857	-20.8426708803052
99.0300969498007	14.4585718062659	-20.7998848853445
97.9139662590087	14.6171216402997	-20.7422208629359
96.8013650187682	14.7649825110907	-20.6697267345818
95.6930944328536	14.9020438696739	-20.5824615659476
94.5899530381538	15.0282031621819	-20.4804955109494
93.4927360421512	15.1433659177899	-20.3639097300541
92.4022347369071	15.2474458303832	-20.2327963082199
91.3192357735514	15.3403648329142	-20.0872581678455
90.2445206918903	15.4220531657381	-19.9274089665549
89.1788651640214	15.4924494363973	-19.7533729992146
88.1230384533694	15.551500673949	-19.5652850852052
87.0778027200911	15.5991623766372	-19.3632904428538
86.043912459926	15.6353985496638	-19.1475445607697
85.0221139325729	15.6601817387946	-18.9182130899378
84.0131444436246	15.6734930549179	-18.6754716833639
83.0177318961762	15.675322190776	-18.4195058340976
82.0365940490374	15.6656674325506	-18.1505107788265
81.0704380912369	15.6445356612993	-17.8686912637358
80.1199599707514	15.6119423488174	-17.5742614634725
79.1858438460123	15.5679115453417	-17.2674447317964
78.2687615620941	15.5124758603202	-16.9484734908208
77.3693720766863	15.445676434648	-16.6175889993717
76.4883209865471	15.3675629071822	-16.2750412083482
75.6262399740174	15.2781933731604	-15.9210885384828
74.7837462906637	15.1776343346022	-15.5559976794755
73.9614422981756	15.0659606443911	-15.1800434186337
73.1599149272491	14.9432554446302	-14.7935084004854
72.3797353451328	14.8096100946008	-14.3966829205811
71.6214584130374	14.6651240941554	-13.9898647256415
70.8856222361883	14.5099050017737	-13.5733587502413
70.1727477612045	14.344068341244	-13.14747693017
69.4833384793475	14.1677375055209	-12.7125379409757
68.8178799061199	13.9810436565282	-12.2688669702484
68.1768392529162	13.7841256090447	-11.8167954689834
67.5606651096994	13.5771297223451	-11.3566609140451
66.9697870738165	13.3602097724327	-10.8888065348675
66.4046154880318	13.1335268291059	-10.4135810892709
65.8655410916954	12.8972491160734	-9.93133855807119
65.3529347532126	12.6515518835679	-9.44243793010611
64.8671472092598	12.396617251608	-8.94724289707026
64.408508836976	12.1326340728482	-8.44612158684161
63.9773293860006	11.8597977696311	-7.93944629747898
63.5738978281709	11.5783101823115	-7.42759320660373
63.1984821369727	11.2883794033244	-6.91094210888719
62.8513291128851	10.9902196063696	-6.38987608047357
62.5326642326787	10.6840508827743	-5.86478124494738
62.2426915559689	10.3700990619896	-5.33604646097338
61.9815935432356	10.0485955329172	-4.80406299470497
61.7495309855685	9.71977705940798	-4.26922427606914
61.5466429269142	9.38388559920549	-3.73192554985537
61.3730465831963	9.04116811164376	-3.19256362219063
61.228837370004	8.69187636719379	-2.65153650558435
61.1140887656364	8.33626675028731	-2.10924315035714
61.0288523556335	7.97460006665089	-1.56608312831788
60.9731578827609	7.60714133989969	-1.02245632129655
60.9470131780899	7.23415961327173	-0.478762625067211
60.9504042832012	6.85592773919564	0.064598378457152
60.9832954290857	6.47272218480146	0.607227702564487
61.0456291572253	6.08482281269092	1.14872728048525
61.1373264236131	5.69251268293007	1.68870027594881
61.2582866275016	5.29607783219229	2.22675136937259
61.4083877510612	4.89580707369325	2.76248706994193
61.5874866090734	4.4919917747258	3.29551602127681
61.7954188469165	4.08492564822487	3.82544930133367
62.031999100125	3.67490454046137	4.35190071606549
62.2970213363895	3.26222621165894	4.87448708124164
62.5902588290088	2.8471901283344	5.3928285481066
62.9114645286509	2.43009723876231	5.90654884554662
63.2603711577708	2.0112497632908	6.41527560926434
63.6366915528324	1.59095097606951	6.91864062307955
64.0401187779406	1.16950499591421	7.41628011379212
64.4703264695047	0.747216557036199	7.9078350135197
64.9269690955401	0.324390807709394	8.39295124058048
65.4096821717795	-0.0986669108374133	8.87127992707913
65.9180826221536	-0.521651276382412	9.34247770365589
66.4517690655856	-0.944257206582618	9.80620693460404
67.0103220522342	-1.36618006192425	10.2621359475644
67.5933044737519	-1.7871158636312	10.7099393004365
68.2002618733647	-2.20676150596767	11.1492979696919
68.8307227580207	-2.62481496121698	11.5798995992119
69.4841989813447	-3.04097549547945	12.0014387008128
70.1601860848878	-3.4549438699619	12.4136168809931
70.8581636768948	-3.86642255736865	12.8161430059013
71.5775958812247	-4.27511593572516	13.2087334152371
72.3179315894964	-4.68073050212434	13.5911121152011
73.0786050103488	-5.08297506912384	13.9630109192098
73.8590359850229	-5.48156096539133	14.3241696599807
74.6586304248424	-5.87620223994751	14.6743363123225
75.476780762833	-6.26661585210923	15.0132671666188
76.3128663515148	-6.65252187118865	15.3407269698707
77.166253956543	-7.03364367191808	15.6564890403016
78.036298193697	-7.40970811596812	15.9603354264844
78.9223419500937	-7.7804457484687	16.2520570161007
79.8237168961494	-8.14559098540218	16.5314536217784
80.7397439510664	-8.50488228585972	16.798334138938
81.6697337125436	-8.85806234742826	17.052516574774
82.6129870557718	-9.20487827435836	17.2938281924145
83.5687955297959	-9.54508175953527	17.5221055695719
84.5364419011633	-9.87842925126725	17.7371946537114
85.5152006885414	-10.2046821286549	17.9389508649455
86.5043385901363	-10.5236068635582	18.127239123333
87.503115066109	-10.8349751859841	18.3019339178211
88.5107828903389	-11.138564243207	18.4629193327898
89.5265886498606	-11.4341567567209	18.610089106174
90.5497732256589	-11.7215411778251	18.7433466531432
91.5795724218595	-12.0005118271616	18.8626050816455
92.6152174352335	-12.270869052726	18.9677872147262
93.6559354905585	-12.5324193598206	19.0588256200997
94.7009502600818	-12.7849755568091	19.135662584556
95.749482532143	-13.0283568816004	19.1982501557815
96.8007507222417	-13.2623891377524	19.2465500965386
97.853971460441	-13.486904807841	19.28053390402
98.9083600680327	-13.7017431861062	19.3001827818649
99.9631312297899	-13.9067504831045	19.3054876321872
101.017499474114	-14.1017799431756	19.2964490179558
102.070679753177	-14.2866919455717	19.2730771546794
103.121888057314	-14.4613541072387	19.2353918466939
104.170341916243	-14.6256413796958	19.1834224947548
105.215260967862	-14.7794361373128	19.1172080058497
106.255867546437	-14.9226282616086	19.0367967820313
107.291387218236	-15.0551152262313	18.9422466771375
108.321049377383	-15.1768021673731	18.8336249236607
109.344087735582	-15.2876019529535	18.7110080798436
110.359740912764	-15.3874352483701	18.5744819935868
111.367253007906	-15.476230573299	18.4241417208964
112.365874061921	-15.5539243545826	18.2600914585457
113.354860728728	-15.6204609719399	18.0824445024731
114.33347668861	-15.6757927996745	17.8913231480543
115.300993213098	-15.7198802413692	17.6868586302363
116.256689680683	-15.7526917591047	17.4691910481749
117.199854188285	-15.7742038966524	17.2384692745712
118.129783910682	-15.7844012964767	16.9948508910838
119.045785685409	-15.7832767118041	16.738502084962
119.947176542577	-15.7708310112582	16.4695975643021
120.833284108746	-15.7470731786523	16.188320481822
121.703447157546	-15.7120203061874	15.8948623151214
122.557016006446	-15.6656975822701	15.5894227741558
123.393353085437	-15.6081382727883	15.2722097154255
124.21183328029	-15.5393836962914	14.9434390243267
125.011844414047	-15.4594831948063	14.6033345029003
125.792787710141	-15.3684940953971	14.2521277591923
126.55407816829	-15.2664816713438	13.890058097128
127.295145014849	-15.1535190914623	13.517372395159
128.015432046384	-15.0296873667189	13.1343249612229
128.714398072259	-14.8950752927075	12.7411774361024
129.391517275528	-14.749779382879	12.3381986411392
130.046279568516	-14.5939037994134	11.9256644392341
130.678190918013	-14.4275602755848	11.5038575959546
131.286773746053	-14.2508680343133	11.0730676432405
131.871567195976	-14.0639537058216	10.6335907011033
132.432127463946	-13.8669512287984	10.1857293478437
132.968028118465	-13.6600017564419	9.72979244180753
133.47886036542	-13.4432535582475	9.26609495176915
133.964233307756	-13.2168619028305	8.79495779951359
134.423774260523	-12.9809889577097	8.31670766216649
134.857128959933	-12.7358036641822	7.83167679700904
135.26396175656	-12.4814816184236	7.34020285377349
135.643955920874	-12.2182049444954	6.84262866836857
135.996813788774	-11.9461621688257	6.33930206949575
136.322256972114	-11.6655480792421	5.83057566180866
136.620026517638	-11.3765635899121	5.31680662427224
136.889883102119	-11.0794155980954	4.79835648443153
137.131607176063	-10.7743168356165	4.27559087276906
137.344999044916	-10.4614857192551	3.74887933457999
137.529879101263	-10.1411461991945	3.21859503612528
137.686087838597	-9.81352759571372	2.68511456169633
137.813485995388	-9.47886444082072	2.14881765578368
137.911954638499	-9.13739631688596	1.610086945747
137.981395166293	-8.78936768215444	1.06930770410137
138.021729478188	-8.4350277045859	0.526867573162001
138.032899953033	-8.0746300871961	-0.0168437089004456
138.014869469625	-7.70843288843281	-0.561434596803614
137.967621385118	-7.33669834960335	-1.10651200474994
137.891159677248	-6.95969270062447	-1.65168159415099
137.785508828115	-6.57768598898548	-2.19654808333687
137.65071381102	-6.1909518863301	-2.74071552929346
137.486840103681	-5.79976749831366	-3.28378762707507
137.293973588939	-5.40441317228206	-3.82536803146888
137.072220500113	-5.00517230948116	-4.36506064604672
136.821707415345	-4.60233116310976	-4.90246994928481
136.542581131172	-4.19617864676949	-5.43720128929434
136.235008526906	-3.78700613066882	-5.96886122305587
135.89917653316	-3.37510724289808	-6.49705782343046
135.535291988561	-2.96077766650786	-7.02140098941998
135.143581470991	-2.54431493441365	-7.54150278033204
134.724291211707	-2.12601823172096	-8.05697774311519
134.277686926891	-1.70618818202238	-8.56744320652134
133.804053650886	-1.28512663494209	-9.07251963981061
133.303695513534	-0.863136475827209	-9.57183093226361
132.776935635184	-0.440521394849721	-10.0650047507333
132.224115866649	-0.0175856903176869	-10.5516728362286
131.645596611118	0.405365942270002	-11.03147133227
131.041756600585	0.828028632251246	-11.5040410835114
130.412992626195	1.25009753793876	-11.9690279569481
129.759719322366	1.67126806161886	-12.4260831510454
129.082368930831	2.09123605832588	-12.8748634990307
128.381391018412	2.50969805943522	-13.3150317533811
127.657252200146	2.92635147742004	-13.7462569007472
126.910435788332	3.34089482186138	-14.1682144433848
126.141441625979	3.75302791676025	-14.5805866646857
125.35078559199	4.1624521072786	-14.9830629533747
124.538999517426	4.56887047940093	-15.3753400133946
123.706630602809	4.97198807038511	-15.7571221779166
122.85424123186	5.37151207690954	-16.1281216447774
121.982408527741	5.76715207437966	-16.4880587196312
121.091724098786	6.15862022321106	-16.836662077249
120.182793497432	6.54563147337398	-17.1736689775326
119.256235972591	6.92790378826783	-17.4988254929325
118.312683955047	7.30515833667124	-17.8118867458501
117.352782721238	7.67711970623018	-18.1126170797421
116.37718995808	8.04351610975686	-18.4007902863842
115.386575299271	8.40407958345258	-18.6761897731861
114.381619871341	8.75854619056667	-18.9386087652593
113.363015879837	9.10665622542193	-19.1878504537936
112.331466115564	9.4481543997081	-19.4237281571299
111.287683441153	9.78279004880554	-19.6460654839281
110.232390335712	10.1103173168215	-19.8546964587814
109.166318422393	10.43049534847	-20.0494656603201
108.09020791322	10.7430884762155	-20.2302283246399
107.004807121656	11.0478664065275	-20.3968504714664
105.910871872347	11.3446043953268	-20.5492089924582
104.809165060103	11.6330834293266	-20.6871917298804
103.700456000968	11.913090398403	-20.8106975774914
102.585519945761	12.1844182663981	-20.9196365244427
101.465137507556	12.4468662330702	-21.0139297213683
100.340094063613	12.7002399037148	-21.093509534286
99.2111791854706	12.9443514386582	-21.1583195660161
98.0791860137474	13.1790197119052	-21.208314694439
96.9449107368905	13.4040704546777	-21.243461094394
95.809152003395	13.6193364035625	-21.2637362174432
94.6727102120454	13.8246574336538	-21.2691288358818
93.5363869579758	14.0198806972623	-21.2596389878396
92.4009844944042	14.2048607447741	-21.2352779838611
91.2673049663943	14.3794596533035	-21.1960683630325
90.1361498952477	14.54354713723	-21.142043876448
89.008319551716	14.6970006614079	-21.0732494083286
87.8846122499571	14.8397055437725	-20.9897409539378
86.7658238216478	14.971555054357	-20.8915855312658
85.6527469114595	15.0924505064432	-20.7788611238672
84.5461704142555	15.202301339829	-20.6516566043789
83.4468787933666	15.3010252008814	-20.5100716264768
82.3556514439769	15.3885480126005	-20.3542165611432
81.2732621544638	15.4648040396663	-20.1842123726092
80.2004784165823	15.5297359461972	-20.0001905220893
79.1380608111638	15.5832948452435	-19.8022928359123
78.0867624380224	15.6254403428171	-19.590671401095
77.0473282507462	15.6561405735222	-19.3654884315284
76.0204944858246	15.6753722288875	-19.1269161232147
75.0069880904712	15.6831205791789	-18.8751365189871
74.0075261043296	15.6793794870749	-18.6103413590462
73.0228151098386	15.664151414306	-18.3327319323099
72.0535505858378	15.6374474203304	-18.0425188951644
71.1004164337458	15.5992871547332	-17.7399221337362
70.1640844039968	15.5496988403644	-17.4251705613237
69.2452135457455	15.4887192510835	-17.0985019717915
68.3444496607002	15.4163936806077	-16.7601628254846
67.4624248498361	15.3327759049853	-16.4104080805788
66.5997568909742	15.2379281376081	-16.0495009970465
65.7570488656251	15.1319209755347	-15.6777129140821
64.934888607422	15.0148333409481	-15.2953230697992
64.1338483037105	14.8867524157391	-14.9026183981289
63.3544839952294	14.7477735655157	-14.499893265716
62.5973351304253	14.5980002610743	-14.0874493185881
61.8629241933704	14.4375439892231	-13.6655951883832
61.1517562720313	14.2665241616688	-13.2346463103042
60.4643186953527	14.0850680147786	-12.7949246858433
59.8010806543014	13.893310499546	-12.3467586014121
59.1624928133558	13.691394171626	-11.8904824192336
58.5489870466266	13.4794690732815	-11.4264363461036
57.9609760658808	13.2576926060581	-10.9549661186428
57.3988531243325	13.0262294029055	-10.4764228013202
56.8629917142794	12.7852511933431	-9.99116249969238
56.3537454075741	12.5349366564192	-9.49954609780202
55.87144749759	12.2754712800889	-9.00193899303122
55.4164108405035	12.007047208867	-8.49871081830016
54.988927542275	11.7298630874972	-7.99023516793496
54.5892689108947	11.4441238980584	-7.47688929559122
54.217685181723	11.1500407966067	-6.95905386818895
53.8744053711376	10.8478309463427	-6.43711265711336
53.5596372331982	10.5377173382446	-5.91145223742338
53.273567004139	10.2199286203833	-5.38246171144972
53.0163593611059	9.89469891186946	-4.85053241776088
52.7881573930316	9.5622676219083	-4.31605760800872
52.589082493821	9.2228792630719	-3.77943216656914
52.4192342516933	8.87678325830449	-3.24105231543675
52.2786905263349	8.52423374814773	-2.70131528785936
52.1675073615297	8.16548939603618	-2.1606190371512
52.0857189938227	7.8008131904623	-1.61936193410149
52.0333378759903	7.43047223998358	-1.07794245565557
52.0103548098338	7.05473757938963	-0.536758878116891
52.0167388770203	6.67388395047464	0.0037910217546866
52.0524375335656	6.2881896134753	0.543310301232275
52.1173766845895	5.89793612299325	1.08140311281701
52.2114608622924	5.50340812777406	1.61767504652233
52.3345732603278	5.10489315723961	2.15173340614954
52.4865759148699	4.70268141095055	2.68318754097397
52.6673097840289	4.29706554646599	3.21164911739951
52.876594952112	3.8883404580209	3.73673243003331
53.1142307725414	3.47680307264395	4.25805470174812
53.3799962027593	3.0627521266912	4.77523636018759
53.6736497424119	2.64648795851726	5.28790133805553
53.9949298332724	2.22831228484308	5.7956773660051
54.3435550006649	1.80852799702844	6.29819621670398
54.7192241237627	1.38743892564069	6.79509403626985
55.1216167483031	0.965349643942551	7.28601156866026
55.5503932294232	0.542565245048367	7.7705944500737
56.0051950682949	0.119391126019734	8.24849345314019
56.4856452258515	-0.303867229649225	8.71936476055767
56.9913482849262	-0.726904456332034	9.18287020423982
57.5218909354474	-1.14941553074214	9.63867749807414
58.0768422608326	-1.57109597799206	10.0864605022263
58.6557538990709	-1.9916420878324	10.5258994379931
59.2581605764601	-2.41075111744264	10.9566810937417
59.8835803210946	-2.82812151157761	11.3784990934375
60.531514993935	-3.24345310865824	11.7910540484901
61.2014504542832	-3.6564473412358	12.1940537983693
61.8928570459058	-4.06680745238065	12.587213584984
62.6051900092224	-4.47423869232983	12.9702562514626
63.3378897924272	-4.87844852295783	13.3429124139504
64.090382550202	-5.27914682453636	13.7049206406843
64.8620804497152	-5.67604609202823	14.0560275991801
65.652382199459	-6.06886163291342	14.3959882269693
66.4606734125011	-6.45731176290192	14.7245658809435
67.2863271081967	-6.84111800230892	15.0415324544121
68.1287041355943	-7.22000526462225	15.3466685266865
68.9871535791895	-7.59370205123054	15.639763494559
69.8610132374136	-7.961940632189	15.9206156478615
70.7496101240436	-8.32445723914482	16.1890323155151
71.6522609444284	-8.68099223946538	16.4448299558324
72.5682725962789	-9.03129032312815	16.6878342229005
73.4969425713401	-9.37510067614789	16.9178800901629
74.4375595417315	-9.71217715322023	17.1348118760018
75.38940384822	-10.0422784550873	17.3384833666213
76.3517480130025	-10.3651682892856	17.5287578310703
77.3238571344203	-10.6806155409405	17.7055080963385
78.3049896385308	-10.98839443324	17.8686165930684
79.2943975958587	-11.2882846812175	18.0179753883941
80.2913273155817	-11.5800716539977	18.1534862170061
81.2950199173439	-11.8635465179701	18.2750605190675
82.3047118223227	-12.1385063910078	18.3826194610765
83.3196353466093	-12.4047544799707	18.4760939197821
84.3390191922306	-12.6621002247361	18.5554245276317
85.3620889960485	-12.9103594312062	18.6205616520096
86.388067959801	-13.1493544018359	18.6714654078568
87.416177243469	-13.3789140648783	18.7081056285052
88.4456367395108	-13.5988740941388	18.7304618718436
89.4756654367664	-13.8090770283902	18.7385233870936
90.5054820321222	-14.0093723808341	18.7322891018201
91.5343055207533	-14.1996167546584	18.7117675887511
92.5613557926088	-14.3796739368595	18.6769770270946
93.5858540955263	-14.5494150047103	18.6279451810101
94.6070236126376	-14.7087184155174	18.5647093541332
95.6240901096136	-14.8574700942634	18.4873163185059
96.6362823794531	-14.9955635175393	18.3958223138629
97.6428328054723	-15.1228997909561	18.2902929610414
98.6429780236751	-15.2393877210574	18.1708032093491
99.6359593376608	-15.3449438818763	18.0374372954599
100.621023336845	-15.4394926767269	17.8902886523066
101.59742245776	-15.5229663914637	17.729459883946
102.564415379225	-15.5953052465583	17.5550626509974
103.521267782453	-15.6564574397021	17.367217639277
104.467252643067	-15.7063791842755	17.1660544505974
105.401650992885	-15.7450347413983	16.9517115531872
106.323752156592	-15.7723964464881	16.7243361808304
107.232854537781	-15.7884447289673	16.4840842548589
108.128265949425	-15.7931681282035	16.2311203049437
109.009304147481	-15.7865633005165	15.96561736367
109.875297357842	-15.7686350227496	15.6877568858803
110.725584652667	-15.7393961883978	15.3977286444405
111.559516548349	-15.698867798298	15.0957306359867
112.376455449868	-15.6470789449319	14.7819689724139
113.175775942521	-15.584066791989	14.4566577708112
113.956865455228	-15.5098765459505	14.1200190602754
114.719124593842	-15.4245614238786	13.7722826483285
115.461967521452	-15.3281826141864	13.4136860088902
116.18482241135	-15.2208092302705	13.0444741707898
116.887131915478	-15.1025182632082	12.6648995732618
117.568353386898	-14.9733945212354	12.275221958428
118.227959388644	-14.8335305713031	11.8757082237
118.865438105255	-14.6830266696827	11.4666322909043
119.480293520894	-14.5219906877059	11.0482749434226
120.072045842783	-14.3505380365844	10.6209237109845
120.640231972796	-14.1687915804405	10.1848726844129
121.184405602982	-13.9768815460846	9.74042240048597
121.704137565043	-13.7749454322968	9.28787962371794
122.19901626762	-13.5631279072002	8.82755722254463
122.66864785014	-13.3415807043726	8.35977399372917
123.112656405781	-13.1104625137732	7.88485445132384
123.530684364928	-12.8699388684406	7.40312869007758
123.922392622823	-12.6201820202332	6.91493214408232
124.287460837868	-12.3613708231087	6.42060544033868
124.625587541015	-12.0936906022141	5.92049415771364
124.936490495481	-11.8173330185379	5.41494865880988
125.219906633121	-11.5324959368593	4.90432383872309
125.475592503071	-11.2393832842429	4.38897893454929
125.703324297133	-10.9382048987245	3.86927729055572
125.902897833008	-10.6291763889425	3.3455861239518
126.074129035324	-10.3125189802314	2.8182762989635
126.216853709779	-9.98845935470355	2.28772207524929
126.330927809492	-9.65722949281282	1.75430086719591
126.416227527874	-9.3190665138264	1.21839298300313
126.472649421588	-8.97421250548068	0.680381371006363
126.500110214812	-8.62291435287071	0.140651357662236
126.498547200068	-8.26542357543165	-0.400409627661055
126.467918019555	-7.9019961404238	-0.942412324897169
126.408200786909	-7.53289229065465	-1.48496593412492
126.319394063486	-7.15837636182269	-2.02767837579088
126.201516836545	-6.77871660153855	-2.57015660567329
126.054608651008	-6.39418498020254	-3.11200688286994
125.878729351144	-6.00505700670997	-3.65283510240789
125.673959223517	-5.6116115316206	-4.19224705680264
125.440398818651	-5.21413056084689	-4.72984876986996
125.1781690125	-4.81289905663415	-5.265246789679
124.887410819123	-4.40820474591364	-5.79804850181575
124.568285296437	-4.00033791845045	-6.32786244342541
124.220973568944	-3.58959122558655	-6.85429861780871
123.845676639104	-3.17625948062247	-7.37696881015411
123.442615162063	-2.76063945699904	-7.89548690318399
123.012029469728	-2.34302968375679	-8.40946920144057
122.554179345909	-1.92373023556127	-8.91853472833539
122.069343909526	-1.50304252773845	-9.42230558757259
121.557821323648	-1.08126911150694	-9.92040723221522
121.019928734664	-0.658713460977815	-10.4124688138827
120.456002089231	-0.235679762338974	-10.8981234794933
119.866395831319	0.187527290958291	-11.3770087012175
119.251482728045	0.610602720682172	-11.8487665704259
118.611653649279	1.0332414625389	-12.313044122617
117.94731732669	1.45513858827417	-12.7694936271433
117.258900141075	1.87598952485584	-13.2177728959903
116.546845767077	2.29549024358542	-13.6575455730085
115.811614891223	2.71333750343325	-14.0884814470165
115.053685113867	3.12922904573978	-14.5102567108771
114.273550429433	3.54286381227247	-14.9225542629799
113.471721006363	3.95394216732328	-15.3250639765482
112.648722902786	4.36216609646526	-15.7174829633691
111.805097727154	4.7672394321242	-16.099515845562
110.941402186221	5.16886805992424	-16.4708750125811
110.058207879116	5.56676013105976	-16.831280859635
109.156100825518	5.96062627969905	-17.180462033601
108.235681112467	6.3501798247769	-17.5181556635525
107.297562605171	6.73513698495092	-17.8441075977658
106.34237242895	7.11521708676503	-18.1580725948429
105.370750527401	7.49014276912815	-18.459814553271
104.383349378834	7.85964019270179	-18.7491066983472
103.38083345148	8.22343923903523	-19.0257317772124
102.363878829085	8.58127371986592	-19.2894822147924
101.333172747349	8.93288156948783	-19.54016033126
100.28941298606	9.27800505111165	-19.7775784423574
99.2333076885602	9.6163909480329	-20.0015590566016
98.1655745598683	9.94779075833091	-20.2119349947147
97.0869405293815	10.271960884284	-20.4085495124658
95.9981413006604	10.5886628296955	-20.5912564401034
94.8999206195715	10.8976633750049	-20.759920269956
93.7930300643955	11.1987347627084	-20.9144162753553
92.67822815238	11.491654878522	-21.0546305860308
91.556280063821	11.7762074290045	-21.1804602729753
90.4279570028685	12.052182106895	-21.2918134115491
89.294035552764	12.3193747650509	-21.3886091483133
88.1552972934659	12.5775875780571	-21.4707777510443
87.0125280203929	12.8266292021086	-21.5382606315703
85.8665172948533	13.0663149328331	-21.5910103965119
84.7180577733013	13.2964668507144	-21.628990845254
84.7180576434272	13.2964663963733	-21.6289908477332
83.5477622852585	13.5168926829381	-21.4765248265588
82.3861541052812	13.7274471354232	-21.3080331115005
81.2340965580359	13.9279731179509	-21.1236436093588
80.0924466260994	14.1183213532481	-20.9234961935985
78.9620541893779	14.2983500427503	-20.7077426115805
77.8437612643214	14.4679249875511	-20.476546319076
76.7384014009777	14.6269197019043	-20.2300823716434
75.6467989990604	14.7752155195053	-19.9685372587494
74.5697685740128	14.912701693372	-19.6921087245489
73.5081142233984	15.0392754908782	-19.401005649331
72.4626289217255	15.1548422823488	-19.0954478222237
71.4340939304165	15.2593156195411	-18.7756657940713
70.4232780416553	15.3526173114845	-18.4419006915975
69.4309370831344	15.4346774933467	-18.094403988906
68.4578132926152	15.5054346838681	-17.7334373282006
67.5046346753452	15.5648358404315	-17.3592723207171
66.5721144457933	15.6128364041406	-16.9721903031047
65.6609503450389	15.6494003396207	-16.5724821465292
64.7718242821646	15.674500165968	-16.1604479953848
63.9054015522361	15.6881169807839	-15.7363970718174
63.0623304608408	15.6902404770764	-15.3006473812501
62.2432418035434	15.6808689526984	-14.8535255495163
61.4487481802528	15.6600093120612	-14.3953664827958
60.67944370962	15.62767706022	-13.9265131631225
59.9359035037399	15.583896290926	-13.4473164025538
59.2186830481958	15.5286996649594	-12.9581345260291
58.528317962754	15.4621283830717	-12.4593331340239
57.8653235301029	15.3842321503596	-11.9512848269608
57.2301942084991	15.2950691336877	-11.4343689137906
56.6234033603901	15.1947059128086	-10.9089711308584
56.045402777571	15.0832174228057	-10.37548336066
55.4966223343872	14.9606868902423	-9.83430332192639
54.9774698520129	14.8272057623639	-9.28583429458147
54.4883305291612	14.682873627828	-8.73048479237951
54.0295668270177	14.5277981358029	-8.16866828372288
53.6015181901092	14.3620949010917	-7.60080286584505
53.2045006461894	14.1858874073863	-7.02731093818215
52.8388068585309	13.9993069053103	-6.44861893812507
52.5047056452224	13.8024922990425	-5.8651569587058
52.2024419316849	13.5955900328002	-5.27735846295767
51.932236662838	13.3787539659173	-4.68565994842021
51.694286549241	13.1521452458486	-4.09050062776247
51.4887638998055	12.9159321780963	-3.49232207846411
51.3158167197702	12.6702900801518	-2.89156792110618
51.1755684658129	12.4154011453558	-2.28868348850037
51.0681180717103	12.151454286847	-1.68411547495542
50.9935398568894	11.8786449905149	-1.07831161123076
50.9518835919383	11.5971751493955	-0.471720304363792
50.9431743643078	11.307252905574	0.135209679470343
50.9674128273802	11.0090924810061	0.742029582364765
51.0245750691981	10.7029140058929	1.34829098486585
51.1146126880458	10.3889433470333	1.95354615809538
51.2374529499123	10.0674119242307	2.55734839097854
51.3929988369821	9.7385565295415	3.15925236785539
51.5811292533797	9.40261914198977	3.75881447692292
51.8016990515953	9.05984674130798	4.35559317070459
52.0545392469737	8.71049111175849	4.94914931012866
52.3394571787195	8.35480865449908	5.53904648983423
52.6562367738857	7.99306018244778	6.12485140114021
53.0046386101727	7.62551072681303	6.70613412045538
53.384400281948	7.2524293325541	7.28246851469129
53.7952365195196	6.87408886234529	7.85343249584011
54.2368396193592	6.49076577983523	8.41860840889821
54.7088794863348	6.10273995462086	8.97758329317698
55.2110040933237	5.71029444341711	9.52994926112424
55.7428397691478	5.31371529057829	10.0753037761935
56.3039914031815	4.91329130634821	10.6132499734414
56.8940428219615	4.5093138667351	11.1433969450176
57.5125572473946	4.1020766927858	11.6653600580006
58.1590774541343	3.69187563868155	12.1787612514143
58.8331262819454	3.27900847976817	12.6832292894112
59.5342068768601	2.863774695644	13.1784000695412
60.2618033299813	2.44647525442553	13.6639168743428
61.0153807249376	2.02741240378686	14.1394306541609
61.7943858733265	1.60688945031628	14.6046002511478
62.5982475522637	1.18521054343596	15.0590926900629
63.4263769854143	0.762680465776985	15.5025833722065
64.2781682681794	0.33960440726004	15.934756339111
65.152998857977	-0.083712229422145	16.3553044808411
66.0502299897792	-0.506964064536929	16.7639297446059
66.9692071784233	-0.929845944483655	17.1603433508297
67.9092606713511	-1.35205314806309	17.5442659682364
68.8697060269905	-1.77328161680932	17.9154279223965
69.8498444082616	-2.19322814489326	18.2735693473889
70.8489633373168	-2.61159060526005	18.6184403682293
71.8663370283841	-3.02806815138043	18.9498012372746
72.9012269954521	-3.4423614267951	19.2674224920377
73.9528824910013	-3.85417277242802	19.5710850954332
75.0205411289555	-4.26320642763773	19.8605805300001
76.1034293894893	-4.66916874270072	20.1357109686364
77.200763172963	-5.07176837223294	20.3962893100763
78.3117484103937	-5.47071648257691	20.6421393195638
79.4355814372728	-5.86572694666028	20.8730957052564
80.5714497791846	-6.25651654064298	21.0890041838896
81.7185325910498	-6.64280514141926	21.2897215562673
82.8760012561382	-7.02431592310737	21.4751157511662
84.0430200090437	-7.40077554009381	21.6450658722302
85.2187465209883	-7.77191431870283	21.7994622424399
86.4023324336008	-8.13746644624126	21.9382064330372
87.5929239402834	-8.4971701538249	22.0612112739009
88.789662445175	-8.85076789614609	22.1684008616164
89.9916852115224	-9.19800652927646	22.2597105600608
91.1981258411295	-9.53863748706258	22.3350870112791
92.4081149998767	-9.87241696199269	22.3944881005377
93.620780876305	-10.1991060608913	22.4378829422204
94.8352500326113	-10.5184709824218	22.4652518401994
96.050647750477	-10.8302831745218	22.4765862654307
97.2660988003299	-11.1343195002348	22.471888799222
98.4807281411814	-11.43036239036	22.4511730874899
99.6936612886113	-11.7181999986248	22.4144637813284
100.90402519061	-11.997626345464	22.3617964684686
102.110948637516	-12.2684414741574	22.2932176112737
103.313563087376	-12.5304515833551	22.2087844803111
104.511003056646	-12.7834691670569	22.1085650389518
105.702406959333	-13.0273131509069	21.9926379007467
106.886917581899	-13.261809015962	21.8610922046513
108.063682678933	-13.4867889278439	21.7140275367321
109.231855735259	-13.702091856265	21.5515538354505
110.390596351792	-13.9075636876194	21.3737912672186
111.539071042663	-14.103057338846	21.1808701403188
112.67645373015	-14.2884328608879	20.9729307772208
113.801926416375	-14.4635575425475	20.7501234182295
114.914679650801	-14.6283060045827	20.512608077087
116.013913198643	-14.7825602901009	20.2605544443482
117.098836619827	-14.92620995037	19.9941417436892
118.168669869557	-15.0591521255732	19.7135586259169
119.222643673494	-15.1812916206128	19.4190030143156
120.260000360691	-15.2925409720176	19.1106819891678
121.279994206884	-15.3928205143274	18.7888116459811
122.281892041793	-15.4820584369921	18.4536169485758
123.26497381727	-15.5601908352202	18.1053316108157
124.228533040875	-15.6271617613015	17.7441979312498
125.171877335255	-15.6829232612329	17.3704666527137
126.094328954372	-15.7274354115813	16.9843968210377
126.995225219037	-15.7606663493522	16.5862556307283
127.873918993917	-15.7825922944903	16.1763182646394
128.729779292591	-15.793197567649	15.7548677527976
129.562191507788	-15.7924746017934	15.3221947968397
130.370558010273	-15.7804239475803	14.8785976189431
131.15429852011	-15.7570542731579	14.4243817990037
131.912850473209	-15.7223823574249	13.959860094883
132.645669583987	-15.6764330778939	13.4853522928838
133.352230101257	-15.6192393927265	13.0011850212716
134.032025174571	-15.55084231557	12.5076915646077
134.684567165054	-15.4712908863246	12.0052117035679
135.309388184906	-15.3806421348339	11.4940915233436
135.906040275797	-15.2789610384247	10.9746832318393
136.474095701735	-15.166320475634	10.4473449449746
137.013147276789	-15.0428011719509	9.91244053307202
137.522808735538	-14.9084916396641	9.37033939492522
138.002714835752	-14.763488115539	8.8214162493629
138.452521722414	-14.6078944891837	8.26605094622198
138.871907145194	-14.4418222269752	7.70462825366252
139.260570655974	-14.265390290868	7.13753762879901
139.618233757759	-14.0787250552007	6.565173006002
139.944640217402	-13.8819602097243	5.9879325789151
140.239556077242	-13.6752366668377	5.40621855221953
140.502769914283	-13.4587024579168	4.82043690853923
140.734092955182	-13.2325126288438	4.23099719545603
140.933359165927	-12.996829124074	3.63831224609106
141.100425300884	-12.7518206757798	3.0427979425849
141.235171160028	-12.497662675532	2.44487296684928
141.337499457304	-12.2345370597356	1.84495853316461
141.407335989502	-11.9626321684995	1.24347811130291
141.444629634823	-11.6821426181785	0.640857181179641
141.449352458593	-11.3932691596471	0.0375229351924702
141.421499527309	-11.0962185422276	-0.566095995278388
141.361089093172	-10.7912033555734	-1.16956982983433
141.268162377662	-10.4784418933348	-1.77246792246441
141.14278375298	-10.1581579878129	-2.37435905683722
140.985040537626	-9.83058086044416	-2.97481175559798
140.79504288723	-9.49594495899376	-3.57339458113051
140.572923769639	-9.15448978718276	-4.169676445208
140.318838936852	-8.80645974861025	-4.7632269004697
140.03296668678	-8.45210396680697	-5.35361650043337
139.715507762211	-8.09167611503404	-5.940417070184
139.366685285894	-7.72543424323772	-6.52320206288728
138.98674443212	-7.35364059045708	-7.10154686580653
138.575952401889	-6.97656141226153	-7.67502914402423
138.134598261953	-6.59446679254661	-8.2432291542762
137.662992524827	-6.2076304549058	-8.80573008952051
137.161467227617	-5.816329577097	-9.36211839751292
136.630375456264	-5.42084459852999	-9.9119841243944
136.070091260028	-5.02145902182911	-10.4549212480567
135.481009382554	-4.61845922934595	-10.9905280225843
134.86354487983	-4.21213427515994	-11.5184072722023
134.218133013617	-3.80277568959592	-12.0381667777865
133.545228877264	-3.39067728116372	-12.5494195736926
132.845307038083	-2.97613492688294	-13.0517842859881
132.118861304436	-2.55944638141292	-13.5448854602583
131.366404431953	-2.1409110522156	-14.0283538882376
130.58846766085	-1.72082981561674	-14.5018269342361
129.785600566685	-1.29950479177184	-14.9649488333621
128.958370478001	-0.87723914551433	-15.4173710211848
128.107362236143	-0.454336870954707	-15.858752452084
127.233177850793	-0.0311025823534731	-16.2887598753913
126.33643596444	0.392158699059142	-16.7070681559248
125.417771570584	0.815141746249012	-17.1133605503615
124.477835560511	1.23754136020186	-17.5073290127259
123.51729435174	1.65905256450714	-17.8886744455486
122.536829367874	2.07937083108722	-18.2571069908871
121.537136602443	2.49819228244779	-18.6123462777653
120.518926279548	2.91521392308165	-18.9541217027321
119.48292225238	3.33013383695167	-19.2821726363037
118.429861547265	3.74265141194333	-19.596248693425
117.360493895158	4.15246754955718	-19.8961099380691
116.275581351936	4.55928488736239	-20.1815271167336
115.175897568272	4.96280800098461	-20.4522818560875
114.062227491163	5.36274362221164	-20.7081668533113
112.935366656914	5.75880085646863	-20.9489860874242
111.796120733788	6.15069138548203	-21.1745549575121
110.645305060121	6.53812968890257	-21.3847004786272
109.483743967382	6.92083324445447	-21.5792614213729
108.312270203552	7.29852274159273	-21.7580884509423
107.131724531056	7.67092228910251	-21.9210442499345
105.942954898526	8.03775961778847	-22.068003678269
104.746816016364	8.39876629012835	-22.1988538157657
103.544168813743	8.75367789345683	-22.3134940940581
102.335879633468	9.10223425106675	-22.4118363985973
101.122819810784	9.44417961619737	-22.4938050759762
99.9058648505576	9.77926286225701	-22.5593370668852
98.6858940244577	10.1072376881256	-22.6083818934298
97.4637896056037	10.4278627949121	-22.640901734437
96.2404362333591	10.7409020840232	-22.656871421018
95.0167202680528	11.0461248411533	-22.6562784754488
93.7935291605645	11.3433059138701	-22.6391230928603
92.5717507984888	11.6322258900197	-22.6054181197643
91.3522728868104	11.9126712732853	-22.5551890712073
90.1359821449683	12.1844346589052	-22.4884740656183
88.9237637686145	12.4473148876818	-22.405323777318
87.7165006858158	12.7011172235735	-22.305801412634
86.5150729441543	12.9456534996088	-22.1899826216141
85.3203570237827	13.1807422755822	-22.0579554231582
84.1332251223539	13.4062089908175	-21.9098201312736
82.95454445786	13.6218861005663	-21.7456892470852
81.785176631674	13.8276132205955	-21.5656873764454
80.6259770194902	14.0232372541108	-21.3699510839144
79.4777940816513	14.2086125267936	-21.1586287932914
78.3414685096305	14.3836009012681	-20.9318806533386
77.2178327938888	14.548071898385	-20.6898783973458
76.1077104223547	14.7019028070274	-20.4328051790885
75.0119153001343	14.8449787832785	-20.1608554389016
73.9312510816457	14.9771929529643	-19.8742347282307
72.8665104934083	15.0984465014207	-19.5731595256064
71.8184746703571	15.2086487568239	-19.2578570915934
70.7879125638297	15.3077172681769	-18.9285652402358
69.7755804027597	15.3955778764093	-18.5855321685033
68.78222095111	15.4721647800269	-18.2290162568736
67.808562992558	15.5374205886802	-17.8592858469602
66.8553206819096	15.5912963751521	-17.4766190482054
65.9231929810677	15.6337517176017	-17.0813034980007
65.0128630815958	15.6647547346795	-16.673636148348
64.1249978641473	15.6842821127473	-16.2539230304319
63.2602474461494	15.6923191274248	-15.8224790103497
62.4192444878312	15.6888596559436	-15.3796275618368
61.6026038169218	15.6739061831304	-14.9257004990122
60.810921856114	15.6474697996723	-14.4610377364336
60.0447761251572	15.6095701924297	-13.9859870259508
59.304724913753	15.5602356284169	-13.5009036912616
58.5913067122124	15.4995029302895	-13.0061503498269
57.9050398108358	15.4274174449168	-12.5020966691043
57.2464219229539	15.3440330047797	-11.9891190452341
56.6159297179092	15.2494118815833	-11.4676003693974
56.0140185917604	15.1436247339433	-10.937929691159
55.4411221982264	15.0267505450632	-10.4005019586609
54.8976521463301	14.898876558182	-9.85571772054228
54.3839976334386	14.7600981989108	-9.30398282034648
53.9005253155428	14.6105189971111	-8.74570809410898
53.4475788928745	14.4502504982195	-8.18130904822551
53.0254789297072	14.2794121660063	-7.61120559271833
52.6345224874245	14.0981312873987	-7.03582168275016
52.2749832041369	13.906542860087	-6.45558501219303
51.9471108411178	13.7047894819281	-5.87092670312381
51.651131192019	13.4930212300821	-5.28228097947285
51.3872459768287	13.2713955393071	-4.69008483504144
51.1556327605833	13.0400770661765	-4.09477771102897
50.9564446868306	12.7992375561574	-3.49680115923079
50.7898105645672	12.5490557045011	-2.89659851252807
50.6558347730675	12.2897170032956	-2.29461453352913
50.5545971489346	12.0214135951913	-1.69129511345953
50.4861530253348	11.7443441135189	-1.08708689642444
50.4505332203537	11.4587135284182	-0.482436944417326
50.4477440900952	11.1647329718245	0.1222075691934
50.4777674770701	10.8626195760653	0.726399757679737
50.5405608757807	10.552596295907	1.3296933146042
50.6360574282129	10.2348917346061	1.93164288558974
50.7641661411297	9.90973996201636	2.53180439946301
50.9247718805617	9.57738033239842	3.12973540491894
51.1177355822141	9.23805729580464	3.72499543454911
51.3428942924188	8.8920202053845	4.31714631151428
51.6000615516338	8.5395231291891	4.90575252613723
51.8890273535398	8.18082465307243	5.490381534703
52.2095584776176	7.81618768347985	6.07060413078764
52.561398698157	7.44587924131089	6.64599473467357
52.9442690014239	7.07017027090501	7.21613177662244
53.3578677982765	6.68933542890401	7.7805979786792
53.8018713181998	6.30365287013215	8.3389806753037
54.2759337301473	5.91340406051753	8.89087216963618
54.7796875643899	5.51887355088839	9.43587002417697
55.3127439547084	5.12034877203793	9.97357735557765
55.8746929783609	4.71811982671484	10.5036031562765
56.4651039995652	4.31247927404379	11.0255625960296
57.0835260228078	3.90372191303838	11.5390772942016
57.7294880391066	3.49214457792013	12.0437756247082
58.4024993795819	3.07804591634598	12.5392929851489
59.1020502241224	2.66172617659808	13.025272068065
59.8276118308783	2.24348699511141	13.5013631256415
60.5786370210159	1.82363117899005	13.9672242436324
61.3545606066305	1.40246248903509	14.4225215481905
62.1547998172651	0.980285427962086	14.8669294913424
62.9787547064438	0.557405023548873	15.3001310747486
63.8258086273824	0.134126619708749	15.7218180420186
64.6953287623024	-0.289244351757542	16.1316911221516
65.5866663750322	-0.712402567743474	16.5294602342246
66.499157564058	-1.13504303973704	16.9148446801462
67.432123516361	-1.55686131882849	17.2875733103172
68.3848711387481	-1.97755371360456	17.647384738558
69.3566934862913	-2.39681749150912	17.9940274759146
70.3468702972407	-2.81435109724471	18.3272601053462
71.3546685742417	-3.22985436223829	18.64685143088
72.3793429221975	-3.64302870175995	18.9525805921214
73.4201363088601	-4.05357732764731	19.2442372216593
74.476280480286	-4.46120545800254	19.5216215462227
75.5469964548365	-4.86562050571954	19.7845444965975
76.6314951945515	-5.26653229812936	20.0328278045058
77.7289780695681	-5.66365326207907	20.2663040840164
78.8386374953267	-6.05669862845785	20.484816920619
79.9596574319997	-6.44538663151844	20.6882209338627
81.0912140180495	-6.82943869055254	20.8763818316424
82.232476028913	-7.20857961686368	21.0491764593394
83.38260559851	-7.58253779625682	21.2064928466189
84.5407588347633	-7.95104537693957	21.3482302289727
85.7060861917347	-8.31383845545613	21.4742990697035
86.8777332764961	-8.6706572594632	21.5846210735118
88.0548413755804	-9.02124632457442	21.6791292019377
89.2365480228064	-9.36535467690158	21.7577676414702
90.4219876811291	-9.70273600566386	21.8204918116625
91.6102922666486	-10.0331488344109	21.8672683510884
92.8005918504552	-10.356356687544	21.8980750634924
93.9920151526277	-10.672128255564	21.9129008971511
95.1836902838105	-10.9802375637364	21.9117459089012
96.37474527655	-11.2804641208233	21.8946211999402
97.5643086754439	-11.5725930801048	21.8615488719551
98.7515103064904	-11.856415389262	21.8125619620635
99.9354816750497	-12.131727938739	21.7477043642521
101.115356766068	-12.3983337048123	21.6670307646464
102.290272585205	-12.6560418868025	21.5706065735004
103.459369769246	-12.9046680483555	21.4585078110043
104.621793190103	-13.1440342424521	21.3308210472127
105.776692591657	-13.3739691429833	21.1876432926305
106.923223149714	-13.5943081646623	21.0290818931859
108.060546194224	-13.8048935818132	20.8552544598489
109.187829631169	-14.0055746419636	20.666288706705
110.304248664526	-14.196207675088	20.4623224046888
111.408986471052	-14.3766561939855	20.2435032043345
112.501234466947	-14.5467909966738	20.0099885723641
113.580193300625	-14.7064902572698	19.7619456340288
114.645073059719	-14.8556396155991	19.4995510697465
115.695094140916	-14.9941322600094	19.2229909658326
116.729487562703	-15.1218690048705	18.9324607093219
117.747495747615	-15.2387583631951	18.6281648523904
118.748372851157	-15.3447166122079	18.3103169453313
119.73138549969	-15.4396678564612	17.9791394456969
120.695813151203	-15.5235440819488	17.6348635342832
121.640948732749	-15.5962852062803	17.2777290010821
122.566099014398	-15.6578391229839	16.907984098492
123.470585346284	-15.70816173929	16.5258853618788
124.3537439283	-15.74721700893	16.1316975046083
125.214926366158	-15.7749769584791	15.7256932350947
126.053500108164	-15.7914217079087	15.3081530954204
126.868848971976	-15.7965394852286	14.8793653347198
127.660373497003	-15.7903266353202	14.4396257162814
128.427491415591	-15.7727876224431	13.9892373688595
129.169638120569	-15.7439350270513	13.5285106212206
129.886266953375	-15.7037895367316	13.0577628252351
130.576849688953	-15.6523799308663	12.5773181861661
131.240876837727	-15.5897430596272	12.0875075957321
131.877858045762	-15.5159238161171	11.5886684303381
132.487322488828	-15.4309751054716	11.0811443968679
133.068819062988	-15.3349578032536	10.5652853307796
133.621916838061	-15.2279407132387	10.0414470001365
134.146205344376	-15.1100005154563	9.50999092931448
134.641294713093	-14.9812217110193	8.97128418962516
135.106816100449	-14.8416965596933	8.42569919804731
135.542421820903	-14.6915250138725	7.87361351372725
135.947785732208	-14.5308146437588	7.31540964120368
136.322603340369	-14.3596805607138	6.75147479541939
136.666592014868	-14.1782453322191	6.18220067358737
136.979491161934	-13.9866388951356	5.6079832767773
137.261062483704	-13.7849984588185	5.0292226369624
137.511089990265	-13.5734684069885	4.44632259256125
137.729380272738	-13.3522001955792	3.85969057784228
137.915762556885	-13.1213522396933	3.26973733842201
138.070088818463	-12.8810898021166	2.67687671308221
138.192233874925	-12.63158487679	2.08152536930733
138.282095448568	-12.3730160617066	1.48410253668383
138.339594181381	-12.1055684299661	0.885029761861504
138.364673799228	-11.8294334069494	0.284730622950477
138.357301009494	-11.5448086236395	-0.316369527313554
138.317465558688	-11.25189778193	-0.917843861263747
138.245180242522	-10.9509105104371	-1.51926434570073
138.140480825264	-10.6420622104561	-2.120202041091
138.003426022201	-10.3255739133813	-2.72022737175198
137.834097536369	-10.0016721170876	-3.31891044835869
137.632599864117	-9.67058863346768	-3.91582136619309
137.399060237058	-9.332560418682	-4.51053049457771
137.133628591949	-8.98782941522643	-5.10260880366556
136.836477415908	-8.63664237493606	-5.69162816741275
136.507801578108	-8.27925069315463	-6.27716169120962
136.147818180205	-7.91591023062813	-6.85878401909287
135.756766550843	-7.54688113836128	-7.43607167275979
135.334907889123	-7.17242767620357	-8.00860335580797
134.882525190857	-6.79281802466512	-8.57596030143616
134.399923038947	-6.40832410853397	-9.13772659280943
133.887427365799	-6.01922140408517	-9.69348948982953
133.345385200915	-5.62578874670849	-10.2428397694814
132.774164536653	-5.22830814118011	-10.7853720484044
132.174154028685	-4.82706457319823	-11.3206851347156
131.54576266855	-4.4223457975177	-11.8483823311334
130.8894195752	-4.01444215635698	-12.3680717915658
130.205573789341	-3.60364636588273	-12.8793668351833
129.494693825965	-3.19025333205464	-13.381886284358
128.757267432423	-2.77455992615547	-13.8752547964351
127.993801316975	-2.35686479374163	-14.3591031607555
127.204820744635	-1.93746814697465	-14.8330686620743
126.390869200601	-1.51667155668884	-15.2967953507549
125.552508117024	-1.09477773830915	-15.7499343986593
124.690316348223	-0.672090353775222	-16.1921443737198
123.804889980867	-0.248913791684018	-16.6230915599154
122.896841818834	0.174447041472096	-17.0424502610309
121.9668010766	0.597686931326798	-17.4499030706253
121.015412825454	1.0205005715553	-17.8451411843394
120.043337718798	1.44258277255741	-18.2278646558442
119.051251548597	1.8636286807693	-18.5977826770655
118.039844678334	2.2833339901353	-18.9546138486639
117.009821710339	2.70139515508869	-19.2980864121393
115.96190102401	3.11750960589427	-19.6279385290089
115.961900997106	3.11750953401012	-19.6279385283933
114.888738854836	3.53136933803701	-19.8186153780871
113.805920283581	3.94267992646469	-19.9946343471389
112.714230493716	4.35114280484909	-20.1558570987986
111.614461611562	4.75646131058462	-20.302156522367
110.507412164667	5.15834082817619	-20.4334168612198
109.393886479711	5.55648901020359	-20.5495338209091
108.274694165958	5.95061597719426	-20.6504146519043
107.150649519017	6.34043454659861	-20.735978289454
106.022571033145	6.7256604287871	-20.8061553694172
104.891280761026	7.10601244364544	-20.8608883492977
103.757603727066	7.48121273153073	-20.9001315389165
102.622367325071	7.85098696192804	-20.9238511432091
101.486400869829	8.2150645283117	-20.9320253046414
100.350534844682	8.57317876605399	-20.9246441270434
99.2156003759841	8.92506714646295	-20.9017096750542
98.0824286306595	9.27047148148734	-20.8632359825604
96.9518502068019	9.60913811517579	-20.8092490506008
95.8246945497728	9.94081812743482	-20.7397867859149
94.7017892552531	10.2652675198885	-20.6548990246002
93.583959579157	10.5822474104026	-20.5546474338599
92.4720277164509	10.8915242147437	-20.4391054969034
91.3668122344935	11.1928698372716	-20.3083584100862
90.2691275084179	11.486061847098	-20.1625030487038
89.179783006417	11.7708836547836	-20.0016478527848
88.0995827184558	12.0471246857447	-19.8259127282573
87.0293245900538	12.3145805497772	-19.6354289687105
85.9697997437012	12.5730532042309	-19.4303391044486
84.9217920873802	12.8223511189869	-19.210796807451
83.8860775633926	13.0622894266986	-18.9769667497628
82.8634235719567	13.2926900754211	-18.7290244535434
81.8545883285058	13.5133819794432	-18.4671561533049
80.8603203386378	13.7242011510654	-18.1915586198787
79.8813578478791	13.9249908459393	-17.9024390202726
78.9184280598963	14.1156016883397	-17.6000147316733
77.9722467329654	14.2958917945821	-17.2845131385006
77.0435175841441	14.465726895712	-16.9561714751906
76.1329316600263	14.6249804469147	-16.615236622962
75.241166752872	14.7735337350544	-16.2619648915069
74.3688869623429	14.9112759799868	-15.8966218421865
73.5167421609556	15.0381044263365	-15.5194820286541
72.6853672875249	15.1539244309929	-15.1308288199418
71.8753820555233	15.2586495463757	-14.7309541439331
71.0873902553519	15.352201589298	-14.3201582690482
70.3219794532309	15.4345107117069	-13.8987495655414
69.5797203037094	15.5055154581596	-13.4670442586616
68.8611662919611	15.5651628189342	-13.0253661870598
68.1668531179988	15.613408274535	-12.5740465477495
67.4972983688108	15.6502158347721	-12.1134236202697
66.8530010023176	15.6755580689108	-11.6438425503395
66.2344410235584	15.6894161285911	-11.1656550324766
65.6420791426035	15.691779764179	-10.6792190885104
65.0763561959934	15.6826473327467	-10.1848987441894
64.5376930207717	15.6620257991375	-9.68306379283911
64.0264900127843	15.6299307296969	-9.1740894930343
63.543126782465	15.5863862779137	-8.65835628955426
63.0879619017276	15.5314251632526	-8.13624953351147
62.661332712799	15.4650886423876	-7.60815915853748
62.2635548017098	15.3874264733681	-7.07447944332027
61.8949220781968	15.29849687158	-6.53560865527048
61.5557063494729	15.198366460177	-5.99194878209368
61.2461571510316	15.0871102117675	-5.44390522752104
60.9665016144949	14.9648113822503	-4.89188649421463
60.7169442274545	14.8315614434069	-4.33630389443708
60.497666802397	14.6874599999089	-3.77757122023453
60.3088282673217	14.5326147072075	-3.2161044430238
60.1505645246728	14.367141175388	-2.6523213846184
60.0229885080312	14.1911628787889	-2.08664143296124
59.9261900496599	14.0048110428532	-1.51948519507192
59.8602357965956	13.8082245377412	-0.95127418351846
59.8251692077964	13.6015497627297	-0.382430511545791
59.8210106595033	13.3849405217625	0.186623443158688
59.8477572562374	13.1585578956326	0.755465345303759
59.9053830578096	12.9225701071992	1.32367324773397
59.9938390503539	12.6771523833783	1.89082589345585
60.1130532266413	12.4224868155592	2.45650303530556
60.2629307102473	12.1587621996049	3.0202857704413
60.4433538497608	11.8861738922451	3.58175686404099
60.6541822988661	11.6049236481519	4.14050105620871
60.8952532360748	11.3152194598797	4.69610539128079
61.1663815258222	11.0172753858587	5.24815953911864
61.4673598406094	10.7113113860577	5.79625609738468
61.7979589020515	10.3975531394823	6.33999093458899
62.157927683238	10.0762318732673	6.87896346559331
62.5469936814061	9.74758417833287	7.41277699207094
62.9648630657939	9.41185181964285	7.94103900421686
63.4112210538001	9.0692815595032	8.46336146290694
63.8857321162107	8.72012495096772	8.97936113380956
64.3880403284497	8.36463815620078	9.48865986277827
64.9177695127214	8.00308175181327	9.99088487026734
65.4745237961109	7.63572051730999	10.4856690399125
66.0578877341241	7.26282324861393	10.9726512104741
66.6674267440614	6.88466254690022	11.4514764406296
67.3026874801708	6.50151462027622	11.9217962916434
67.9631981096152	6.11365907278603	12.3832690810269
68.648468771778	5.72137869699652	12.835560153199
69.3579919913808	5.32495927303221	13.2783421345009
70.0912429552328	4.92468934666138	13.7112951678026
70.8476799788119	4.52086002937234	14.1341071528246
71.6267450296768	4.11376477558009	14.5464739852768
72.4278639451517	3.70369918348318	14.948099791965
73.2504470466455	3.29096077116875	15.3386971004604
74.0938894993933	2.87584876469164	15.7179871080094
74.9575718065218	2.45866388888148	16.0856998326938
75.8408601935387	2.03970814773134	16.4415743252966
76.7431071886868	1.61928460764527	16.7853588492544
77.6636520638694	1.19769719716653	17.1168110341117
78.6018212598918	0.775250474565437	17.4356980630996
79.5569289033581	0.352249422816004	17.7417968157792
80.5282773437027	-0.0710007636445424	18.0348940021392
81.515157604988	-0.494194894265781	18.3147863074748
82.5168499184072	-0.917027993783597	18.5812805196295
83.5326242327684	-1.33919551902196	18.8341936212708
84.5617407748558	-1.76039356834842	19.0733529211166
85.6034505213102	-2.18031908407992	19.2985961310728
86.6569957481095	-2.59867007367018	19.5097714421106
87.7216105329635	-3.01514581674494	19.7067376380115
88.796521329299	-3.42944706662196	19.8893640989838
89.8809476002712	-3.84127625941135	20.0575309205239
90.9741021483668	-4.2503377252459	20.2111289014576
92.0751918175047	-4.65633788086438	20.3500596210289
93.1834180845847	-5.05898544108733	20.4742354369117
94.2979775366699	-5.45799161390862	20.583579519528
95.4180624527642	-5.85307030357873	20.6780258519379
96.5428613326746	-6.24393830571963	20.7575192337525
97.6715595484364	-6.63031549927351	20.8220152472505
98.8033398363968	-7.01192504553956	20.8714802820287
99.9373828897245	-7.38849357425611	20.9058914660083
101.072868022033	-7.75975137692709	20.9252366475469
102.208973541251	-8.12543258894427	20.9295143555701
103.344877526055	-8.48527537701375	20.9187337485088
104.479758267914	-8.83902212015458	20.8929145358072
105.612794928484	-9.18641958421619	20.8520869430738
106.743168106979	-9.52721910514264	20.7962916226189
107.870060345314	-9.86117675643497	20.7255795705062
108.992656801835	-10.1880535210096	20.6400120554893
110.110145749673	-10.5076154620673	20.5396605244204
111.22171923455	-10.8196338785182	20.4246064969701
112.326573556679	-11.1238854757552	20.2949414707174
113.423909858202	-11.4201525121075	20.1507668165542
114.512934740982	-11.7082229621535	19.992193667686
115.592860853657	-11.9878906603231	19.8193427913884
116.662907280838	-12.2589554471314	19.6323444895156
117.722300317516	-12.5212233138949	19.4313384524175
118.770273882618	-12.7745065394318	19.2164736449145
119.806070163082	-13.0186238223459	18.9879081721082
120.828940019793	-13.253400411704	18.7458091485796
121.838143728748	-13.478668233107	18.490352540556
122.832951320838	-13.694266006535	18.2217230558319
123.812643208647	-13.9000393639248	17.9401139834255
124.776510680406	-14.095840960934	17.6457270405124
125.723856422508	-14.2815305794355	17.3387722293411
126.653995022181	-14.4569752363683	17.0194677096192
127.566253482409	-14.6220492709267	16.6880396172564
128.459971698688	-14.7766344411466	16.3447219105272
129.33450283459	-14.9206200101559	15.9897562379529
130.189214041218	-15.0539028225372	15.6233917564156
131.023486622636	-15.176387384632	15.2458849850323
131.836716680835	-15.2879859299482	14.8574996382478
132.62831552294	-15.3886184847136	14.4585064689657
133.397710018347	-15.4782129286439	14.0491830898526
134.144343128732	-15.5567050437736	13.6298138331271
134.867674152286	-15.6240385638383	13.200689550179
135.567179325352	-15.6801652153759	12.7621074706046
136.242351965822	-15.7250447528489	12.3143710170288
136.892703021824	-15.758644988053	11.8577896367963
137.517761419842	-15.7809418141267	11.3926786235324
138.117074204752	-15.791919222909	10.9193589475306
138.690207104124	-15.7915693170429	10.4381570803734
139.236744723218	-15.7798923154453	9.94940479416442
139.756290861575	-15.7568965532279	9.45343900870368
140.248468761257	-15.7225984758382	8.9506015810211
140.712921464735	-15.6770226264917	8.44123913732662
141.149311938313	-15.6202016280478	7.92570287216664
141.55732342335	-15.5521761607892	7.40434836196123
141.936659611184	-15.4729949284495	6.87753538159077
142.287044792625	-15.3827146279997	6.34562766830348
142.608224139546	-15.2813999036867	5.8089927746469
142.899963845441	-15.1691233012418	5.26800182157029
143.162051266822	-15.0459652145492	4.72302932101175
143.394295014057	-14.912013828539	4.17445294539948
143.596525218866	-14.7673650514501	3.62265331720738
143.768593545279	-14.6121224491532	3.06801381055409
143.910373256	-14.4463971644747	2.51092032056961
144.021759373337	-14.2703078439553	1.95176101905078
144.102668616109	-14.0839805441909	1.39092615413999
144.153039618417	-13.8875486434018	0.828807812107506
144.172832819106	-13.6811527486354	0.265799666272237
144.162030477873	-13.4649405879198	-0.29770323951709
144.120636713874	-13.2390669088822	-0.861304745569306
144.048677545114	-13.0036933656615	-1.42460783061284
143.946200737355	-12.7589884051387	-1.9872148608281
143.813275795902	-12.5051271401002	-2.5487278296641
143.649993946325	-12.2422912327586	-3.10874862513253
143.456467994323	-11.9706687604949	-3.66687931132844
143.232832264061	-11.690454082624	-4.22272236654035
142.979242482231	-11.4018477025867	-4.77588097630588
142.695875633174	-11.1050561260049	-5.32595928038857
142.382929877084	-10.8002917180467	-5.87256267270718
142.040624309561	-10.4877725472214	-6.41529807369748
141.669198860771	-10.1677222358627	-6.95377422174944
141.268914122646	-9.84036980939694	-7.48760194031606
140.840051080831	-9.50594952320159	-8.01639443433082
140.382911020454	-9.16470070731077	-8.53976758341516
139.897815197286	-8.81686759732172	-9.05734023304708
139.385104722267	-8.46269916677777	-9.56873449205932
138.84514013205	-8.10244894474212	-10.0735760071223
138.278301404887	-7.73637485730208	-10.5714942869686
137.684987411415	-7.36473903171166	-11.0621229793135
137.065615805621	-6.98780762174006	-11.5451001755578
136.42062274814	-6.6058506260841	-12.0200687078342
135.750462502016	-6.21914169765509	-12.4866764379916
135.05560717536	-5.82795795468541	-12.9445765625799
134.33654635496	-5.43257979492833	-13.3934278900428
133.593786854821	-5.03329069963372	-13.8328951754017
132.827852326439	-4.63037703265018	-14.2626493436802
132.039282910732	-4.22412785119531	-14.6823678335909
131.228634838724	-3.81483470402067	-15.0917348538528
130.396480102378	-3.40279143285775	-15.4904416840344
129.543406052347	-2.98829396341023	-15.8781869194182
128.670015022641	-2.5716401061505	-16.2546767845273
127.776923880768	-2.15312935395936	-16.6196253603576
126.864763670323	-1.73306266986381	-16.9727548845698
125.934179173454	-1.31174228053328	-17.3137959685645
124.985828484814	-0.889471468699635	-17.6424878971058
124.020382569578	-0.466554360632397	-17.9585788063657
123.038524812723	-0.0432957181944431	-18.2618259919086
122.04095055816	0.379999277348055	-18.5519960913083
121.028366691526	0.803025232288332	-18.8288653105121
120.001491088275	1.2254767640359	-19.0922196711605
118.961052217761	1.64704870205662	-19.3418551546505
117.90778862378	2.06743631125015	-19.5775779561745
116.84244839646	2.48633550746987	-19.7992046586194
115.765788701659	2.90344306591873	-20.0065623639013
114.678575281651	3.31845684389065	-20.1994889426841
113.581581951322	3.73107599066263	-20.3778331049079
112.475590036782	4.14100116399151	-20.5414546129694
111.361387858765	4.54793474749618	-20.6902243818524
110.239770201072	4.9515810606772	-20.8240246270448
109.111537726216	5.35164657763666	-20.9427489601406
107.977496524209	5.74784013754668	-21.0463025014733
106.838457411408	6.13987316112591	-21.1346019833368
105.695235490489	6.52745985500178	-21.2075758036587
104.548649554452	6.91031743085415	-21.2651641359812
103.399521485935	7.28816631069359	-21.3073189456978
102.248675658664	7.66073033580365	-21.3340040743932
101.096938451599	8.02773697321646	-21.3451952445659
99.9451374946807	8.38891752258026	-21.3408801189896
98.7941012045228	8.74400731617814	-21.3210582813539
97.644658210759	9.09274592547172	-21.2857412475471
96.4976366387963	9.43487735117131	-21.2349524694485
95.353863582508	9.77015023061584	-21.1687272976192
94.2141644936727	10.098318024445	-21.0871129728389
93.0793625236185	10.4191392100729	-20.9901685547166
91.9502779705163	10.732377472666	-20.8779648819005
90.82772761579	11.0378018855041	-20.750584521019
89.7125241397584	11.3351870985841	-20.6081216778402
88.6054755387425	11.6243135110164	-20.4506821134563
87.5073844722034	11.9049674501191	-20.2783830622793
86.4190475939565	12.1769413389568	-20.0913531133786
85.3412550508572	12.4400338660727	-19.8897321068986
84.2747898227185	12.6940501484816	-19.6736710221479
83.2204270332282	12.9388018893354	-19.443331825219
82.1789335250494	13.174107527816	-19.1988873427316
81.1510670957232	13.3997923950986	-18.9405210919889
80.1375759922772	13.615688849679	-18.6684271861287
79.1391982291864	13.8216364232154	-18.3828100878442
78.1566611326827	14.0174819496491	-18.0838844820649
77.1906806438705	14.2030796923022	-17.77187510249
76.2419608024167	14.3782914667708	-17.4470165139667
75.3111931362307	14.5429867590351	-17.1095529609231
74.3990561432646	14.6970428277539	-16.7597381232717
73.506214736726	14.8403448176607	-16.3978349349376
72.6333197390604	14.9727858478355	-16.0241153630994
71.7810072867743	15.0942671083081	-15.638860194553
70.9498983415516	15.2046979398885	-15.2423588055677
70.1405981960768	15.3039959133475	-14.8349089236794
69.3536959586909	15.3920868996753	-14.4168164079018
68.5897640432675	15.4689051318409	-13.9883950011037
67.8493578618562	15.5343932626129	-13.5499660763828
67.1330151559601	15.5885024118744	-13.1018583944361
66.4412556703143	15.6311922094067	-12.6444078423573
65.7745807587663	15.6624308288311	-12.1779571883313
65.1334728719493	15.682195014741	-11.7028557926844
64.518395270953	15.6904701020306	-11.2194593516576
63.9297915920088	15.6872500283957	-10.7281296446016
63.3680855703093	15.672537339094	-10.2292342187671
62.8336805315903	15.6463431835791	-9.72314614288127
62.326959237142	15.6086873063813	-9.21024370372024
61.8482835276765	15.5595980281887	-8.6909101355158
61.3979940324427	15.4991122226427	-8.16553331060362
60.9764098439977	15.4272752816362	-7.63450546638845
60.583828469176	15.3441410780391	-7.09822290855894
60.2205253075489	15.2497719173337	-6.55708568653348
59.8867537222492	15.1442384832248	-6.01149732271204
59.5827447045178	15.0276197790154	-5.46186449741495
59.3087067007859	14.9000030558662	-4.9085967319364
59.0648255573727	14.7614837403977	-4.35210610993327
58.8512643541757	14.6121653514105	-3.79280693071981
58.6681631980763	14.452159414144	-3.23111541780486
58.5156392775649	14.2815853602017	-2.66744940778264
58.3937867798981	14.1005704322497	-2.10222802149994
58.3026767262903	13.9092495717148	-1.53587136154895
58.2423571012056	13.7077653076011	-0.968800164838132
58.2128527506148	13.4962676361323	-0.401435542316896
58.2141654098422	13.2749138962215	0.16580140995858
58.2462737607198	13.0438686383867	0.732489883009859
58.3091334641737	12.8033034862375	1.29820970308211
58.4026771957062	12.5533969983633	1.86254163068201
58.5268148170379	12.2943345208349	2.42506769613528
58.6814334373418	12.026308033121	2.98537152252939
58.8663975169209	11.749515997364	3.54303862482483
59.0815490781341	11.4641631911927	4.09765675962807
59.3267077790662	11.1704605487617	4.64881620803848
59.6016712226918	10.8686249891156	5.19611013086682
59.9062149103744	10.5588792426735	5.73913483085847
60.2400927862828	10.2414516772565	6.27749012747488
60.6030371805649	9.91657611360294	6.81077961763658
60.9947591881793	9.58449165047704	7.33861099362903
61.4149488919183	9.24544246786818	7.86059636662051
61.863275652473	8.89967764457695	8.3763525397999
62.3393884187402	8.54745096223128	8.88550133328714
62.8429159221617	8.18902071605065	9.38766983920019
63.3734670470281	7.82464950834279	9.88249075262265
63.9306312726336	7.45460405816634	10.36960261688
64.5139788538349	7.07915499708959	10.848650124487
65.1230611736236	6.69857666492146	11.3192843898709
65.7574112415976	6.31314689898202	11.781163199824
66.4165439494404	5.92314684265093	12.233951284819
67.0999565267345	5.52886071923027	12.6773205700264
67.8071288921476	5.13057564112369	13.1109504346614
68.5375240552679	4.728581381896	13.5345279260589
69.2905885380785	4.32317017461194	13.9477480265534
70.0657528331678	3.91463649700898	14.3503138456689
70.8624318202079	3.50327686325861	14.7419368526327
71.680025151406	3.08938960420267	15.1223370835218
72.5179178524609	2.6732746568233	15.4912433645068
73.375480572939	2.25523334872525	15.8483934522087
74.2520702577432	1.83556818439652	16.1935342623962
75.14703043226	1.41458263204825	16.5264220237523
76.0596919185427	0.992580906950531	16.846822446885
76.9893730169309	0.569867757341879	17.1545108812959
77.9353802987247	0.146748257293446	17.4492724563671
78.8970089389531	-0.276472422138596	17.730902220859
79.8735432250097	-0.699489210166437	17.9992052694195
80.8642570905846	-1.12199735872226	18.2539968583272
81.8684147391444	-1.54369264653324	18.4951025107167
82.8852709830147	-1.96427159654651	18.722358116021
83.9140719318697	-2.38343168867527	18.9356100091852
84.9540554368491	-2.80087155640143	19.1347150634037
86.0044516192629	-3.21629120791155	19.3195407337765
87.0644835094032	-3.62939222734652	19.4899651427799
88.1333674821035	-4.03987798145172	19.6458771042938
89.2103138201399	-4.44745382227663	19.7871761749421
90.2945273507371	-4.85182729410867	19.9137726724512
91.3852079252602	-5.25270833149217	20.0255877059728
92.4815510108074	-5.64980945779743	20.1225531789297
93.5827482801647	-6.0428459871128	20.2046117839571
94.6879880917586	-6.43153622362097	20.2717170178475
95.7964561246717	-6.81560163790684	20.3238331360784
96.9073358571986	-7.19476708611005	20.3609351386967
98.0198093318094	-7.56876097433401	20.383008763052
99.1330575632196	-7.93731546384583	20.3900503909093
100.246261107744	-8.30016664939289	20.382067044435
101.358600712323	-8.657054740732	20.359076311072
102.469257865329	-9.0077242456354	20.3211062800249
103.577415333697	-9.3519241473071	20.2681954754751
104.68225781792	-9.68940807340407	20.2003927833179
105.782972433645	-10.019934480498	20.1177573595894
106.878749320808	-10.3432668133521	20.0203585494027
107.968782242439	-10.6591736661773	19.9082757816245
109.052269162206	-10.967428954422	19.7815984754222
110.128412752432	-11.267812072903	19.6404259465421
111.196420954027	-11.560108042154	19.4848672709782
112.255507673199	-11.844107670195	19.3150411947737
113.304893132085	-12.119607693627	19.131075984215
114.343804640255	-12.3864109257629	18.9331093475186
115.37147695591	-12.6443263968155	18.7212882583715
116.387152992678	-12.8931694828651	18.4957688637339
117.390084280629	-13.1327620473904	18.2567163274529
118.379531505458	-13.3629325625366	18.0043047008017
119.354765024091	-13.5835162322783	17.738716769566
120.31506543193	-13.7943551130547	17.4601439406096
121.259724083574	-13.9952982256234	17.1687860657767
122.188043609298	-14.1862016644207	16.8648512996634
123.099338321074	-14.3669287004146	16.548555968602
123.992934870871	-14.5373498815299	16.2201243909157
124.868172629715	-14.697343125723	15.8797887439272
125.724404169325	-14.8467938085244	15.5277888946725
126.560995803725	-14.9855948496655	15.16437225405
127.37732792711	-15.113646786815	14.7897936018067
128.172795584893	-15.2308578518574	14.4043149267456
128.946808838282	-15.3371440344262	14.0082052771151
129.698793242828	-15.4324291472123	13.6017405985593
130.428190217574	-15.5166448778971	13.1852035371383
131.134457498334	-15.5897308417047	12.758883302271
131.817069524922	-15.6516346253816	12.3230754878691
132.475517756892	-15.7023118244996	11.8780818918807
133.109311172283	-15.7417260775369	11.4242103566575
133.717976442657	-15.7698490916127	10.9617745835747
134.301058399202	-15.7866606637934	10.491093984642
134.85812032188	-15.792148695981	10.0124934482553
135.388744323463	-15.786309203398	9.52630320783292
135.892531505024	-15.7691463182349	9.03285865475447
136.369102355906	-15.740672285825	8.53250012516689
136.818096973773	-15.7009074568597	8.0255727448463
137.239175355102	-15.6498802706596	7.51242622193405
137.632017605922	-15.5876272365844	6.99341465250331
137.996324185021	-15.514192905462	6.46889634463507
138.331816054596	-15.4296298364991	5.93923360838518
138.638234961747	-15.3339985618909	5.40479255862681
138.915343541589	-15.2273675384875	4.86594291096261
139.162925514904	-15.1098131004495	4.32305776795395
139.380785757827	-14.9814194030864	3.77651343516129
139.568750598384	-14.8422783606072	3.22668916647942
139.726667701371	-14.6924895793203	2.67396700643885
139.854406385019	-14.5321602849463	2.11873151271465
139.95185762727	-14.3614052468033	1.56136956562282
140.018933977443	-14.1803466912276	1.00227013258796
140.055569781598	-13.989114215779	0.441824040479269
140.061721226806	-13.7878446922674	-0.119576261553497
140.037366197809	-13.5766821727162	-0.681536941589122
139.982504446156	-13.3557777829355	-1.24366302132136
139.897157448906	-13.1252896126336	-1.80555863286608
139.781368455115	-12.8853826033273	-2.36682724512156
139.635202417187	-12.6362284314452	-2.92707196096844
139.45874590547	-12.3780053831176	-3.48589572736474
139.252107066301	-12.1108982288527	-4.04290161393356
139.015415464762	-11.8350980915948	-4.59769309860762
138.748822140956	-11.5508023117353	-5.14987429944839
138.452499267166	-11.2582143061157	-5.69905028126957
138.126640213714	-10.9575434246945	-6.24482729988724
137.771459243591	-10.6490048026053	-6.78681309935593
137.387191432234	-10.33281920911	-7.32461719490942
136.974092457676	-10.0092128951148	-7.85785113548455
136.53243847626	-9.67841742565868	-8.38612881861401
136.062525838736	-9.34066952876843	-8.90906675619068
135.564670931326	-8.99621092752614	-9.42628437588457
135.039209957952	-8.64528816485218	-9.93740430577022
134.486498555621	-8.28815243964032	-10.442052669542
133.906911770367	-7.92505942514423	-10.9398593935776
133.30084364256	-7.55626910022883	-11.4304584837188
132.668706948726	-7.18204556265966	-11.9134883287649
132.010932897399	-6.80265684806924	-12.3885919963903
131.327970955301	-6.41837474724068	-12.8554175169651
130.620288393383	-6.02947461381032	-13.3136182063954
129.888370021768	-5.63623517895491	-13.7628529198495
129.132717915961	-5.23893835538202	-14.2027863804849
128.353850890128	-4.83786904544557	-14.6330894357261
127.552304425952	-4.43331494519272	-15.0534393613391
126.728630029169	-4.02556634389264	-15.4635201570917
125.883395067469	-3.61491592798818	-15.8630227897181
125.017182337109	-3.20165857422862	-16.2516455078125
124.130589507904	-2.78609115413567	-16.6290940969175
123.224229023778	-2.36851231898021	-16.9950821411234
122.298727532524	-1.94922230381803	-17.3493312927555
121.354725319639	-1.52852271406098	-17.6915715349624
120.392876172224	-1.10671631722731	-18.0215414143609
119.413846723101	-0.684106835385329	-18.3389883032765
118.418316146575	-0.260998736571146	-18.6436686323679
117.406975661493	0.162302986480621	-18.9353481080022
116.38052803709	0.585493018381484	-19.213801955068
115.339687129113	1.00826593648791	-19.4788151094421
114.285177492683	1.43031642685037	-19.7301824374765
113.217733726632	1.85133950394698	-19.9677089319004
112.138100169645	2.27103071618811	-20.1912098913046
111.047030276921	2.6890863613821	-20.4005111177584
109.945286196973	3.1052037079691	-20.5954490496626
108.833638203958	3.51908120750426	-20.7758709625981
107.712864134351	3.93041870810599	-20.9416350874256
106.583748944186	4.3389176753526	-21.0926107674872
105.447084207292	4.74428139695421	-21.228678560498
104.303667422517	5.14621520794313	-21.349730390801
103.154301564329	5.54442669955521	-21.4556696257902
101.999794553126	5.93862592874042	-21.5464111751701
100.840958645927	6.32852563967312	-21.621881598302
99.6786098679565	6.71384146665418	-21.6820191388108
98.513567480934	7.09429214958691	-21.7267738054271
97.3466533586151	7.46959974034663	-21.7561074388368
96.1786914406409	7.83948980991184	-21.7699937085011
95.0105070514584	8.20369165873579	-21.7684181664142
93.8429265349785	8.56193851470995	-21.7513782699386
92.6767764206586	8.91396773893519	-21.718883354307
91.5128829508838	9.25952102716388	-21.6709546674257
90.3520714086577	9.59834460792663	-21.6076252991883
89.1951656113594	9.93018943068932	-21.528940203366
88.0429871333285	10.2548113687697	-21.4349561328732
86.8963549039353	10.5719714071283	-21.3257415849496
85.7560844772149	10.8814358198158	-21.2013767465314
84.6229874216509	11.1829763689582	-21.0619534256631
83.4978706882025	11.4763704723795	-20.9075749721916
82.3815360751607	11.7614013895351	-20.7383561732725
81.274779545399	12.0378583880482	-20.554423161259
80.1783906537404	12.3055369161563	-20.3559132989617
79.0931519367576	12.5642387659104	-20.1429750763931
78.0198383180079	12.8137722378116	-19.9157679424333
76.9592164160522	13.0539522891778	-19.674462208395
75.9120439942808	13.2846006931344	-19.4192388885145
74.879069461573	13.5055461807424	-19.1502895275827
73.861031075478	13.7166245829821	-18.8678160684759
72.8586565863834	13.9176789660771	-18.5720306543199
71.8726624545237	14.1085597627617	-18.263155467639
70.9037534747481	14.2891248957159	-17.941422543363
69.9526219678196	14.4592398979431	-17.6070735686545
69.0199474358534	14.6187780247503	-17.2603596973682
68.1063958640663	14.7676203585644	-16.9015413392717
67.212619319146	14.9056559146027	-16.5308879355392
66.3392553177918	15.0327817275866	-16.1486777564391
65.4869262842408	15.1489029443165	-15.7551976855722
64.6562391807134	15.2539329014451	-15.3507429762368
63.8477848627844	15.3477932017893	-14.9356170112332
63.0621377380864	15.4304137780812	-14.5101310872643
62.2998550926481	15.5017329544298	-14.0746041554701
61.5614768698107	15.5616974991282	-13.6293625647634
60.8475250494599	15.6102626687612	-13.1747398271515
60.1585033729	15.6473922473904	-12.711076357647
59.4948967462489	15.6730585770141	-12.2387191959225
58.8571710647972	15.6872425804602	-11.7580217496457
58.2457726403779	15.6899337780282	-11.2693435263151
57.6611279257854	15.6811302955025	-10.7730498735252
57.1036432404365	15.6608388653546	-10.2695116591728
56.5737043451014	15.6290748205468	-9.75910502673708
56.0716761429385	15.5858620806936	-9.24221111406657
55.5979024295911	15.5312331302309	-8.71921573079471
55.1527055909919	15.4652289905633	-8.19050911797982
54.7363864320308	15.3878991842477	-7.65648560498277
54.3492238751144	15.299301690344	-7.11754334146785
53.9914746838373	15.1995028958833	-6.57408399503467
53.6633734681381	15.0885775365332	-6.02651244477456
53.3651323044572	14.9666086341506	-5.47523647829547
53.0969407639769	14.8336874228855	-4.92066648111216
52.8589656385045	14.6899132720672	-4.36321515710162
52.6513509151607	14.5353936017651	-3.80329717421495
52.4742176258691	14.3702437904141	-3.24132887754497
52.3276638515393	14.1945870751858	-2.67772797484407
52.2117646412416	14.0085544521526	-2.11291322865875
52.1265719669693	13.8122845600426	-1.54730411400462
52.0721147188056	13.605923565616	-0.981320527784873
52.0483987090635	13.3896250466537	-0.415382474947641
52.0554067171394	13.1635498550215	0.150090298024058
52.0930985862044	12.9278659879288	0.714678560966661
52.1614111482674	12.6827484504558	1.27796394946844
52.2602584688017	12.4283791094647	1.83952928406021
52.3895318417073	12.1649465433812	2.39895888915989
52.5491000100977	11.8926458928571	2.95583890990818
52.7388092042956	11.6116786956624	3.5097576169913
52.9584833895789	11.3222527317005	4.06030574870776
53.2079243781371	11.0245818510087	4.60707679858012
53.486912020472	10.7188858041738	5.14966735108064
53.7952044626896	10.4053900707584	5.68767738120858
54.1325383638203	10.0843256759305	6.22071056116396
54.4986291245645	9.75592901185598	6.74837458789242
54.8931710993052	9.42044165360231	7.27028144736236
55.3158378973706	9.07811016649751	7.78604775712737
55.7662827631019	8.72918592349671	8.29529503717553
56.2441387044424	8.37392490387317	8.79765000681377
56.7490188690857	8.01258750301186	9.29274488470795
57.2805169382484	7.64543832845568	9.78021765598388
57.8382074783198	7.27274600487942	10.2597123642984
58.4216460819968	6.89478297096649	10.7308793713942
59.0303699128624	6.51182527256875	11.1933756540089
59.6638981461948	6.12415235300382	11.6468650244758
60.3217320606177	5.73204686312107	12.0910184139523
61.0033558961907	5.33579443060662	12.5255141222471
61.7082366984854	4.93568346401888	12.950038043642
62.4358251221927	4.53200493648737	13.3642839177487
63.1855557708319	4.12505217934591	13.7679535529454
63.9568475016791	3.71512066099812	14.1607570317073
64.7491041336047	3.30250778139642	14.5424129430736
65.5617145801985	2.88751265870168	14.9126485722462
66.3940536032316	2.47043590542367	15.2712001097215
67.2454820468929	2.05157943124264	15.6178128052491
68.1153474653784	1.6312462070226	15.9522411913978
69.0029843561321	1.2097400724855	16.2742492093977
69.9077149885401	0.787365504792522	16.5836103920769
70.8288497858057	0.364427415306499	16.8801079981042
71.7656876331039	-0.0587690693095614	17.1635351778279
72.7175166351036	-0.481918819148139	17.4336950585942
73.6836143495917	-0.904716915786913	17.6904009024317
74.663248673945	-1.32685885847582	17.9334762071735
75.6556780069583	-1.74804078268728	18.1627548007629
76.660152037473	-2.16795966904867	18.3780809311937
77.6759120852253	-2.58631354677954	18.5793093483718
78.7021917717387	-3.00280171076135	18.7663053858285
79.7382174864577	-3.41712492782215	18.9389450029057
80.7832089899284	-3.82898563356692	19.0971148513825
81.8363797871443	-4.23808815133925	19.2407123036918
82.8969379837386	-4.64413888651186	19.3696455015664
83.964086592095	-5.04684653399412	19.4838333544445
85.0370241696742	-5.44592226987105	19.5832055807333
86.1149453305413	-5.84107996387158	19.667702688971
87.1970414149251	-6.23203636587696	19.7372759897229
88.2825009124656	-6.61851130084538	19.7918875692367
89.3705102611831	-7.00022787361887	19.8315102691196
90.4602541009773	-7.37691264518812	19.8561276684176
91.5509160387923	-7.74829582793985	19.865734024752
92.6416791769982	-8.11411147808298	19.8603342526429
93.7317267367836	-8.47409766526769	19.8399438415527
94.8202425266522	-8.82799667046574	19.8045888214544
95.9064116446162	-9.17555515096522	19.7543056750927
96.9894208500836	-9.51652432955366	19.6891412728232
98.068459258177	-9.85066015548882	19.6091527926843
99.1427190631785	-10.1777234812407	19.5144076227358
100.211395866598	-10.4974802299039	19.4049832786713
101.27368938509	-10.8097015559639	19.2809672984119
102.32880377695	-11.1141640102956	19.1424571392241
103.375948625397	-11.4106496925485	18.9895600691389
104.414339054432	-11.6989464089256	18.8223930464147
105.4431966695	-11.978847818476	18.6410826135789
106.461749865037	-12.2501535790129	18.4457647621105
107.469234411677	-12.5126694934334	18.2365848048113
108.46489417247	-12.7662076465641	18.0136972684834
109.447981239321	-13.010586534148	17.7772657211994
110.41775705981	-13.2456311966008	17.5274626634046
111.373492473263	-13.4711733463421	17.2644693796123
112.314468289091	-13.6870514811395	16.9884757897199
113.239976155705	-13.8931110079244	16.6996803185431
114.149318786144	-14.089204350073	16.3982897126962
115.041810450273	-14.2751910541927	16.0845189294758
115.916777506992	-14.450937892341	15.7585909706098
116.773558968473	-14.6163189580001	15.4207367024938
117.611506908051	-14.7712157575333	15.0711947389728
118.429987019834	-14.9155172963425	14.7102112500856
119.228378926271	-15.0491201600942	14.3380398151351
120.006076713341	-15.1719285897956	13.9549412626533
120.762489428383	-15.2838545509208	13.5611834922806
121.497041294067	-15.384817798757	13.1570413231838
122.209172468619	-15.4747459372598	12.7427963266305
122.898339186598	-15.553574471775	12.3187366433507
123.564014236635	-15.6212468556616	11.8851568146627
124.205687293834	-15.6777145333647	11.4423576328271
124.822865294892	-15.7229369747985	10.9906459357463
125.41507293463	-15.7568817057414	10.5303344441434
125.981852886301	-15.7795243318477	10.0617415974845
126.52276611466	-15.7908485563481	9.58519135286157
127.037392162356	-15.7908461923942	9.10101301451493
127.525329630222	-15.7795171691298	8.60954104887014
127.986196278625	-15.756869531649	8.11111489455165
128.419629300353	-15.7229194351905	7.60607878842971
128.825285812048	-15.6776911330806	7.09478155820891
129.202842738752	-15.6212169601175	6.57757643760141
129.551997452719	-15.5535373068477	6.05482087402336
129.872467441573	-15.4747005926527	5.52687633409939
130.163991090826	-15.3847632273024	4.99410809045792
130.426327540123	-15.2837895723413	4.45688501283016
130.659256780725	-15.1718518930581	3.91557939698705
130.86257998066	-15.0490303038072	3.37056672539099
131.03611959094	-14.9154127139156	2.82222544322462
131.179719392308	-14.7710947579306	2.27093679106237
131.293244760764	-14.6161797324404	1.7170845291133
131.376582361447	-14.4507785143277	1.16105475219768
131.429640749084	-14.2750094869105	0.603235640678009
131.452349909218	-14.0889984477071	0.0440172520893257
131.444661695655	-13.8928785222685	-0.516208732573502
131.406549664689	-13.6867900646184	-1.07704924435722
131.338008932084	-13.4708805606487	-1.63811004805768
131.239056595698	-13.2453045163618	-2.19899601428891
131.109731295434	-13.0102233513516	-2.75931134852697
130.950093240547	-12.7658052804119	-3.3186598551801
130.760224424232	-12.5122251956437	-3.87664519377642
130.540228196717	-12.2496645372221	-4.43287112381903
130.2902294434	-11.9783111705389	-4.98694179269516
130.010374382187	-11.6983592479965	-5.53846198722415
129.700830293234	-11.410009072331	-6.08703739808658
129.361785757418	-11.1134669571134	-6.63227490949525
128.993450158181	-10.8089450753517	-7.17378286993955
128.596053677737	-10.4966613177658	-7.71117137071065
128.169847090141	-10.176839132084	-8.24405251628072
127.715101605916	-9.84970737192348	-8.77204073409594
127.23210877346	-9.51550013505551	-9.29475303416576
126.721179998188	-9.17445659798736	-9.81180932204423
126.182646568497	-8.82682084740826	-10.3228326635725
125.616859197974	-8.47284172002887	-10.8274496154414
125.024188161505	-8.11277261475893	-11.3252904601307
124.405022470558	-7.74687132919719	-11.8159895539284
123.759770229432	-7.37539987167661	-12.299185594278
123.088857762376	-6.99862428862202	-12.7745219032805
122.392729712956	-6.61681447418451	-13.2416467606364
121.671848645586	-6.23024398421469	-13.7002136520309
120.926694725345	-5.83918985595835	-14.1498815791883
120.157765127523	-5.44393240140522	-14.5903153541452
119.365574197981	-5.04475502883064	-15.0211858828511
118.550652798409	-4.64194403894191	-15.4421704461642
117.713547897355	-4.23578842970485	-15.8529529843346
116.854822350978	-3.82657969996293	-16.2532243774707
115.975054548804	-3.41461164818163	-16.6426827197612
115.07483790475	-3.00018016134432	-17.0210335912427
114.15478036299	-2.58358302711536	-17.3879903251034
113.215504446533	-2.16511971475662	-17.7432742586961
112.257646221055	-1.74509117193927	-18.0866150088126
111.28185537994	-1.32379961868976	-18.4177507040413
110.288794637911	-0.901548340671498	-18.7364282298319
109.279139179332	-0.478641470212049	-19.0424034763972
108.253576258638	-0.055383783360742	-19.3354415507312
107.212804930171	0.367919516930192	-19.615317029872
106.157535409252	0.790963006547654	-19.881814131329
105.088488560154	1.2134412698101	-20.134726939487
104.006395564032	1.63504909554496	-20.3738596176489
102.911997263964	2.05548169803618	-20.599026573138
101.806043841671	2.47443493944567	-20.8100526441576
100.689294191771	2.89160553592936	-21.0067732703878
99.56251550738	3.30669127409074	-21.1890346431375
98.4264826348209	3.71939123008832	-21.3566938675181
97.2819775405478	4.12940598148042	-21.5096190878187
96.1297890151992	4.53643782655182	-21.6476896299302
94.9707118769951	4.94019099404659	-21.770796103413
94.9707118755876	4.94019093620408	-21.770796100461
93.7885638886593	5.34036228860782	-21.7533000276364
92.6079309256475	5.73666822014177	-21.719636537111
91.4296774058766	6.12881990720222	-21.6698238712223
90.2546667671956	6.51653130990005	-21.6038926796037
89.0837607068569	6.89951939520573	-21.5218859815642
87.9178186147816	7.2775043351798	-21.4238591643908
86.7576970084215	7.65020972620073	-21.3098799248621
85.6042489139033	8.01736279446168	-21.180028248561
84.4583231222298	8.37869460017012	-21.0343963244209
83.3207636887426	8.73394023527443	-20.873088487638
82.1924091558954	9.08283904344329	-20.6962211281859
81.0740921677075	9.42513479965492	-20.503922604558
79.9666386273313	9.76057592255569	-20.2963331279758
78.870867098482	10.0889156582442	-20.0736046739377
77.7875883007854	10.4099122832549	-19.8359008207068
76.7176043213612	10.7233292853629	-19.5833966456803
75.661708293064	11.0289355523474	-19.3162785600849
74.6206834331178	11.32650555449	-19.0347441762858
73.5953026349261	11.6158195250933	-18.7390021081881
72.5863277594883	11.8966636346216	-18.429271833627
71.5945092259405	12.1688301608543	-18.1057835069584
70.6205851990257	12.432117658179	-17.7687777429534
69.6652811625336	12.6863311207041	-17.4185054535807
68.7293091928047	12.9312821371503	-17.0552276285757
67.8133674555319	13.1667890511304	-16.6792151080463
66.9181398299034	13.3926771029682	-16.2907483800196
66.044295021176	13.6087785771803	-15.8901173493038
65.1924862444213	13.814932938702	-15.4776211016594
64.3633505536906	14.0109869713179	-15.0535676569117
63.5575085497847	14.1967948961889	-14.6182737373579
62.7755637391974	14.3722184998962	-14.1720644939547
62.0181018051003	14.5371272456646	-13.7152732730478
61.2856905807507	14.6913983875922	-13.2482413310673
60.5788792959008	14.8349170690549	-12.7713175710757
59.8981980315469	14.9675764212665	-12.2848582799218
59.2441575790738	15.0892776522617	-11.7892268474407
58.6172489213489	15.1999301314166	-11.2847934659917
58.0179425602442	15.2994514644693	-10.7719348703077
57.4466885065354	15.387767564296	-10.251034015985
56.9039158063883	15.4648127125671	-9.72247982736077
56.3900318668978	15.5305296147911	-9.18666685228243
55.9054226489076	15.5848694491419	-8.6439949985735
55.4504519084578	15.6277919066968	-8.09486920301344
55.0254610951006	15.6592652254152	-7.53969914354337
54.630769122463	15.6792662155907	-6.97889891235709
54.2666720798647	15.6877802791773	-6.41288671067532
54.076244230116	15.68752807766	-6.093800440921


==> plots/e060/trajimp-3.tsv <==
0	1	2	3
1	5	6	2
3	2	6	7
0	4	7	3
0	1	5	4
4	5	6	7


==> plots/e060/trajimp-4.tsv <==
x	y	z
50	-25	-25
50	25	-25
150	25	-25
150	-25	-25
50	-25	25
50	25	25
150	25	25
150	-25	25


==> plots/e060/trajimp-5.tsv <==
x	y	z	u	v	w
93.1551921192059	15.2816606427504	-23.127739785733	-9.02540157902941	0	60.2468080647665
127.966834819385	7.49986005036391	-16.5460388609417	-1.84976357253895	0	25.1028366373259
84.7180576434272	13.2964663963733	-21.6289908477332	-5.0215220748038	0	35.1439712941247
115.961900997106	3.11750953401012	-19.6279385283933	-2.31315353406175	0	25.1028366376402
94.9707118755876	4.94019093620408	-21.770796100461	-4.10353605802765	0	25.1028366372058


==> plots/e060/trajimp-6.tsv <==
x	y	z	u	v	w
399.999979227539	299.999978910143	-40	-52.447782924025	-0.709604361153165	-19.4857929409802
201.17264834299	-152.260492753692	-69.0430645545704	-7.64351733076366	152.02740284774	20.486130784775
117.427572001705	-6.70012664768979	10.5993975010767	-12.8545667292179	-151.3135493094	-34.1531602154567


==> plots/e060_hoveringonly/approach_e060.tsv <==
400	300	-40
399.8980331	299.9997685	-39.9999506
399.7964371	299.9990738	-39.99980241
399.6952121	299.9979161	-39.99955543
399.5943587	299.9962953	-39.99920966
399.493877	299.9942114	-39.99876511
399.3937674	299.9916644	-39.99822177
399.2940303	299.9886544	-39.99757966
399.1946659	299.9851813	-39.99683877
399.0956747	299.9812452	-39.99599913
398.9970568	299.9768461	-39.99506073
398.8988127	299.971984	-39.99402359
398.8009425	299.9666589	-39.99288771
398.7034468	299.9608709	-39.99165311
398.6063256	299.9546199	-39.9903198
398.5095795	299.9479061	-39.98888779
398.4132086	299.9407294	-39.9873571
398.3172134	299.9330898	-39.98572774
398.221594	299.9249874	-39.98399972
398.1263508	299.9164223	-39.98217307
398.0314841	299.9073944	-39.98024781
397.9369942	299.8979038	-39.97822394
397.8428813	299.8879506	-39.9761015
397.7491459	299.8775348	-39.97388051
397.6557882	299.8666564	-39.97156097
397.5628084	299.8553155	-39.96914293
397.4702069	299.8435121	-39.96662639
397.377984	299.8312463	-39.9640114
397.2861399	299.8185181	-39.96129796
397.2492549	299.813261	-39.96017727
397.2124314	299.8079289	-39.95904061
397.1756695	299.8025217	-39.957888
397.1389691	299.7970396	-39.95671942
397.1301136	299.7957042	-39.95643476
397.1212617	299.7943644	-39.95614918
397.1124134	299.7930203	-39.95586266
397.1035686	299.7916717	-39.95557521
397.100071	299.7911371	-39.95546125
397.0965738	299.7906018	-39.95534715
397.0930773	299.7900658	-39.95523289
397.0895813	299.7895291	-39.9551185
397.0860859	299.7889917	-39.95500395
397.082591	299.7884536	-39.95488926
397.0790967	299.7879149	-39.95477443
397.075603	299.7873755	-39.95465945
397.069753	299.7864705	-39.95446655
397.0639045	299.7855636	-39.95427325
397.0580576	299.7846548	-39.95407953
397.0522123	299.7837441	-39.95388541
397.0463686	299.7828314	-39.95369088
397.0405265	299.7819168	-39.95349595
397.0346859	299.7810003	-39.9533006
397.0288469	299.7800819	-39.95310484
396.9996756	299.7754611	-39.95211994
396.9705438	299.7707922	-39.95112483
396.9414514	299.7660754	-39.9501195
396.9123986	299.7613106	-39.94910397
396.8224959	299.7462194	-39.94588769
396.7329738	299.7306661	-39.94257314
396.6438325	299.714651	-39.93916037
396.5550723	299.698174	-39.93564941
396.5210563	299.6917177	-39.93427375
396.4870965	299.6851932	-39.93288358
396.4531932	299.6786004	-39.93147892
396.4193463	299.6719395	-39.93005977
396.3855557	299.6652103	-39.92862612
396.3518216	299.658413	-39.92717797
396.318144	299.6515474	-39.92571534
396.2845228	299.6446136	-39.92423822
396.2667844	299.6409232	-39.92345204
396.2490617	299.6372137	-39.92266183
396.2313548	299.6334851	-39.92186757
396.2136637	299.6297376	-39.92106927
396.2136637	299.6297376	-39.92106927
396.1938311	299.6277517	-39.95285267
396.1739921	299.6257604	-39.98463141
396.1541466	299.6237639	-40.01640549
396.1342947	299.6217621	-40.04817491
396.0349387	299.6116733	-40.20695204
395.935422	299.6014521	-40.36561241
395.8357448	299.5910983	-40.52415584
395.7359073	299.580612	-40.68258213
395.503741	299.5557814	-41.04956394
395.2707159	299.5302383	-41.41591236
395.0368344	299.5039828	-41.78162509
394.8020989	299.4770151	-42.14669982
394.5641194	299.4490511	-42.5148253
394.3252736	299.4203607	-42.88229509
394.0855641	299.3909442	-43.24910682
393.8449933	299.3608017	-43.61525815
393.6004077	299.3295259	-43.98551173
393.3549436	299.2975054	-44.35508277
393.1086037	299.2647406	-44.72396885
392.8613906	299.2312316	-45.0921676
392.6099997	299.1965178	-45.46456288
392.3577179	299.1610405	-45.83624749
392.104548	299.1247997	-46.20721896
391.8504929	299.0877959	-46.57747486
391.592074	299.0495091	-46.95204558
391.3327515	299.0104388	-47.32587604
391.0725284	298.9705854	-47.69896375
390.8114078	298.929949	-48.07130619
390.5457142	298.8879439	-48.44810362
390.279104	298.8451344	-48.8241296
390.0115805	298.8015208	-49.19938156
389.7431468	298.7571035	-49.57385696
389.4699036	298.7112228	-49.95295285
389.1957305	298.6645156	-50.33124428
388.9206307	298.6169823	-50.70872862
388.6446077	298.5686233	-51.08540325
388.3635071	298.5186955	-51.4668927
388.0814626	298.4679177	-51.8475426
387.7984776	298.4162905	-52.22735027
387.5145557	298.3638141	-52.60631301
387.22525	298.3096506	-52.99031948
386.9349854	298.2546122	-53.37344895
386.6437659	298.1986993	-53.75569866
386.3515953	298.1419124	-54.13706587
386.0536886	298.0833042	-54.5237465
385.7548074	298.0237943	-54.90950996
385.4549558	297.9633831	-55.29435342
385.154138	297.9020711	-55.67827407
384.8471755	297.8387843	-56.06782755
384.5392219	297.7745667	-56.4564205
384.2302813	297.7094188	-56.84405004
383.9203583	297.6433412	-57.23071326
383.6038119	297.5751112	-57.62339034
383.2862562	297.5059187	-58.01505981
382.9676958	297.4357642	-58.40571868
382.6481352	297.3646485	-58.79536399
382.3213845	297.291172	-59.19148119
381.9936044	297.2166981	-59.58653921
381.6648	297.1412276	-59.98053499
381.3349762	297.064761	-60.37346549
380.997281	296.9856857	-60.77342551
380.6585342	296.9055743	-61.17226937
380.3187413	296.8244275	-61.56999393
379.9779075	296.7422462	-61.96659604
379.6283704	296.6571557	-62.3709161
379.2777566	296.5709854	-62.77405633
378.926072	296.4837363	-63.17601347
378.5733221	296.3954092	-63.57678428
378.2108324	296.3038013	-63.98613912
377.847237	296.2110639	-64.394242
377.4825421	296.1171979	-64.80108952
377.1167541	296.0222043	-65.20667833
376.739902	295.9234584	-65.62196652
376.36191	295.823525	-66.03591961
375.9827849	295.7224051	-66.44853407
375.6025337	295.6201	-66.8598064
375.2094727	295.5134245	-67.28225867
374.8152304	295.4054925	-67.70327795
374.4198142	295.2963053	-68.12286051
374.0232319	295.1858641	-68.54100267
373.6114427	295.0702083	-68.97237004
373.1984201	294.9532113	-69.40218573
372.7841727	294.8348747	-69.83044578
372.3687088	294.7151999	-70.25714629
371.9480847	294.5930358	-70.68630255
371.5262385	294.4695112	-71.11386174
371.1031788	294.3446275	-71.53981999
370.6789146	294.2183865	-71.96417346
370.2541107	294.0909871	-72.38626849
369.8281235	293.9622377	-72.8067562
369.4009617	293.8321398	-73.22563295
368.9726342	293.7006952	-73.64289512
368.5436693	293.5680666	-74.05803785
368.1135592	293.4340979	-74.47156284
367.6823125	293.2987905	-74.88346662
367.2499381	293.1621463	-75.29374579
366.8168211	293.024287	-75.70204344
366.382596	292.8850967	-76.10871263
365.9472717	292.7445769	-76.51375009
365.5108569	292.6027294	-76.91715264
365.0735941	292.4596326	-77.31870337
364.6352598	292.3152131	-77.71861466
364.1958629	292.1694727	-78.11688343
363.7554121	292.0224131	-78.51350668
363.3140073	291.8740667	-78.90840047
362.8715669	291.7244053	-79.30164354
362.4280998	291.5734308	-79.69323301
361.9836149	291.421145	-80.08316608
361.5380689	291.2675316	-80.47148536
361.0915228	291.1126103	-80.85814234
360.6439853	290.9563831	-81.24313437
360.1954656	290.7988518	-81.6264588
359.7457763	290.6399487	-82.00827905
359.2951217	290.4797443	-82.38842515
358.8435108	290.3182404	-82.76689459
358.3909525	290.1554391	-83.14368495
358.2142392	290.0916095	-83.29014506
358.0373837	290.0275831	-83.43634939
357.8603867	289.9633599	-83.5822978
357.6832485	289.8989402	-83.72799015
357.6241492	289.8774152	-83.77651541
357.5650343	289.8558684	-83.82501218
357.5059038	289.8342998	-83.87348045
357.4467577	289.8127094	-83.92192021
357.3875961	289.7910971	-83.97033147
357.3284189	289.7694629	-84.01871422
357.2692263	289.747807	-84.06706845
357.2100181	289.7261292	-84.11539416
357.1723978	289.712347	-84.1460785
357.1347712	289.698556	-84.17675134
357.0971384	289.6847561	-84.20741265
357.0594994	289.6709475	-84.23806246
357.0474181	289.6665138	-84.24789686
357.0353361	289.6620793	-84.25773007
357.0232535	289.6576438	-84.2675621
357.0111703	289.6532074	-84.27739295
356.9990864	289.6487701	-84.2872226
356.9870019	289.644332	-84.29705108
356.9749168	289.6398929	-84.30687836
356.962831	289.6354529	-84.31670446
356.9530933	289.631875	-84.32462026
356.9433551	289.6282966	-84.3325353
356.9336166	289.6247175	-84.34044956
356.9238776	289.6211379	-84.34836305
356.8751766	289.6032309	-84.38791897
356.8264652	289.5853092	-84.42745562
356.7777435	289.5673729	-84.46697301
356.7290114	289.5494218	-84.50647113
356.4851963	289.4594463	-84.70367264
356.2411245	289.3691038	-84.90039207
355.9967971	289.2783946	-85.09662911
355.7522158	289.1873192	-85.29238342
355.2920797	289.0152417	-85.65880782
354.8310609	288.8418747	-86.02352554
354.3691684	288.6672203	-86.38653453
353.9064113	288.4912805	-86.7478328
353.4423762	288.3138956	-87.10774497
352.9774931	288.1352272	-87.46593947
352.5117711	287.9552776	-87.82241444
352.0452191	287.7740487	-88.17716809
351.5769868	287.5912063	-88.53084577
351.1079398	287.4070845	-88.88279231
350.6380872	287.2216852	-89.23300605
350.1674381	287.0350109	-89.58148537
349.8233655	286.8979344	-89.83477993
349.4788769	286.7601803	-90.08714878
349.1339758	286.6217497	-90.33859133
348.7886657	286.4826434	-90.58910702
348.4429502	286.3428622	-90.83869528
348.0968329	286.2024071	-91.08735559
347.7503171	286.0612789	-91.3350874
347.4034066	285.9194785	-91.5818902
346.9354075	285.7273743	-91.91292959
346.4667068	285.5340537	-92.24228063
345.9973132	285.339519	-92.56994215
345.5272351	285.1437724	-92.89591307
345.0624263	284.9493091	-93.21611058
344.5969669	284.7536686	-93.53465788
344.1308653	284.556853	-93.85155404
343.6641297	284.3588645	-94.16679815
343.2029865	284.1623609	-94.47623075
342.741242	283.9647195	-94.78405333
342.2789041	283.7659425	-95.09026517
341.8159808	283.566032	-95.39486555
341.3578197	283.3673112	-95.69437452
340.899102	283.1674868	-95.99230768
340.4398351	282.9665611	-96.28866446
339.9800267	282.764536	-96.58344432
339.5243012	282.563455	-96.87371576
339.0680598	282.3613007	-97.16244081
338.6113098	282.158075	-97.44961906
338.1540586	281.9537799	-97.73525012
337.7003358	281.7502258	-98.01684541
337.2461348	281.5456251	-98.29691995
336.7914629	281.3399798	-98.57547345
336.336327	281.1332918	-98.8525057
335.8842584	280.9271733	-99.12589217
335.431747	280.7200321	-99.39778045
334.9787996	280.5118703	-99.66817039
334.5254231	280.3026899	-99.9370619
334.0747246	280.0939315	-100.2026341
333.6236164	279.8841723	-100.4667281
333.1721052	279.6734142	-100.7293439
332.7201976	279.4616591	-100.9904816
332.270635	279.2501977	-101.2485765
331.8206939	279.0377553	-101.5052112
331.3703811	278.8243337	-101.7603858
330.919703	278.6099349	-102.0141004
330.4710811	278.3957163	-102.2650089
330.0221108	278.1805348	-102.5144734
329.5727983	277.9643924	-102.7624942
329.1231501	277.747291	-103.0090713
328.6753059	277.5302682	-103.2530468
328.2271417	277.3122994	-103.4955929
327.7786637	277.0933864	-103.73671
327.3298783	276.8735311	-103.9763984
326.8826741	276.6536628	-104.2136631
326.4351773	276.4328639	-104.4495118
325.987394	276.2111365	-104.6839449
325.5393303	275.9884823	-104.916963
325.0926496	275.7657314	-105.1477131
324.6457027	275.5420644	-105.3770596
324.1984954	275.3174833	-105.6050028
323.751034	275.09199	-105.8315434
323.3047779	274.8663228	-106.0559533
322.8582811	274.6397533	-106.2789708
322.4115494	274.4122831	-106.5005966
321.9645886	274.1839144	-106.7208311
321.5186731	273.9553003	-106.9390565
321.0725414	273.7257965	-107.1558999
320.6261994	273.4954049	-107.3713621
320.1796528	273.2641273	-107.5854436
319.7340061	273.0325377	-107.7976241
319.2881672	272.8000703	-108.0084323
318.8421418	272.5667271	-108.217869
318.3959355	272.3325099	-108.4259351
317.9504965	272.0979179	-108.6321964
317.5048886	271.8624594	-108.8370944
317.0591174	271.6261364	-109.0406301
316.6131884	271.3889508	-109.2428042
316.1679051	271.1513309	-109.44326
315.7224755	270.9128552	-109.6423609
315.2769054	270.6735258	-109.840108
314.8312	270.4333444	-110.0365022
314.3860282	270.1926722	-110.2312553
313.9407324	269.9511544	-110.4246616
313.4953181	269.708793	-110.616722
313.0497906	269.4655898	-110.8074377
312.6046931	269.2218418	-110.9965818
312.1594933	268.9772579	-111.1843866
311.7141966	268.73184	-111.370853
311.2688083	268.4855901	-111.5559822
310.8237537	268.2387433	-111.7396027
310.3786181	267.9910699	-111.9218908
309.9334068	267.7425717	-112.1028477
309.488125	267.4932506	-112.2824746
309.0430871	267.2432826	-112.4606493
308.5979891	266.9924968	-112.6374983
308.1528363	266.740895	-112.8130227
307.7076337	266.4884792	-112.987224
307.2625911	266.2353679	-113.1600241
306.8175089	265.9814471	-113.3315048
306.3723923	265.7267189	-113.5016674
305.9272463	265.4711851	-113.6705132
305.4821814	265.2149085	-113.838004
305.0370972	264.9578305	-114.0041814
304.5919987	264.6999531	-114.1690468
304.1468908	264.4412783	-114.3326014
303.7017899	264.1818145	-114.4948428
303.2566895	263.9215572	-114.6557764
302.8115946	263.6605083	-114.8154038
302.3665101	263.3986696	-114.9737263
301.9213625	263.1359969	-115.1307731
301.4762351	262.8725381	-115.2865177
301.0311326	262.6082951	-115.4409615
300.5860601	262.3432699	-115.5941061
300.1408581	262.0773663	-115.7460088
299.6956956	261.8106838	-115.8966145
299.2505775	261.5432243	-116.0459247
298.8055084	261.2749899	-116.1939411
298.3602469	261.0058333	-116.3407461
297.9150439	260.7359048	-116.4862591
297.4699044	260.4652063	-116.6304817
297.0248329	260.1937398	-116.7734156
296.5795091	259.921308	-116.9151655
296.1342628	259.648111	-117.0556283
295.6890986	259.3741507	-117.1948055
295.2440213	259.0994291	-117.3326989
294.7986345	258.8236996	-117.4694329
294.3533439	258.5472114	-117.6048844
293.9081541	258.2699664	-117.739055
293.4630698	257.9919666	-117.8719467
293.0176212	257.7129166	-118.0037007
292.5722874	257.4331141	-118.1341766
292.1270728	257.1525612	-118.2633763
291.681982	256.8712598	-118.3913017
291.2364748	256.5888661	-118.5181087
290.7911006	256.305726	-118.6436421
290.3458639	256.0218416	-118.7679035
289.9007692	255.7372148	-118.8908951
289.4552077	255.4514539	-119.0127855
289.0097975	255.1649525	-119.1334063
288.564543	254.8777127	-119.2527596
288.1194485	254.5897365	-119.3708472
287.6738389	254.3005843	-119.4878486
287.2283987	254.0106975	-119.6035845
286.783132	253.720078	-119.7180569
286.3380432	253.4287278	-119.8312679
285.8923929	253.13616	-119.9434056
285.4469298	252.8428631	-120.0542818
285.0016581	252.5488391	-120.1638985
284.556582	252.2540901	-120.2722578
284.1108996	251.9580817	-120.3795548
283.6654221	251.6613497	-120.4855941
283.2201537	251.363896	-120.5903779
282.7750986	251.0657228	-120.6939082
282.3293937	250.7662484	-120.7963856
281.8839114	250.4660556	-120.8976089
281.4386558	250.1651466	-120.9975804
280.9936311	249.8635233	-121.0963024
280.5479146	249.5605569	-121.1939789
280.1024381	249.2568773	-121.2904051
279.6572059	248.9524866	-121.3855831
279.212222	248.6473868	-121.4795154
278.7665055	248.3409018	-121.572408
278.3210466	248.0337086	-121.6640539
277.8758493	247.7258094	-121.7544554
277.4309176	247.4172063	-121.8436147
276.9852138	247.1071754	-121.9317387
276.5397849	246.7964414	-122.0186195
276.0946349	246.4850063	-122.1042593
275.6497679	246.1728722	-122.1886606
275.2040902	245.8592678	-122.2720296
274.7587047	245.544965	-122.3541587
274.3136155	245.2299659	-122.4350503
273.8688263	244.9142727	-122.5147068
273.423189	244.5970662	-122.5933325
272.9778611	244.279166	-122.6707217
272.5328466	243.9605743	-122.7468768
272.0881493	243.6412932	-122.8218003
271.6425673	243.3204554	-122.895693
271.1973119	242.9989285	-122.9683525
270.752387	242.6767148	-123.0397812
270.3077963	242.3538164	-123.1099817
269.8622852	242.0293173	-123.1791503
269.4171179	241.7041339	-123.2470888
268.9722982	241.3782681	-123.3137998
268.5278296	241.0517221	-123.3792859
268.0824058	240.7235312	-123.4437376
267.6373428	240.3946603	-123.5069624
267.1926443	240.0651116	-123.5689629
266.7483141	239.7348872	-123.6297418
266.3029944	239.402973	-123.6894825
265.8580525	239.0703833	-123.7479994
265.4134922	238.7371201	-123.8052952
264.969317	238.4031856	-123.8613726
264.5241188	238.067516	-123.9164069
264.0793155	237.731175	-123.9702204
263.6349107	237.394165	-124.022816
263.1909079	237.0564879	-124.0741963
262.7458493	236.7170298	-124.1245274
262.3012025	236.3769045	-124.1736408
261.856971	236.0361144	-124.2215392
261.4131585	235.6946615	-124.2682255
260.9682579	235.3513809	-124.3138553
260.5237861	235.0074374	-124.3582704
260.0797465	234.6628331	-124.4014735
259.6361427	234.3175703	-124.4434675
259.1914191	233.9704324	-124.4843967
258.7471412	233.6226357	-124.5241141
258.3033124	233.2741824	-124.5626225
257.8599362	232.9250746	-124.5999249
257.415409	232.5740437	-124.6361529
256.9713444	232.222358	-124.6711719
256.5277459	231.8700197	-124.7049849
256.0846167	231.5170311	-124.7375949
255.6403057	231.1620705	-124.7691199
255.1964744	230.8064591	-124.7994388
254.7531259	230.450199	-124.8285545
254.3102636	230.0932926	-124.8564701
253.8661891	229.7343646	-124.8832891
253.4226112	229.3747897	-124.9089048
252.9795331	229.0145701	-124.9333201
252.5369579	228.653708	-124.9565383
252.1110319	228.3054251	-124.9777786
251.6855787	227.9565499	-124.997913
251.260601	227.6070843	-125.0169445
250.8361017	227.2570304	-125.0348756
250.8361017	227.2570304	-125.0348756
250.6364358	227.1037628	-125.0429366
250.4368768	226.9503654	-125.0507546
250.237425	226.7968385	-125.0583299
250.0380807	226.6431823	-125.0656629
249.5937146	226.2998962	-125.0811513
249.1498882	225.9559695	-125.0954379
248.7066047	225.6114043	-125.1085259
248.2638672	225.2662029	-125.1204184
247.8207613	224.919649	-125.1311396
247.37821	224.5724606	-125.1406668
246.9362161	224.22464	-125.1490033
246.4947828	223.8761893	-125.1561522
246.0520037	223.5255966	-125.16214
245.609796	223.1743729	-125.1669365
245.1681629	222.8225204	-125.1705449
244.7271072	222.4700413	-125.1729684
244.2846807	222.1153711	-125.1742133
243.8428428	221.7600732	-125.1742695
243.4015964	221.40415	-125.1731402
242.9609445	221.0476035	-125.1708288
242.5188916	220.6888116	-125.1673201
242.0774444	220.3293954	-125.1626253
241.6366059	219.9693571	-125.1567477
241.1963789	219.608699	-125.1496906
240.7547106	219.2457314	-125.1414162
240.3136653	218.8821427	-125.1319582
239.8732458	218.5179352	-125.1213199
239.4334548	218.1531111	-125.1095048
238.9921943	217.7859217	-125.0964512
238.551574	217.4181145	-125.0822165
238.1115968	217.0496917	-125.066804
237.6722653	216.6806557	-125.0502172
237.2314359	216.3091971	-125.0323698
236.7912642	215.9371239	-125.0133437
236.3517528	215.5644384	-124.9931422
235.9129044	215.1911427	-124.971769
235.4725298	214.8153661	-124.9491118
235.0328303	214.4389779	-124.9252782
234.5938085	214.0619806	-124.9002718
234.1554671	213.6843764	-124.8740962
233.7155713	213.3042311	-124.8466119
233.276368	212.9234775	-124.8179537
232.8378599	212.5421178	-124.788125
232.4000496	212.1601544	-124.7571295
231.9606566	211.7755884	-124.7247997
231.5219739	211.3904172	-124.6912981
231.0840038	211.004643	-124.6566286
230.6467491	210.6182682	-124.6207946
230.2078833	210.2292277	-124.5835994
229.7697455	209.8395849	-124.5452347
229.3323381	209.4493423	-124.5057043
228.8956636	209.0585023	-124.4650119
228.4573497	208.6649316	-124.4229299
228.0197816	208.2707617	-124.3796808
227.5829616	207.875995	-124.3352682
227.1468922	207.4806341	-124.289696
226.709155	207.0824757	-124.2427047
226.2721814	206.6837212	-124.1945483
225.835974	206.284373	-124.1452309
225.4005349	205.8844335	-124.0947561
224.9633993	205.481628	-124.0428312
224.5270455	205.0782294	-123.9897436
224.0914758	204.6742401	-123.935497
223.6566924	204.2696626	-123.8800954
223.2201837	203.8621485	-123.8232114
222.7844749	203.4540443	-123.7651667
222.3495684	203.0453524	-123.7059653
221.9154663	202.6360753	-123.645611
221.4796097	202.2237888	-123.5837406
221.0445715	201.8109153	-123.5207117
220.6103539	201.397457	-123.4565281
220.1769589	200.9834166	-123.3911939
219.74178	200.5662919	-123.3243083
219.3074381	200.148583	-123.2562662
218.8739351	199.7302923	-123.1870715
218.4412732	199.3114225	-123.1167284
218.0067977	198.8893912	-123.044797
217.5731777	198.4667785	-122.9717111
217.1404154	198.0435871	-122.8974748
216.7085127	197.6198195	-122.8220921
216.2747663	197.1928104	-122.7450826
215.8418944	196.765223	-122.6669206
215.4098989	196.3370598	-122.5876101
214.9787817	195.9083233	-122.5071553
214.5457904	195.476263	-122.4250337
214.1136925	195.0436272	-122.3417613
213.68249	194.6104185	-122.2573424
213.2521849	194.1766395	-122.1717812
212.8199744	193.7394513	-122.0845112
212.3886768	193.3016905	-121.9960923
211.9582938	192.8633598	-121.9065288
211.5288272	192.4244617	-121.8158249
211.0974237	191.9820661	-121.7233685
210.6669526	191.5391008	-121.6297649
210.2374155	191.0955684	-121.5350185
209.8088141	190.6514716	-121.4391335
209.3782437	190.2037858	-121.3414503
208.9486253	189.7555331	-121.2426217
208.5199606	189.3067163	-121.1426519
208.0922513	188.8573379	-121.0415454
207.66254	188.4042756	-120.9385929
207.2338007	187.9506493	-120.8344966
206.806035	187.4964617	-120.7292608
206.3792445	187.0417156	-120.62289
205.9504184	186.5831868	-120.5146232
205.5225846	186.124097	-120.405214
205.0957444	185.6644487	-120.2946671
204.6698995	185.2042447	-120.1829868
204.2419846	184.7401557	-120.0693582
203.8150824	184.2755084	-119.9545887
203.3891944	183.8103056	-119.838683
202.964322	183.3445499	-119.7216454
202.5373441	182.8748026	-119.6026048
202.1113998	182.4044998	-119.4824247
201.6864904	181.9336443	-119.3611097
201.2626173	181.4622388	-119.2386644
200.8366021	180.9867306	-119.1141586
200.4116417	180.5106697	-118.9885147
199.9877373	180.034059	-118.8617372
199.5648902	179.5569011	-118.7338308
199.1398633	179.0755246	-118.6038037
198.7159127	178.5935982	-118.4726397
198.2930395	178.1111248	-118.3403433
197.871245	177.6281071	-118.2069193
197.4472317	177.1407496	-118.0713115
197.0243166	176.6528451	-117.9345678
196.6025007	176.1643963	-117.7966929
196.1817852	175.6754062	-117.6576915
195.7588104	175.1819495	-117.51644
195.3369561	174.6879485	-117.3740535
194.9162232	174.1934062	-117.2305368
194.4966128	173.6983253	-117.0858946
194.0781179	173.2026992	-116.940129
193.6607477	172.7065403	-116.7932474
193.244503	172.2098515	-116.6452546
192.8293849	171.7126356	-116.4961554
192.4155514	171.2150848	-116.3460117
192.0028455	170.717013	-116.1947718
191.5912681	170.218423	-116.0424403
191.1808198	169.7193175	-115.889022
190.7715918	169.2198097	-115.7345557
190.3634941	168.7197923	-115.5790123
189.9565276	168.219268	-115.4223965
189.5506931	167.7182397	-115.2647127
189.146018	167.2167433	-115.1059763
188.7424761	166.7147485	-114.9461814
188.3400681	166.212258	-114.7853325
187.9387947	165.7092744	-114.6234341
187.5386241	165.2057598	-114.4604777
187.1395895	164.7017575	-114.2964808
186.7416915	164.1972703	-114.1314478
186.3449306	163.6923008	-113.9653833
185.9492197	163.1867396	-113.7982547
185.5546476	162.6807013	-113.630103
185.1612147	162.1741885	-113.4609327
184.7689215	161.667204	-113.2907484
184.6428859	161.5039072	-113.2357514
184.5169685	161.3405618	-113.18065
184.3911692	161.1771679	-113.1254443
184.2654882	161.0137258	-113.0701344
184.1399253	160.8502354	-113.0147205
184.0144807	160.6866968	-112.9592027
183.8891542	160.5231101	-112.9035811
183.763946	160.3594754	-112.8478559
183.3759539	159.8511185	-112.6741822
182.9891021	159.3423025	-112.4995157
182.6033909	158.8330299	-112.3238606
182.2188208	158.3233033	-112.1472214
181.8347545	157.8122755	-111.9693058
181.4518336	157.3007974	-111.7904114
181.0700584	156.7888716	-111.6105426
180.6894291	156.2765007	-111.4297036
180.3096857	155.7633348	-111.2477735
179.9310902	155.2497282	-111.0648805
179.553643	154.7356836	-110.8810288
179.1773441	154.2212036	-110.6962227
179.0159523	153.9999311	-110.6164952
178.8547727	153.7785789	-110.5365924
178.6938053	153.5571471	-110.4565148
178.5330501	153.3356359	-110.3762627
178.4826523	153.2661141	-110.3510453
178.4322754	153.1965845	-110.3258108
178.3819194	153.1270471	-110.3005592
178.3315843	153.0575019	-110.2752905
178.2812701	152.9879489	-110.2500046
178.2309768	152.9183882	-110.2247017
178.1807043	152.8488197	-110.1993816
178.1304528	152.7792435	-110.1740445
178.1129884	152.7550544	-110.1652324
178.0955264	152.7308643	-110.1564182
178.078067	152.7066732	-110.1476019
178.0606102	152.6824812	-110.1387836
178.0536893	152.672889	-110.1352866
178.0467689	152.6632967	-110.1317893
178.0398488	152.6537041	-110.1282916
178.0329292	152.6441115	-110.1247937
178.0260099	152.6345187	-110.1212954
178.0190911	152.6249257	-110.1177968
178.0121726	152.6153326	-110.1142979
178.0052546	152.6057394	-110.1107986
177.9986539	152.5965856	-110.1074594
177.9920536	152.5874317	-110.10412
177.9854537	152.5782777	-110.1007802
177.9788542	152.5691236	-110.0974401
177.9458618	152.5233508	-110.0807353
177.9128784	152.4775748	-110.0640232
177.8799041	152.4317953	-110.0473036
177.8469388	152.3860126	-110.0305768
177.682248	152.1570488	-109.9468321
177.5177831	151.9280018	-109.8629039
177.3535442	151.698872	-109.7787925
177.1895312	151.4696593	-109.6944983
176.8199778	150.9517334	-109.5034689
176.4515768	150.4333891	-109.3115131
176.0843283	149.914629	-109.1186351
175.7182322	149.3954556	-108.924839
175.3526803	148.8750037	-108.7298032
174.9882846	148.354142	-108.5338544
174.6250452	147.832873	-108.3369968
174.2629618	147.3111992	-108.1392345
173.9077733	146.7974403	-107.9437423
173.5537043	146.2832941	-107.7473818
173.2007545	145.7687627	-107.5501568
172.8489239	145.2538487	-107.3520711
172.4916405	144.7288789	-107.1493865
172.1355184	144.2035167	-106.9458166
171.7805574	143.6777644	-106.7413654
171.4267572	143.1516245	-106.536037
171.0736313	142.6243717	-106.3295499
170.7216691	142.096735	-106.1221911
170.3708702	141.5687168	-105.9139645
170.0212345	141.0403194	-105.7048741
169.6722526	140.5107712	-105.4946161
169.3244365	139.9808475	-105.2834996
168.9777861	139.4505505	-105.0715286
168.6323009	138.9198828	-104.858707
168.2874458	138.3880199	-104.6447055
167.9437588	137.8557897	-104.4298585
167.6012397	137.3231945	-104.2141699
167.259888	136.7902367	-103.9976436
166.9191441	136.2560402	-103.7799249
166.5795706	135.7214845	-103.5613734
166.2411672	135.186572	-103.341993
165.9039333	134.6513048	-103.1217875
165.5672865	134.1147561	-102.9003765
165.2318124	133.5778561	-102.6781452
164.8975104	133.0406073	-102.4550974
164.56438	132.5030118	-102.2312367
164.2318175	131.9640925	-102.0061574
163.9004298	131.4248298	-101.7802698
163.5702164	130.885226	-101.5535778
163.2411767	130.3452835	-101.3260851
162.9126869	129.8039753	-101.0973599
162.5853741	129.2623315	-100.8678385
162.2592377	128.7203544	-100.6375244
161.934277	128.1780462	-100.4064215
161.6098495	127.6343312	-100.174072
161.2866012	127.0902883	-99.94093795
160.9645313	126.5459196	-99.70702289
160.6436392	126.0012275	-99.4723305
160.3232648	125.4550878	-99.2363772
160.0040717	124.9086277	-98.99965066
159.6860591	124.3618494	-98.76215452
159.3692263	123.8147551	-98.5238924
159.052897	123.2661729	-98.28435459
158.737751	122.7172779	-98.04405473
158.4237875	122.168072	-97.80299642
158.1110058	121.6185575	-97.56118322
157.7987144	121.0675152	-97.3180792
157.4876084	120.5161673	-97.07422408
157.177687	119.9645159	-96.82962143
156.8689492	119.4125632	-96.58427477
156.5606897	118.8590432	-96.33762183
156.2536176	118.3052247	-96.09022854
155.947732	117.75111	-95.84209841
155.6430322	117.1967013	-95.59323495
155.3387993	116.6406858	-95.34304938
155.035756	116.0843792	-95.092134
154.7339013	115.5277834	-94.84049227
154.4332341	114.9709007	-94.58812767
154.1330239	114.4123722	-94.33442478
153.8340051	113.8535597	-94.0800024
153.5361769	113.294465	-93.82486397
153.2395383	112.7350904	-93.56901292
152.9433473	112.1740313	-93.31180705
152.6483498	111.612695	-93.05389182
152.3545448	111.0510837	-92.79527063
152.0619313	110.4891994	-92.53594687
151.7697572	109.9255919	-92.27525144
151.4787786	109.3617142	-92.01385658
151.1889944	108.7975683	-91.75176566
150.9004037	108.2331563	-91.48898204
150.6122448	107.6669827	-91.22480953
150.3252834	107.1005458	-90.95994734
150.0395185	106.5338474	-90.6943988
149.7549489	105.9668899	-90.42816724
149.4708045	105.3981323	-90.16052923
149.1878597	104.8291182	-89.89221111
148.9061132	104.2598495	-89.62321617
148.625564	103.6903282	-89.35354769
148.3454341	103.1189687	-89.08245483
148.0665058	102.5473593	-88.81069124
147.7887778	101.975502	-88.53826018
147.5122489	101.4033989	-88.2651649
147.2361344	100.8294194	-87.99062697
146.9612233	100.2551966	-87.71542753
146.6875146	99.68073264	-87.4395698
146.4150069	99.10602944	-87.163057
146.1429092	98.52941158	-86.8850829
145.8720171	97.95255711	-86.60645632
145.6023292	97.375468	-86.32718046
145.3338441	96.79814624	-86.04725851
145.0657657	96.21887167	-85.76585625
144.7988947	95.63936702	-85.48381039
144.5332299	95.05963427	-85.2011241
144.2687699	94.47967537	-84.91780052
144.0047136	93.89772548	-84.63297727
143.7418668	93.31555199	-84.34751913
143.4802281	92.73315688	-84.06142924
143.2197961	92.15054208	-83.77471071
142.9597658	91.56589803	-83.48647274
142.7009469	90.98103683	-83.19760845
142.443338	90.39596043	-82.90812094
142.1869378	89.81067074	-82.61801328
141.9309378	89.22331349	-82.32636603
141.6761512	88.63574547	-82.03410087
141.4225766	88.04796862	-81.74122085
141.1702126	87.45998486	-81.44772903
140.918248	86.86989515	-81.15267712
140.6674989	86.27960103	-80.85701555
140.4179637	85.68910441	-80.56074734
140.169641	85.09840719	-80.26387552
139.9217177	84.50556546	-79.96542268
139.6750118	83.91252563	-79.66636828
139.4295219	83.31928959	-79.36671532
139.1852463	82.72585923	-79.06646679
138.9413707	82.13024567	-78.76461592
138.6987145	81.53444027	-78.46217146
138.4572763	80.93844492	-78.15913636
138.2170544	80.34226148	-77.85551358
137.9772336	79.74385602	-77.55026677
137.7386343	79.14526494	-77.24443417
137.501255	78.54649013	-76.93801873
137.2650939	77.94753343	-76.63102337
137.0293358	77.3463156	-76.3223818
136.7948011	76.74491835	-76.01316212
136.5614885	76.14334354	-75.70336726
136.3293961	75.54159301	-75.39300009
136.097709	74.93754212	-75.08096417
135.8672475	74.33331798	-74.76835768
135.6380101	73.72892242	-74.45518352
135.4099949	73.12435729	-74.14144454
135.182388	72.51745228	-73.82601381
134.9560089	71.91038015	-73.51001994
134.7308557	71.30314272	-73.19346576
134.5069269	70.69574181	-72.87635411
134.28341	70.08596128	-72.55752728
134.061123	69.47601972	-72.23814459
133.840064	68.86591896	-71.91820884
133.6202314	68.2556608	-71.59772284
133.400815	67.64298293	-71.27549777
133.1826305	67.0301501	-70.95272396
132.9656762	66.41716414	-70.62940423
132.7499503	65.80402682	-70.30554134
132.5346453	65.18842945	-69.97991503
132.3205745	64.57268319	-69.65374703
132.107736	63.95678982	-69.32704008
131.896128	63.34075113	-68.99979694
131.6849464	62.72221173	-68.67076558
131.475001	62.10352946	-68.34119942
131.2662901	61.4847061	-68.01110119
131.0588119	60.86574343	-67.68047362
130.8517659	60.24423895	-67.34803249
130.6459585	59.62259762	-67.01506333
130.4413877	59.00082119	-66.68156886
130.2380516	58.37891143	-66.34755175
130.0351545	57.75441848	-66.01169531
129.8334981	57.12979465	-65.6753175
129.6330805	56.50504172	-65.338421
129.4338999	55.88016143	-65.00100847
129.2351654	55.25265615	-64.66173032
129.0376738	54.62502599	-64.32193734
128.8414233	53.99727268	-63.98163217
128.646412	53.36939796	-63.64081746
128.4518545	52.73885604	-63.29811032
128.2585423	52.1081952	-62.95489477
128.0664734	51.47741716	-62.61117343
127.875646	50.84652366	-62.2669489
127.6852806	50.21292027	-61.9208046
127.4961629	49.5792039	-61.57415819
127.3082909	48.94537629	-61.22701227
127.1216625	48.31143913	-60.87936942
126.9355051	47.674749	-60.52977892
126.7505978	47.03795183	-60.17969251
126.5669385	46.40104935	-59.82911276
126.3845253	45.76404324	-59.47804221
126.2025924	45.12424059	-59.12499561
126.0219121	44.48433685	-58.77145918
125.8424822	43.84433371	-58.41743545
125.6643007	43.20423285	-58.06292696
125.4866097	42.56129136	-57.70641342
125.3101736	41.9182547	-57.34941601
125.1349904	41.27512456	-56.99193726
124.961058	40.63190262	-56.63397967
124.7876268	39.98579542	-56.27398744
124.6154531	39.33959898	-55.91351722
124.4445347	38.69331497	-55.55257148
124.2748696	38.04694506	-55.19115271
124.1057169	37.39764477	-54.82766917
123.9378242	36.74826117	-54.46371337
123.7711895	36.0987959	-54.0992878
123.6058105	35.44925063	-53.7343949
123.4409558	34.7967293	-53.36740646
123.2773638	34.14413056	-52.99995143
123.1150323	33.49145608	-52.63203224
122.953959	32.8387075	-52.26365132
122.7934226	32.18293654	-51.89314346
122.6341516	31.52709412	-51.52217456
122.4761436	30.87118185	-51.15074702
122.3193965	30.21520139	-50.77886324
122.1631994	29.55615168	-50.40482051
122.0082703	28.89703642	-50.03032217
121.854607	28.23785725	-49.65537062
121.7022073	27.57861578	-49.27996823
121.5503712	26.91625758	-48.90237422
121.399806	26.25383977	-48.52432994
121.2505094	25.59136396	-48.14583777
121.102479	24.92883178	-47.76690005
120.9550267	24.2631347	-47.38573737
120.808848	23.59738394	-47.00412966
120.6639407	22.93158113	-46.62207927
120.5203025	22.26572786	-46.23958852
120.3772574	21.59666088	-45.8548388
120.2354888	20.92754617	-45.46964919
120.0949945	20.25838535	-45.08402201
119.955772	19.58918001	-44.69795957
119.8171584	18.91671147	-44.30960345
119.6798243	18.24420117	-43.92081248
119.5437673	17.5716507	-43.53158897
119.4089851	16.89906166	-43.14193518
119.2748281	16.22315918	-42.74995227
119.1419537	15.54722093	-42.35753946
119.0103593	14.87124848	-41.96469902
118.8800427	14.19524341	-41.5714332
118.7503685	13.51587399	-41.17580212
118.6219798	12.83647479	-40.77974598
118.4948743	12.15704739	-40.38326704
118.3690496	11.47759334	-39.98636753
118.243885	10.79472321	-39.58706582
118.1200091	10.11182932	-39.1873438
117.9974195	9.428913224	-38.78720371
117.8761139	8.745976477	-38.38664776
117.7554867	8.059571231	-37.98365195
117.6361516	7.37314825	-37.58024049
117.518106	6.686709087	-37.17641559
117.4013475	6.000255288	-36.77217944
117.2852866	5.310279719	-36.36546495
117.1705211	4.62029247	-35.95833939
117.0570484	3.930295086	-35.55080492
116.944866	3.240289103	-35.14286372
116.8951674	2.932041894	-34.96049419
116.8457255	2.62379341	-34.77804411
116.7965402	2.315543786	-34.59551367
116.7476112	2.007293157	-34.41290305
116.7399841	1.959096503	-34.38434371
116.7323632	1.910899828	-34.35578241
116.7247486	1.862703133	-34.32721916
116.7171402	1.814506418	-34.29865395
116.7113754	1.777961397	-34.27699317
116.7056142	1.741416366	-34.25533127
116.6998565	1.704871324	-34.23366825
116.6941025	1.668326271	-34.21200411
116.688352	1.631781209	-34.19033884
116.6826052	1.595236136	-34.16867245
116.6768619	1.558691054	-34.14700495
116.6711222	1.522145962	-34.12533632
116.6424778	1.339420369	-34.01697639
116.6139233	1.156694572	-33.90858849
116.5854585	0.9739686	-33.80017268
116.5570834	0.79124248	-33.69172898
116.4749609	0.259110296	-33.37576279
116.393598	-0.27302222	-33.05956142
116.3129935	-0.805154388	-32.74312583
116.2331463	-1.337285527	-32.42645696
116.1559948	-1.856304226	-32.11736645
116.0795616	-2.375320679	-31.80805579
116.0038457	-2.894334264	-31.49852584
115.928846	-3.413344359	-31.18877748
115.8393488	-4.039256936	-30.81493645
115.7508899	-4.665162463	-30.4407805
115.6634674	-5.291059866	-30.06631113
115.5770797	-5.916948078	-29.6915298
115.4818372	-6.615819924	-29.27267183
115.38788	-7.314677512	-28.85342877
115.2952055	-8.01351938	-28.43380266
115.2038113	-8.712344069	-28.01379552
115.1123343	-9.421775416	-27.58701439
115.0221716	-10.13118606	-27.15984468
114.9333204	-10.8405745	-26.73228846
114.8457781	-11.54993925	-26.30434778
114.7590746	-12.26315401	-25.8736836
114.6736891	-12.97634183	-25.44263487
114.5896188	-13.68950121	-25.01120362
114.5068611	-14.40263066	-24.57939188
114.425446	-15.11544191	-24.14737557
114.3453371	-15.82822032	-23.7149831
114.2665318	-16.54096444	-23.28221644
114.1890275	-17.25367283	-22.84907756
114.1728092	-17.40433694	-22.75746315
114.1566489	-17.55499938	-22.66583221
114.1405465	-17.70566012	-22.57418476
114.1245021	-17.85631917	-22.48252082
114.1245021	-17.85631917	-22.48252082
114.1326041	-17.86224916	-22.4873402
114.1407064	-17.86817554	-22.49215257
114.148809	-17.87409832	-22.49695793
114.1569119	-17.88001749	-22.5017563
114.1650152	-17.88593306	-22.50654768
114.1731188	-17.89184503	-22.51133208
114.1812227	-17.89775339	-22.51610951
114.1893269	-17.90365816	-22.52087997
114.1974314	-17.90955933	-22.52564348
114.2055362	-17.91545691	-22.53040004
114.2136414	-17.92135089	-22.53514967
114.2217469	-17.92724129	-22.53989237
114.2298526	-17.93312809	-22.54462814
114.2379588	-17.9390113	-22.549357
114.2460652	-17.94489093	-22.55407896
114.2541719	-17.95076698	-22.55879402
114.2622789	-17.95663944	-22.5635022
114.2703863	-17.96250833	-22.56820349
114.278494	-17.96837363	-22.57289792
114.286602	-17.97423536	-22.57758548
114.2947103	-17.98009351	-22.58226619
114.3028189	-17.98594809	-22.58694005
114.3109278	-17.99179909	-22.59160707
114.319037	-17.99764653	-22.59626727
114.3271466	-18.0034904	-22.60092064
114.3352564	-18.0093307	-22.6055672
114.3433666	-18.01516743	-22.61020696
114.351477	-18.02100061	-22.61483992
114.3595878	-18.02683022	-22.6194661
114.3676989	-18.03265627	-22.62408549
114.3758103	-18.03847877	-22.62869811
114.383922	-18.04429771	-22.63330397
114.392034	-18.05011309	-22.63790307
114.4001463	-18.05592492	-22.64249543
114.4082589	-18.06173321	-22.64708105
114.4163718	-18.06753794	-22.65165993
114.424485	-18.07333912	-22.6562321
114.4325986	-18.07913676	-22.66079755
114.4407124	-18.08493086	-22.66535629
114.4488265	-18.09072141	-22.66990834

==> plots/e060_hoveringonly/approachdV_e060.tsv <==
X	Y	Z	U	V	W
400	300	-40	-889.5764507	0	0
396.2136637	299.6297376	-39.92106927	-852.6153122	8.5285E-08	-2616.663408
250.8361017	227.2570304	-125.0348756	-4.30028E-08	136.8173545	6.09898E-09
114.1245021	-17.85631917	-22.48252082	351.6783282	2386.32056	-1546.660248

==> plots/e060_hoveringonly/box_bounds.tsv <==
x	y	z
50	-25	-25
50	25	-25
150	25	-25
150	-25	-25
50	-25	25
50	25	25
150	25	25
150	-25	25


==> plots/e060_hoveringonly/hovering_e060.tsv <==
114.4494343	-18.09101784	-22.66990832
114.9737117	-18.45762202	-22.94938332
115.4988965	-18.81010465	-23.20309128
116.0239036	-19.14839155	-23.43296654
116.5502497	-19.4732983	-23.64079295
117.0769009	-19.78507549	-23.82821506
117.6035711	-20.08445077	-23.99674757
118.1304413	-20.37166675	-24.14778473
118.6561243	-20.64688241	-24.28261039
119.1817643	-20.91088755	-24.40240742
119.7063751	-21.16383039	-24.50826401
120.2300223	-21.36943398	-24.60118235
120.7526603	-21.54388535	-24.6820872
121.273426	-21.70829599	-24.75182892
121.7920441	-21.86299206	-24.81119331
122.3083425	-22.00812649	-24.86090374
122.8225631	-22.14428384	-24.90162926
123.3341928	-22.2718441	-24.93398653
123.8427672	-22.39067225	-24.9585461
124.348355	-22.50122037	-24.97583445
124.8507528	-22.6037422	-24.98634007
125.3501428	-22.69847871	-24.99051323
125.8452118	-22.78566384	-24.98877313
126.3365288	-22.86552013	-24.98150653
126.8239281	-22.93826223	-24.96907297
127.3084321	-23.00409559	-24.95180541
127.7885947	-23.06353093	-24.93001394
128.2642887	-23.11612917	-24.90398571
128.7351197	-23.16238875	-24.87398816
129.196651	-23.20248961	-24.84774784
129.6237584	-23.23689908	-24.85558813
130.0447847	-23.2651671	-24.85928097
130.4598452	-23.28776056	-24.85905271
130.8697262	-23.30512923	-24.85511544
131.2738859	-23.31681301	-24.84766752
131.6724386	-23.32325772	-24.83689473
132.0649373	-23.32488945	-24.82297254
132.451579	-23.32125014	-24.80606457
132.8320801	-23.31276288	-24.78632422
133.2070938	-23.299828	-24.76389638
133.5765264	-23.28199701	-24.73891697
133.9397668	-23.25966981	-24.71151325
134.2972618	-23.23322139	-24.68180595
134.6494108	-23.20221777	-24.64990767
134.9952324	-23.1672955	-24.61592543
135.3348327	-23.12802478	-24.57995957
135.6691727	-23.08476971	-24.54210426
135.9975141	-23.03786802	-24.50244952
136.3207924	-22.98691033	-24.46107846
136.6375242	-22.93247596	-24.41807151
136.9487673	-22.87416463	-24.3735035
137.2539278	-22.81253432	-24.32744484
137.5521183	-22.74719466	-24.27996297
137.8457486	-22.67868597	-24.23112111
138.1334905	-22.60662568	-24.18097895
138.4156518	-22.5315359	-24.12959335
138.6919677	-22.4530445	-24.07701771
138.9627211	-22.37165484	-24.02330295
139.2276638	-22.28700558	-23.96849693
139.4870753	-22.19958152	-23.91264532
139.7412423	-22.10903199	-23.85579076
139.9893835	-22.01582384	-23.79797485
140.2317587	-21.91961897	-23.7392359
140.4686973	-21.82086326	-23.67961042
140.7000092	-21.71936376	-23.61913358
140.9256945	-21.61515567	-23.55783823
141.1459738	-21.508499	-23.49575572
141.3605183	-21.39913287	-23.43291574
141.5697883	-21.28747026	-23.36934684
141.7738836	-21.17320472	-23.30507509
141.9722235	-21.05673246	-23.24012663
142.1636663	-20.93776107	-23.17452524
142.3511484	-20.81666717	-23.1082938
142.5332367	-20.69333129	-23.04145434
142.7095712	-20.56763555	-22.97402712
142.880928	-20.43994282	-22.90603217
143.0465072	-20.30998262	-22.83748789
143.2072123	-20.17809906	-22.76841186
143.362624	-20.04418113	-22.69882113
143.5134321	-19.90812135	-22.62873175
143.6583185	-19.77024826	-22.55815852
143.7979748	-19.63031562	-22.48711602
143.9324154	-19.48863655	-22.41561791
144.0616624	-19.3451084	-22.34367707
144.1850524	-19.19963219	-22.27130578
144.3039695	-19.05250839	-22.1985158
144.4177534	-18.90363777	-22.1253183
144.5256466	-18.75292453	-22.05172343
144.6292169	-18.60065552	-21.97774139
144.7275193	-18.4466428	-21.90338153
144.8208982	-18.29107303	-21.82865273
144.9092985	-18.13394088	-21.75356338
144.9929573	-17.9751325	-21.67812161
145.0713427	-17.81490698	-21.60233505
145.1447438	-17.65317658	-21.52621035
145.212742	-17.48986156	-21.44975483
145.2762362	-17.32520599	-21.37297437
145.3348062	-17.15912892	-21.29587524
145.3872895	-16.99155243	-21.2184631
145.4360592	-16.82270957	-21.14074301
145.4799573	-16.65252244	-21.06272008
145.5189899	-16.4809173	-20.98439893
145.553198	-16.30811576	-20.90578395
145.5825872	-16.13404361	-20.82687927
145.6064135	-15.95863055	-20.74768848
145.6262141	-15.78208751	-20.6682154
145.6412436	-15.60434309	-20.58846298
145.651304	-15.42533272	-20.50843454
145.6568482	-15.24525437	-20.42813288
145.6576741	-15.06404211	-20.34756048
145.6528149	-14.88163387	-20.26671962
145.644248	-14.69821727	-20.18561256
145.6310098	-14.5137302	-20.1042412
145.6126804	-14.32811504	-20.02260724
145.5901445	-14.14154806	-19.94071222
145.5629856	-13.95397186	-19.85855776
145.5300105	-13.76533304	-19.77614486
145.4936424	-13.57579587	-19.69347437
145.4526984	-13.38530837	-19.61054747
145.4071856	-13.19388786	-19.52736453
145.3578046	-13.00148588	-19.44392644
145.3032064	-12.80825655	-19.36023318
145.2440864	-12.61415042	-19.27628522
145.1817054	-12.41912172	-19.19208272
145.1135858	-12.22331551	-19.1076255
145.0409836	-12.02668535	-19.02291333
144.9637065	-11.82918969	-18.9379459
144.8821822	-11.63096394	-18.85272289
144.7962165	-11.43196595	-18.76724362
144.7057728	-11.23220393	-18.68150737
144.610697	-11.03166565	-18.59551339
144.5114824	-10.83045038	-18.50926061
144.4078778	-10.62852892	-18.42274806
144.2994695	-10.42586734	-18.33597458
144.1871224	-10.2225816	-18.24893896
144.0704196	-10.01863705	-18.16163962
143.9481536	-9.814004027	-18.07407514
143.8227791	-9.608789285	-17.98624411
143.6930826	-9.402961913	-17.89814445
143.559081	-9.196537871	-17.80977471
143.4201378	-8.989490898	-17.72113274
143.2775544	-8.781917929	-17.63221663
143.1306962	-8.573792691	-17.54302422
142.9788243	-8.365093899	-17.45355349
142.8234492	-8.155908245	-17.36380176
142.6638353	-7.946214602	-17.27376708
142.4999884	-7.736026819	-17.18344664
142.331753	-7.525327481	-17.09283795
142.1594759	-7.314194725	-17.00193849
141.9829978	-7.102610586	-16.91074536
141.8027499	-6.890561626	-16.81925554
141.6178998	-6.67811673	-16.72746635
141.4288793	-6.465262442	-16.6353747
141.2356974	-6.252012489	-16.54297746
141.0386823	-6.038357591	-16.45027113
140.8372033	-5.824357194	-16.35725267
140.6315909	-5.61000216	-16.26391867
140.4220759	-5.395287872	-16.17026568
140.2082237	-5.180264095	-16.07629003
139.9902649	-4.964926129	-15.98198806
139.7682071	-4.749287303	-15.88735597
139.5407854	-4.533347415	-15.79238986
139.3105556	-4.317146936	-15.69708589
139.0762533	-4.100685611	-15.60143999
138.8379122	-3.883967796	-15.50544808
138.5954895	-3.667024486	-15.40910589
138.3490187	-3.449859983	-15.3124091
138.0985079	-3.23248746	-15.21535334
137.8438955	-3.014915849	-15.11793409
137.5853282	-2.797166732	-15.02014668
137.3227443	-2.579249017	-14.92198652
137.0559878	-2.361176299	-14.82344875
136.7853934	-2.142960751	-14.72452849
136.5108042	-1.924615938	-14.62522066
136.2322278	-1.706154993	-14.52552022
135.9494174	-1.487596246	-14.42542197
135.6628896	-1.268942465	-14.32492063
135.3723968	-1.050211989	-14.22401084
135.0777787	-0.831422816	-14.12268701
134.7792015	-0.612583543	-14.02094359
134.4768566	-0.39370206	-13.91877482
134.1705751	-0.174796685	-13.81617487
133.8599334	0.044104673	-13.71313775
133.545796	0.263017991	-13.60965714
133.2277422	0.48191527	-13.50572719
132.9057787	0.700783127	-13.40134155
132.5807894	0.919588784	-13.29649385
132.2510264	1.138357491	-13.19117748
131.9173696	1.357056262	-13.08538532
131.5799292	1.575647501	-12.9791111
131.2385132	1.794165752	-12.87234795
130.8932252	2.012573136	-12.76508854
130.5440707	2.230855823	-12.65732553
130.189697	2.448971348	-12.54905208
129.8328339	2.666963155	-12.44026023
129.4721247	2.884788471	-12.33094249
129.1075212	3.102399945	-12.22109144
128.7391378	3.319849892	-12.11069837
128.3669314	3.53709098	-11.99975625
127.9911913	3.754088489	-11.88825576
127.6116133	3.97085009	-11.77618955
127.2279603	4.187377103	-11.66354825
126.840506	4.403636882	-11.55032359
126.4497405	4.619572275	-11.43650696
126.0546995	4.835252871	-11.32208843
125.655877	5.050621405	-11.20705942
125.2523289	5.265615805	-11.09141061
124.8459629	5.480314508	-10.97513221
124.4358332	5.694654981	-10.85821434
124.0219456	5.908621486	-10.74064684
123.603299	6.122147366	-10.62242
123.1819209	6.335318888	-10.50352318
122.7568062	6.54806871	-10.38394588
122.3268949	6.760325338	-10.26367737
121.894329	6.972182756	-10.14270624
121.4580477	7.183569069	-10.02102151
121.0182778	7.394408208	-9.898611849
120.574589	7.604802096	-9.775465737
120.1272042	7.814673408	-9.651570354
119.6761343	8.02400522	-9.526914303
119.2208828	8.23271681	-9.40148501
118.7624654	8.440916346	-9.275269575
118.3003852	8.648522493	-9.148254989
117.8334376	8.855450632	-9.02042852
117.36406	9.061815083	-8.891775831
116.8910453	9.267530366	-8.762283394
116.4131464	9.47250748	-8.631937406
115.9328878	9.67686732	-8.500723261
115.4490194	9.880519871	-8.36862619
114.9602565	10.08337196	-8.235631252
114.4692014	10.28555022	-8.101723076
113.9745657	10.48696039	-7.966885833
113.4763253	10.68750509	-7.83110301
112.9745614	10.88731659	-7.694359176
112.4692479	11.08629597	-7.556636479
111.9616114	11.28434349	-7.41791885
111.4492333	11.48159374	-7.278187588
110.9333434	11.67794567	-7.137425503
110.4144825	11.87329517	-6.995614217
109.8916047	12.06778111	-6.852734702
109.3652538	12.26129831	-6.70876783
108.8353035	12.45373953	-6.563693981
108.3020503	12.64524676	-6.41749325
107.7653667	12.83571076	-6.270144192
107.2244762	13.02502192	-6.121626448
106.6809845	13.21332352	-5.971918157
106.1341139	13.40050446	-5.820997779
105.5836873	13.58645115	-5.668841859
105.0301095	13.77130824	-5.515427549
104.4732065	13.95496134	-5.360731165
103.9127857	14.13729507	-5.204728165
103.3492939	14.3184538	-5.047393764
102.7823112	14.49823371	-4.88870311
102.2123165	14.67677825	-4.728628539
101.6391059	14.85396937	-4.567144423
101.0618601	15.02968766	-4.404222986
100.482294	15.20407552	-4.239835784
99.89958794	15.3770119	-4.073954101
99.31352064	15.54837637	-3.906548621
98.72462044	15.71830735	-3.737587964
98.13241397	15.88659675	-3.567042144
97.53744214	16.0533803	-3.39487799
96.93948331	16.2185343	-3.221063242
96.33831715	16.38193613	-3.045564535
95.73449099	16.5437161	-2.868346266
95.12695762	16.70366632	-2.689374265
94.5174205	16.86191268	-2.508610768
93.90508784	17.01832947	-2.326019246
93.28861931	17.17279239	-2.141561143
92.67083637	17.3254206	-1.955197123
92.05015786	17.47600676	-1.766885616
91.42711147	17.62466461	-1.576586345
90.80017205	17.77118964	-1.384255982
90.17208026	17.91568626	-1.189850186
89.54134226	18.05795425	-0.993324618
88.90843385	18.19808901	-0.794632275
88.27321189	18.33596371	-0.593725927
87.63555837	18.47145436	-0.390556265
86.99591679	18.60464447	-0.185073425
86.35455	18.73534025	0.022775203
85.71078457	18.86361443	0.23304209
85.06494672	18.98927915	0.445781779
84.41739195	19.11239331	0.661051219
83.76745007	19.23277518	0.8789073
83.11647622	19.35047055	1.099410109
82.46283629	19.4653032	1.322620035
81.80885367	19.57730463	1.548600525
81.15349783	19.68630497	1.777415354
80.49695214	19.79232072	2.009130945
79.83830965	19.89518756	2.243815505
79.17970989	19.99490558	2.481539254
78.51934356	20.09131745	2.722374007
77.85836181	20.18437817	2.966393175
77.19775486	20.27402186	3.213672271
76.53694118	20.36010576	3.464289974
75.87579731	20.44257987	3.718325432
75.21485806	20.5213083	3.975861355
74.55391529	20.596221	4.23698085
73.89316216	20.66718888	4.501770454
73.23356666	20.73411878	4.770318052
72.57450885	20.79689331	5.042713933
71.91600855	20.85539812	5.319050759
71.2589495	20.9095152	5.599422148
70.60400269	20.95909875	5.883925548
69.95060006	21.00405017	6.172658306
69.30041422	21.04422149	6.465720937
68.65221493	21.07944027	6.763214806
68.00672244	21.10961785	7.065243446
67.36548397	21.13457706	7.371911398
66.72716449	21.15415933	7.683324878
66.09300587	21.16814836	7.999590471
65.46389555	21.17646995	8.320815496
64.83909774	21.17890109	8.647106964
64.22038698	21.17525491	8.978573053
63.60708049	21.16533806	9.315319709
63.00092263	21.1488744	9.6574519
62.40176008	21.12579584	10.00507229
61.81070914	21.0958139	10.35828055
61.22809607	21.05869881	10.71717235
60.65469871	21.0142106	11.0818379
60.0921069	20.96209853	11.45236082
59.54005698	20.90210078	11.82881581
59.0006238	20.83394364	12.21126789
58.47479736	20.75734009	12.59976955
57.96255642	20.67199091	12.99435782
57.46543946	20.57758182	13.39505234
56.98504668	20.47378562	13.80184989
56.52270521	20.36025881	14.21472268
56.0794991	20.2366409	14.63361282
55.65712151	20.10264982	15.05842584
55.25713938	19.9576994	15.48902585
54.88127062	19.80147468	15.92522732
54.53142367	19.63354276	16.36678771
54.20996454	19.45352761	16.81339636
53.91900467	19.26079756	17.26466503
53.66021031	19.05500088	17.7201131
53.43666335	18.83549117	18.1791546
53.25176779	18.60183829	18.63910729
53.13674786	18.35338898	19.05392716
53.06242156	18.0896246	19.46800148
53.03207101	17.80989411	19.88007094
53.04878599	17.51357534	20.28866206
53.11623576	17.2000059	20.6920567
53.237331	16.86850838	21.08825842
53.41641145	16.51838995	21.47495495
53.65791651	16.14894288	21.84947741
53.96475239	15.75944857	22.20875729
54.34218582	15.34907951	22.54927961
54.79357314	14.91730149	22.86703708
55.32338601	14.4633103	23.15748265
55.93418448	13.98626919	23.41548669
56.63260612	13.48577676	23.63530107
57.42160078	12.96092959	23.81053444
58.30357275	12.41131112	23.9341445
59.28121608	11.83644993	23.99845669
60.35698271	11.23598145	23.99521695
61.53107159	10.60957147	23.91568724
62.80254945	9.957304532	23.75079979
64.16927751	9.279314554	23.49137005
65.62689448	8.575749817	23.12838626
67.16921543	7.847386051	22.65337185
68.78843565	7.095136978	22.05881411
70.47277976	6.320240254	21.33864863
72.21083092	5.524278468	20.48877129
73.98460165	4.709188367	19.50753197
75.78135673	3.877256348	18.39616776
77.58154421	3.030983939	17.15911466
79.36797901	2.173527567	15.80414675
81.12330346	1.307849733	14.34230086
82.83137285	0.437374974	12.78757659
84.47803948	-0.434539478	11.15641999
86.05171451	-1.304601852	9.467037578
87.54230614	-2.16935829	7.738597622
88.94554871	-3.026016331	5.990391541
90.25833302	-3.871592543	4.241040965
91.47999943	-4.703376601	2.507817855
92.61344176	-5.519248966	0.806124111
93.66304399	-6.317420138	-0.850849408
94.63468993	-7.0963782	-2.452289944
95.53506872	-7.854344713	-3.989771243
96.37027077	-8.590576329	-5.457142108
97.14742254	-9.304431212	-6.850324959
97.87558314	-9.995224825	-8.167059088
98.56043614	-10.66266685	-9.406624719
99.20825794	-11.30670151	-10.56955967
99.82535099	-11.92730796	-11.65739881
100.4155228	-12.5246637	-12.67243248
100.9825323	-13.09914201	-13.61750005
101.531865	-13.65108198	-14.49581394
102.0665905	-14.18080019	-15.31081668
102.5893462	-14.68892779	-16.06606526
103.1025087	-15.17613301	-16.76514118
103.6074415	-15.64275166	-17.41158235
104.1056886	-16.08950385	-18.00883319
104.5976332	-16.51699408	-18.56020924
105.0870536	-16.92582928	-19.06887362
105.5723937	-17.31661291	-19.53782151
106.0552911	-17.68994247	-19.96987554
106.5359795	-18.04642457	-20.36768055
107.0140877	-18.38661718	-20.73370761
107.4901042	-18.71107561	-21.07025653
107.964817	-19.02043303	-21.37946577
108.437331	-19.31505941	-21.66331737
108.908361	-19.59566243	-21.9236473
109.3777392	-19.86248993	-22.16215304
109.8462637	-20.1162957	-22.3804045
110.3124525	-20.35740008	-22.5798498
110.7763962	-20.58603562	-22.76182832
111.2390521	-20.80300853	-22.92757551
111.6992773	-21.00853309	-23.07823158
112.1580068	-21.202993	-23.21484927
112.6136172	-21.38675602	-23.33840054
113.0662942	-21.5601747	-23.44978309
113.5174252	-21.72331689	-23.54982681
113.9645624	-21.87703968	-23.63929788
114.4086327	-22.02139195	-23.71890505
114.8494788	-22.15667136	-23.78930417
115.2861391	-22.28316322	-23.8511019
115.7204803	-22.40114097	-23.90486028
116.1506415	-22.51116703	-23.9510998
116.5775798	-22.61289346	-23.99030339
117.0006085	-22.70686012	-24.02291904
117.419172	-22.79329834	-24.04936235
117.8335666	-22.87242999	-24.07001892
118.2441145	-22.94446963	-24.0852486
118.6502755	-23.009621	-24.09538424
119.0521196	-23.06838571	-24.10073708
119.4489459	-23.12034129	-24.10159605
119.842011	-23.16597655	-24.09823013
120.230792	-23.20546705	-24.09089114
120.6146805	-23.23927776	-24.07981315
120.9935347	-23.26697111	-24.06521482
121.3678985	-23.28900571	-24.04730037
121.7381909	-23.30553193	-24.02626098
122.1032484	-23.3169773	-24.00227476
122.4636509	-23.32290846	-23.97550902
122.8193632	-23.32374979	-23.94611977
123.1698867	-23.31990352	-23.91425355
123.5154627	-23.31094192	-23.88004758
123.8561472	-23.29753497	-23.84363021
124.1914547	-23.27925396	-23.80512268
124.5224017	-23.25648787	-23.76463738
124.8481669	-23.22960203	-23.72228147
125.1686994	-23.19818145	-23.67815422
125.4844392	-23.16284265	-23.63234999
125.7944765	-23.12317563	-23.58495681
126.0995351	-23.07953395	-23.53605754
126.400156	-23.03224419	-23.48573052
126.6951657	-22.98091891	-23.43404938
126.9856818	-22.92611502	-23.38108325
127.2711623	-22.86745205	-23.32689731
127.5515698	-22.80546967	-23.27155348
127.827527	-22.73979517	-23.21510919
128.0978307	-22.67094891	-23.15761948
128.3631602	-22.59856948	-23.099136
128.6233701	-22.52315739	-23.03970738
128.8791936	-22.44436153	-22.97937979
129.1293326	-22.36266337	-22.91819626
129.3745338	-22.27772311	-22.85619818
129.6146262	-22.19000365	-22.79342415
129.8492103	-22.09917678	-22.72991098
130.0792853	-22.00568562	-22.66569283
130.3038475	-21.90921421	-22.60080286
130.523945	-21.8101886	-22.535272
130.7385178	-21.70830309	-22.46912913
130.9486791	-21.60396655	-22.40240238
131.1538915	-21.49705602	-22.33511782
131.3541746	-21.38745097	-22.26730008
131.5495254	-21.27554443	-22.19897292
131.7405393	-21.16105056	-22.13015829
131.9260818	-21.04434465	-22.06087723
132.1066593	-20.92515406	-21.99114963
132.2824432	-20.80383569	-21.92099428
132.4533701	-20.68027982	-21.85042916
132.6186958	-20.55437844	-21.77947093
132.7799454	-20.42647462	-21.70813562
132.9368121	-20.29631691	-21.63643825
133.0884461	-20.1642306	-21.56439311
133.2352943	-20.03011389	-21.49201378
133.3771102	-19.89386871	-21.41931299
133.5144277	-19.75580449	-21.34630266
133.6473113	-19.61569351	-21.27299446
133.7751627	-19.47383088	-21.19939901
133.8983022	-19.33012274	-21.12552655
134.0163317	-19.18447901	-21.05138668
134.1300916	-19.03718245	-20.9769886
134.2391834	-18.88814174	-20.9023407
134.3437839	-18.73727132	-20.82745127
134.4435869	-18.58483896	-20.75232764
134.5381879	-18.43064629	-20.67697743
134.6287613	-18.27494792	-20.60140698
134.7147431	-18.11766204	-20.52562287
134.7974747	-17.95871117	-20.44963093
134.874321	-17.79833719	-20.37343671
134.9466196	-17.63646213	-20.2970457
135.0149645	-17.47301251	-20.22046269
135.0782146	-17.30821811	-20.14369214
135.1369591	-17.14200396	-20.06673836
135.1917076	-16.97430078	-19.98960546
135.2414904	-16.80532653	-19.91229714
135.2868126	-16.63501055	-19.83481683
135.3274073	-16.46328659	-19.75716777
135.3638501	-16.29036117	-19.67935278
135.3958727	-16.11616701	-19.60137458
135.4224234	-15.94064256	-19.52323569
135.4456476	-15.76398216	-19.44493836
135.4644976	-15.58612419	-19.36648474
135.4791974	-15.40700798	-19.28787642
135.4893314	-15.22681952	-19.20911523
135.495129	-15.04549937	-19.13020267
135.4974238	-14.86299213	-19.05113997
135.4945884	-14.67947212	-18.97192831
135.487455	-14.49488383	-18.89256862
135.4760586	-14.30917569	-18.81306167
135.4603687	-14.12251214	-18.73340814
135.4404181	-13.9348409	-18.65360849
135.4161407	-13.74611391	-18.57366299
135.3877084	-13.55648646	-18.49357206
135.35505	-13.36590911	-18.41333555
135.3181604	-13.17439394	-18.33295358
135.2769359	-12.98191927	-18.25242587
135.2316817	-12.78860682	-18.17175216
135.1822516	-12.59441923	-18.090932
135.1290945	-12.39931522	-18.00996488
135.0713471	-12.20343068	-17.92885012
135.0094586	-12.00672432	-17.84758708
134.9430567	-11.8091588	-17.76617474
134.8729174	-11.6108602	-17.68461226
134.7986694	-11.41179106	-17.60289854
134.7198381	-11.2119178	-17.52103243
134.6374038	-11.01135747	-17.43901254
134.5508932	-10.81007636	-17.35683769
134.4603165	-10.60809068	-17.27450638
134.365825	-10.40537014	-17.19201708
134.2671439	-10.2020227	-17.10936812
134.1644281	-9.998018569	-17.02655789
134.058463	-9.79333129	-16.94358456
133.9477028	-9.588059426	-16.86044619
133.8329386	-9.382177463	-16.77714103
133.7141743	-9.175699702	-16.6936668
133.5921035	-8.968603965	-16.6100216
133.4653724	-8.760980342	-16.52620305
133.3346731	-8.552806364	-16.44220907
133.2005939	-8.344062432	-16.35803714
133.0619821	-8.134831133	-16.273685
132.9194238	-7.925092593	-16.18915001
132.7729316	-7.714861686	-16.10442974
132.6230028	-7.504123297	-16.01952153
132.4686649	-7.292949975	-15.93442249
132.3104179	-7.081326825	-15.84913002
132.1486634	-6.869242649	-15.76364129
131.9826231	-6.656761832	-15.6779533
131.812694	-6.443872597	-15.59206288
131.6388877	-6.23058916	-15.50596718
131.4615108	-6.01690414	-15.41966307
131.2799729	-5.802873303	-15.33314726
131.0945803	-5.588489181	-15.24641651
130.9055438	-5.373748304	-15.15946736
130.7124606	-5.158697915	-15.07229634
130.5155444	-4.943334693	-14.98490009
130.3148021	-4.727672027	-14.897275
130.1103542	-4.511710699	-14.80941742
129.9019803	-4.29548913	-14.72132365
129.6898009	-4.079008038	-14.63298986
129.4738454	-3.862272407	-14.5444122
129.2540745	-3.645311958	-14.45558669
129.0305177	-3.428131631	-14.36650935
128.8031808	-3.210744566	-14.27717604
128.5720045	-2.99315999	-14.1875826
128.3371265	-2.775398929	-14.09772477
128.0984878	-2.557470586	-14.00759827
127.8559405	-2.339388523	-13.9171987
127.609798	-2.121164976	-13.82652157
127.3599126	-1.902813503	-13.73556233
127.1062901	-1.684347225	-13.64431629
126.8486976	-1.465784098	-13.55277873
126.5876181	-1.247127601	-13.4609449
126.3228183	-1.028395717	-13.36880983
126.0539825	-0.80961085	-13.27636853
125.7817588	-0.590767706	-13.18361593
125.5058296	-0.371888737	-13.09054674
125.2262022	-0.152987205	-12.99715581
124.9432249	0.065909966	-12.90343786
124.6562163	0.284816782	-12.80938739
124.365525	0.503706238	-12.71499892
124.0706902	0.72254741	-12.62026679
123.7726318	0.941361363	-12.52518497
123.4709202	1.160118178	-12.42974784
123.1655461	1.37880378	-12.33394961
122.8559594	1.597382107	-12.23778421
122.5432725	1.81588438	-12.1412451
122.2269375	2.03427445	-12.04432629
121.9064127	2.252515142	-11.94702157
121.5827138	2.470635862	-11.84932406
121.2554616	2.688606232	-11.75122739
120.9245814	2.906408826	-11.65272499
120.5893741	3.123998038	-11.55380938
120.2512489	3.341422544	-11.45447446
119.9095035	3.558636319	-11.35471216
119.5633849	3.775589892	-11.25451627
119.2144217	3.992339428	-11.15387837
118.8618587	4.208835134	-11.05279184
118.5056968	4.425062044	-10.95124857
118.1465758	4.640965577	-10.84924084
117.7832317	4.856610502	-10.74676086
117.4163036	5.071941806	-10.6438005
117.0463617	5.286900126	-10.54035125
116.6722764	5.501558318	-10.43640506
116.2946207	5.715856798	-10.33195333
115.9133994	5.929779912	-10.22698733
115.5283956	6.143263911	-10.1214981
115.1400565	6.356388739	-10.01547662
114.7481657	6.569090258	-9.908913703
114.3531703	6.781300324	-9.801799859
113.9541901	6.993106316	-9.694125553
113.5516732	7.204439627	-9.585881159
113.1460081	7.415227608	-9.477056361
112.7364296	7.62556453	-9.36764096
112.3233311	7.835377825	-9.257625126
111.905618	8.044590276	-9.146997711
111.4854932	8.253303183	-9.035748161
111.0618624	8.461439045	-8.923865253
110.6347331	8.668980031	-8.811338116
110.2029698	8.875844657	-8.69815468
109.7688592	9.08214007	-8.584303691
109.3312671	9.287784634	-8.469773221
108.8904273	9.492693281	-8.35455071
108.4458885	9.696978298	-8.238623747
107.9978867	9.900554068	-8.121979616
107.5452156	10.10333176	-8.004605206
107.0903104	10.30542895	-7.886487349
106.631964	10.50675618	-7.767612467
106.171018	10.70722117	-7.647966845
105.7058062	10.90694506	-7.527535409
105.2371778	11.10583576	-7.406305027
104.763865	11.30379614	-7.284259323
104.2884258	11.50095295	-7.161384166
103.8095938	11.69720922	-7.037663947
103.3274462	11.8924657	-6.913082529
102.841854	12.08685103	-6.787623633
102.3528971	12.28026523	-6.661270693
101.8612984	12.47260614	-6.53400667
101.365641	12.6640052	-6.405814452
100.8666521	12.85435933	-6.276676454
100.3630119	13.04356261	-6.146573387
99.85739676	13.23174892	-6.015487808
99.34848458	13.41881127	-5.883400007
98.83627599	13.60464253	-5.750290503
98.32081144	13.7893759	-5.616139345
97.80302451	13.97284341	-5.480926065
97.28141151	14.15511296	-5.344629746
96.75622214	14.3361391	-5.20722818
96.22712573	14.51578933	-5.068700305
95.69554049	14.69419554	-4.929022594
95.1607831	14.87124522	-4.78817264
94.62280973	15.04682476	-4.646126195
94.08176343	15.2210645	-4.502858941
93.53780012	15.39382129	-4.3583461
92.99091651	15.56506513	-4.212562063
92.44059144	15.73483787	-4.065480216
91.88714574	15.90297163	-3.917074108
91.33075336	16.06958956	-3.767315317
90.77136579	16.23457422	-3.616175854
90.20893403	16.39780927	-3.463626842
89.64363883	16.55941215	-3.309637677
89.07536092	16.71918797	-3.154178689
88.50427902	16.87724894	-2.997217092
87.92967256	17.03340094	-2.838721272
87.3529402	17.18775204	-2.67865802
86.77343455	17.34018175	-2.516992919
86.19113453	17.49057196	-2.35369033
85.6061997	17.63902202	-2.188715032
85.01856713	17.78534152	-2.022029651
84.42837366	17.92962101	-1.853596061
83.83559122	18.07167406	-1.683375526
83.24032662	18.21158089	-1.511326649
82.64260374	18.34922231	-1.337408916
82.04304909	18.48448202	-1.161580159
81.44057307	18.61742741	-0.983795704
80.83582652	18.74788103	-0.804011483
80.22884397	18.87589919	-0.622180569
79.61974872	19.00130847	-0.438255396
79.00852991	19.12415429	-0.252187607
78.3948144	19.24426827	-0.063926468
77.77966305	19.36168193	0.126579442
77.16166442	19.476233	0.319383626
76.54291855	19.58793884	0.514540264
75.92265074	19.69664297	0.712106526
75.30067592	19.80234731	0.912139524
74.67742132	19.90490272	1.114698998
74.05239144	20.004273	1.319846064
73.42630241	20.10037791	1.527643996
72.79944073	20.19310239	1.738156922
72.17132388	20.28239273	1.95145125
71.5426818	20.3681219	2.167595835
70.91301872	20.45022381	2.386660129
70.28318154	20.52857805	2.608716931
69.65200033	20.60309787	2.833839404
69.02120421	20.67367091	3.062103969
68.39036789	20.74019481	3.293587943
67.75971738	20.80254314	3.528371321
67.12900332	20.86061866	3.766535715
66.49896398	20.91429366	4.008164495
65.87012311	20.96341442	4.253343371
65.2420747	21.00789787	4.502159585
64.61640077	21.04758824	4.754701995
63.99159507	21.08230238	5.01106205
63.36859018	21.11196912	5.271331609
62.74791046	21.1364012	5.535605143
62.12898169	21.1554409	5.803977154
61.5138518	21.16886188	6.076544265
60.90174546	21.17660664	6.35340357
60.29302894	21.17844247	6.634652426
59.68859557	21.17418186	6.920389228
59.08891526	21.16363074	7.210711392
58.49478908	21.14650357	7.505715687
57.90645872	21.12274839	7.80549758
57.3248988	21.09206717	8.110150449
56.74946186	21.05422918	8.419764882
56.1816539	21.00899348	8.734427589
55.62258264	20.9561081	9.054220124
55.07218514	20.89530956	9.379218011
54.53088623	20.82632353	9.709487866
54.00075322	20.74886161	10.04508763
53.48192843	20.66262247	10.38606302
52.97542176	20.56729202	10.73244455
52.48269465	20.4625397	11.0842468
52.00489521	20.34802059	11.44146258
51.54325697	20.22337395	11.80406047
51.09866263	20.08832091	12.17198008
50.6725639	19.94226089	12.54512662
50.2665964	19.78488319	12.92336459
49.88345329	19.6157543	13.30651119
49.52343537	19.43449838	13.69432811
49.18920654	19.24047406	14.08651143
48.88213482	19.03333448	14.48268143
48.60511828	18.81242438	14.88237004
48.35995928	18.57731663	15.28500568
48.14968403	18.32735102	15.68989777
47.97669218	18.06200928	16.09621691
47.84388375	17.78063643	16.50297385
47.75489656	17.48261015	16.90899468
47.71232805	17.1672629	17.31289364
47.71955848	16.83391644	17.71304185
47.78083209	16.48187626	18.10753321
47.90024157	16.11043369	18.49414661
48.08204359	15.71886089	18.87030523
48.32864626	15.30634942	19.23303241
48.64575089	14.87235284	19.57890699
49.03696555	14.41593766	19.90401759
49.50576364	13.936665	20.20391875
50.05823299	13.43359832	20.47359204
50.69763332	12.90626077	20.70741673
51.42769111	12.35426499	20.89915568
52.25092021	11.77683427	21.04195976
53.17067979	11.17361703	21.12840519
54.18790179	10.5447147	21.15056785
55.30208662	9.88992058	21.1001468
56.51238546	9.209240125	20.96864562
57.81671951	8.503347856	20.74761786
59.20994261	7.772606628	20.42898496
60.68612296	7.018103989	20.00541344
62.23599232	6.241107971	19.47075049
63.84709153	5.443231646	18.82048545
65.5081457	4.62631758	18.05220782
67.20456219	3.792938659	17.16601302
68.92097832	2.94560653	16.16481114
70.63926649	2.087177827	15.0544834
72.34556466	1.220974392	13.84385451
74.02343843	0.350219998	12.54446109
75.65915801	-0.521687306	11.1701311
77.24102075	-1.391303999	9.736403482
78.75986038	-2.255553998	8.259838463
80.20956304	-3.111292398	6.757284161
81.58489993	-3.955451366	5.245172693
82.88500309	-4.785926559	3.738907705
84.11088889	-5.600282886	2.252385562
85.26324355	-6.396617922	0.797669381
86.34746736	-7.173356343	-0.615183969
87.36785601	-7.929403191	-1.978161269
88.32966898	-8.66340611	-3.285217802
89.238935	-9.374945614	-4.532124261
90.10120452	-10.06333645	-5.716259471
90.92157311	-10.7284314	-6.836381823
91.70530621	-11.37006599	-7.892391785
92.45706772	-11.98831004	-8.885107382
93.18073329	-12.58336157	-9.816058478
93.88023768	-13.15541142	-10.68730578
94.55910093	-13.70505767	-11.50128536
95.22041836	-14.23253717	-12.26068181
95.86587943	-14.73860018	-12.96832295
96.49828204	-15.22355718	-13.62709789
97.12008733	-15.68811373	-14.23989559
97.73198748	-16.1328673	-14.80955437
98.33376483	-16.55842268	-15.33882756
98.92802708	-16.96538715	-15.83036212
99.51551889	-17.3543641	-16.28667976
100.0973862	-17.72594955	-16.71016875
100.6731134	-18.08072931	-17.10307982
101.2437541	-18.41931998	-17.46752372
101.8070623	-18.74221374	-17.80547631
102.3667476	-19.05006237	-18.1187796
102.9215032	-19.34323476	-18.40914892
103.4712425	-19.62243443	-18.67817796
104.0160291	-19.88791089	-18.92734608
104.5567517	-20.14041103	-19.15802524
105.0930888	-20.38025603	-19.37148634
105.6251002	-20.60768021	-19.56890648
106.153113	-20.82348002	-19.75137601
106.6759353	-21.02787184	-19.91990381
107.1942193	-21.22123751	-20.07542391
107.7079017	-21.40394365	-20.21880144
108.2161234	-21.57608614	-20.35083754
108.7200534	-21.73850305	-20.47227383
109.2195268	-21.891271	-20.58379711
109.7140861	-22.03470004	-20.68604554
110.2032523	-22.16908603	-20.77960974
110.6877419	-22.29471335	-20.8650383
111.1666726	-22.4118531	-20.94283924
111.6407841	-22.5207678	-21.01348659
112.1096677	-22.62200089	-21.07741903
112.5732063	-22.71520516	-21.13504495
113.0313292	-22.80090419	-21.18674483
113.4848384	-22.87931941	-21.23287259
113.9328226	-22.9506637	-21.27375816
114.3743346	-23.01513987	-21.30970781
114.8109615	-23.07324087	-21.34100933
115.2426648	-23.12456005	-21.36793016
115.6672818	-23.16957693	-21.39071933
116.0874909	-23.20846582	-21.40961048
116.5020253	-23.24165093	-21.42482265
116.911267	-23.26880927	-21.43655919
117.3146908	-23.29029095	-21.44501161
117.713173	-23.30627917	-21.45035901
118.1052617	-23.31719286	-21.45276888
118.4917148	-23.32261397	-21.45239883
118.8726923	-23.32295888	-21.44939659
119.2478835	-23.31862089	-21.44390042
119.6177334	-23.30918846	-21.43604114
119.9815734	-23.29505334	-21.42594031
120.3398547	-23.27658588	-21.41371369
120.6920266	-23.25338321	-21.39946875
121.0390437	-23.22606426	-21.38330821
121.3805767	-23.19422833	-21.3653273
121.7162254	-23.15836765	-21.34561693
122.0462385	-23.11841422	-21.32426225
122.3700615	-23.07438685	-21.30134334
122.6890525	-23.02671284	-21.27693602
123.001766	-22.9750196	-21.25111229
123.3096209	-22.91984918	-21.22393908
123.6123567	-22.86083508	-21.1954807
123.9091374	-22.79850246	-21.16579736
124.1992131	-22.73249271	-21.13494613
124.4849698	-22.66331306	-21.10298114
124.7657454	-22.59061271	-21.06995289
125.0405513	-22.51488108	-21.03591011
125.3098677	-22.43577818	-21.00089845
125.5737897	-22.35377491	-20.96496142
125.8316907	-22.26854132	-20.9281397
126.0847947	-22.1805288	-20.89047229
126.3319073	-22.08942042	-20.85199621
126.5742699	-21.995649	-20.81274644
126.8106612	-21.89890856	-20.77275612
127.042359	-21.79961434	-20.7320568
127.2680976	-21.69747115	-20.69067814
127.4892078	-21.59287718	-20.64864877
127.7050554	-21.48571428	-20.60599548
127.9149651	-21.37586692	-20.56274354
128.1203436	-21.26371799	-20.51891781
128.3216093	-21.148992	-20.47454115
128.5166082	-21.03205386	-20.42963534
128.7056604	-20.91264011	-20.38422131
128.8903493	-20.79109857	-20.33831887
129.069917	-20.66732398	-20.29194697
129.2441616	-20.5412128	-20.24512331
129.4135438	-20.41309901	-20.19786508
129.5769593	-20.28273952	-20.15018835
129.7362314	-20.15045145	-20.10210847
129.8904814	-20.01613694	-20.05364021
130.039391	-19.87970175	-20.00479763
130.1836525	-19.74144747	-19.95559346
130.3231858	-19.60115369	-19.90604069
130.4575415	-19.45910827	-19.85615119
130.5869723	-19.31522087	-19.80593639
130.7103678	-19.16940507	-19.75540705
130.8300036	-19.02193641	-19.70457359
130.9447687	-18.87272621	-19.65344548
131.0541273	-18.72169355	-19.60203227
131.1592124	-18.56909884	-19.55034268
131.2608249	-18.41474979	-19.49838519
131.3563103	-18.25889512	-19.44616763
131.4470207	-18.10145595	-19.39369766
131.5322448	-17.94235779	-19.34098245
131.6134544	-17.78183582	-19.28802861
131.6899452	-17.61981655	-19.234843
131.7615823	-17.45622742	-19.18143135
131.8286817	-17.29129389	-19.12779972
131.8911113	-17.12494382	-19.07395335
131.947972	-16.95710947	-19.01989759
132.0011105	-16.78800399	-18.9656373
132.0496304	-16.61755933	-18.91117724
132.0939046	-16.44571151	-18.85652155
132.1332358	-16.27266189	-18.80167453
132.1679984	-16.09834686	-18.74664009
132.197784	-15.92270559	-18.69142172
132.223453	-15.74592896	-18.63602296
132.2445983	-15.56795599	-18.58044693
132.2614146	-15.38873065	-18.5246967
132.273562	-15.20843259	-18.46877514
132.281231	-15.0270045	-18.41268482
132.2852225	-14.84439384	-18.35642815
132.2839847	-14.66077057	-18.30000751
132.2783137	-14.4760811	-18.2434249
132.2668	-14.29027604	-18.18668234
132.2523003	-14.10351469	-18.12978136
132.2334113	-13.91574813	-18.07272385
132.2093261	-13.72693038	-18.01551122
132.1816942	-13.53721111	-17.95814467
132.1497143	-13.34654494	-17.90062558
132.1131869	-13.15488855	-17.84295483
132.0725472	-12.9623841	-17.78513351
132.0275928	-12.76898741	-17.72716222
131.9783418	-12.5747178	-17.66904179
131.9244968	-12.37953567	-17.61077278
131.8666876	-12.18357311	-17.55235563
131.804615	-11.98679002	-17.4937906
131.7378844	-11.78915104	-17.43507804
131.6673254	-11.59077939	-17.37621792
131.5925409	-11.39163888	-17.3172104
131.5137592	-11.19169732	-17.25805533
131.4305582	-10.99106909	-17.19875254
131.3431636	-10.78972132	-17.1393017
131.2515885	-10.58767062	-17.07970251
131.1552323	-10.38488808	-17.0199545
131.0553293	-10.18147955	-16.96005718
130.9512746	-9.977415194	-16.90000976
130.8423694	-9.772670254	-16.83981157
130.7300501	-9.567342147	-16.77946203
130.6136076	-9.361404287	-16.71895982
130.4929384	-9.154867494	-16.65830442
130.3675985	-8.947725715	-16.59749445
130.2388621	-8.740051589	-16.53652898
130.1060427	-8.531827886	-16.47540666
129.9689833	-8.323037441	-16.4141264
129.8280309	-8.11375927	-16.35268658
129.6830279	-7.903975961	-16.29108601
129.532971	-7.693673017	-16.22932314
129.3798859	-7.482921615	-16.16739622
129.2227757	-7.271707808	-16.1053038
129.0616488	-7.060045674	-16.04304416
128.8968867	-6.847924081	-15.98061535
128.7277446	-6.635406581	-15.91801563
128.554609	-6.422482471	-15.85524308
128.3764341	-6.209147589	-15.79229573
128.1951817	-5.995448798	-15.72917141
128.0101068	-5.781386843	-15.66586794
127.8210682	-5.566972975	-15.60238322
127.6275204	-5.352204338	-15.538715
127.4305756	-5.137127153	-15.47486089
127.2296883	-4.921738473	-15.41081846
127.0248651	-4.706051683	-15.34658527
126.8162156	-4.490067873	-15.28215876
126.6035394	-4.27382475	-15.2175362
126.3869461	-4.057323385	-15.15271501
126.1664567	-3.840569037	-15.08769241
125.9420498	-3.623590986	-15.02246559
125.713745	-3.406394382	-14.95703162
125.4815485	-3.188992392	-14.89138758
125.2453916	-2.971394348	-14.82553041
125.0054287	-2.753621023	-14.75945694
124.761591	-2.535681726	-14.69316408
124.5137245	-2.317590003	-14.6266485
124.2621534	-2.099358117	-14.5599069
124.0067237	-1.880999612	-14.49293588
123.7474406	-1.662527609	-14.42573196
123.4840653	-1.443959926	-14.35829153
123.2170885	-1.225300289	-14.29061092
122.9462727	-1.006566584	-14.22268648
122.6720455	-0.787780962	-14.15451442
122.393566	-0.568938646	-14.08609088
122.1112617	-0.350061841	-14.01741186
121.8251369	-0.13116379	-13.9484734
121.5347926	0.087728961	-13.87927137
121.2410397	0.306629656	-13.80980152
120.9434767	0.52551164	-13.74005936
120.6416297	0.744343956	-13.67004073
120.3364636	0.96314833	-13.59974121
120.0275023	1.181893693	-13.52915617
119.7147474	1.400566465	-13.45828087
119.3976485	1.619131172	-13.38711048
119.0773195	1.837617925	-13.31564043
118.7532102	2.055991149	-13.24386571
118.4246941	2.274210746	-13.1717809
118.0930298	2.492315279	-13.09938125
117.7575945	2.710264633	-13.02666155
117.4183879	2.928044602	-12.95361599
117.0747272	3.145611045	-12.88023963
116.7279928	3.363010037	-12.80652634
116.3775021	3.580197296	-12.73247101
116.0224951	3.797123567	-12.65806729
115.6644951	4.013843737	-12.58330971
115.3027407	4.230308207	-12.50819168
114.9372401	4.446502606	-12.43270752
114.5671775	4.662373522	-12.35685086
114.1941878	4.877982752	-12.28061478
113.8174591	5.093276934	-12.2039932
113.4361184	5.308198307	-12.1269794
113.0519191	5.522816542	-12.04956642
112.6639864	5.737073408	-11.97174714
112.2715722	5.950915773	-11.89351447
111.876004	6.164394086	-11.81486129
111.4768898	6.377472581	-11.73578003
111.0740528	6.590126162	-11.65626305
110.6665172	6.802288549	-11.57630278
110.2562419	7.014043132	-11.49589089
109.8422515	7.225323357	-11.41501965
109.4235227	7.436058713	-11.33368074
109.0021122	7.646339766	-11.25186588
108.5769897	7.856094676	-11.16956573
108.1470946	8.065249675	-11.08677222
107.7145659	8.273901006	-11.00347592
107.2783376	8.481973796	-10.91966784
106.8384083	8.689449303	-10.83533814
106.3936789	8.896249656	-10.75047775
105.9463648	9.102476502	-10.66507656
105.4953572	9.308050019	-10.57912407
105.0409284	9.512888573	-10.49261046
104.582548	9.717099027	-10.40552509
104.1204851	9.92059827	-10.31785713
103.6556667	10.12330055	-10.22959556
103.1862461	10.32531737	-10.14072901
102.7131506	10.52656175	-10.05124574
102.2351888	10.72694489	-9.961134205
101.754761	10.92658237	-9.870382301
101.2706693	11.12538362	-9.778977282
100.7816994	11.32325654	-9.686906794
100.2902974	11.52032023	-9.594157942
99.79524253	11.71648047	-9.500716617
99.29666756	11.91164235	-9.406569764
98.7943232	12.10592743	-9.311703294
98.28834065	12.29923901	-9.216102905
97.77747587	12.4914791	-9.119753939
97.26423474	12.68277022	-9.022640707
96.74737221	12.87301388	-8.924748605
96.22697347	13.06210901	-8.826061392
95.70288374	13.25018003	-8.726562923
95.17518777	13.43712407	-8.626236009
94.64395903	13.62283914	-8.525064101
94.10907536	13.80744901	-8.423029624
93.57000124	13.99077278	-8.320114418
93.02796226	14.1729353	-8.216300029
92.48235483	14.35382945	-8.111567269
91.933232	14.53334933	-8.005896681
91.38051789	14.71161741	-7.89926843
90.8242658	14.88852582	-7.791662096
90.26452189	15.06396613	-7.683056157
89.70122275	15.23805792	-7.573428846
89.133177	15.41061614	-7.462758025
88.56288392	15.58175817	-7.351021029
87.98911082	15.75137281	-7.238193645
87.41191223	15.91935083	-7.124252324
86.83122054	16.08580327	-7.009171279
86.2466457	16.25056251	-6.892925266
85.6589711	16.41368708	-6.775488115
85.06802411	16.57511296	-6.656831872
84.4725191	16.73471458	-6.536929865
83.87482953	16.89259036	-6.415751907
83.27387158	17.04856009	-6.293269053
82.66951784	17.20271746	-6.169450947
82.06186486	17.35494845	-6.044265403
81.4510324	17.50514376	-5.917680742
80.8368574	17.653386	-5.789663092
80.21957996	17.79950105	-5.660178305
79.59899455	17.94356334	-5.529190922
78.97480251	18.0854016	-5.396663645
78.3479329	18.22508128	-5.26255979
77.71697738	18.36243578	-5.126839511
77.08396567	18.49751889	-4.989463012
76.44793827	18.63021987	-4.850388757
75.80914432	18.7604321	-4.709574369
75.16721105	18.88819397	-4.566975413
74.52150395	19.01335071	-4.422546513
73.87385815	19.1359275	-4.276240112
73.22259494	19.25577603	-4.128008213
72.56944615	19.37290707	-3.9778002
71.91396093	19.4871797	-3.825564775
71.2555387	19.59858821	-3.671247418
70.59386329	19.70699979	-3.514794076
69.93044106	19.81239179	-3.356146079
69.26451499	19.91463862	-3.195245363
68.59580153	20.01368662	-3.032030529
67.92545308	20.10946102	-2.866438407
67.25244955	20.20185225	-2.698403493
66.57792602	20.29078782	-2.527858312
65.90101811	20.37616579	-2.354732641
65.22272676	20.45789407	-2.178955001
64.54235001	20.53587762	-2.000449517
63.85994931	20.6100167	-1.819139822
63.17689422	20.68018475	-1.634945632
62.49230115	20.74630625	-1.447784556
61.80674849	20.80822662	-1.257570382
61.12004501	20.86587652	-1.064215748
60.43257564	20.91911317	-0.867628311
59.74448724	20.96776903	-0.667714506
59.0559546	21.0117883	-0.464376304
58.36628408	21.05099974	-0.257512696
57.67760496	21.0852627	-0.047020145
56.98889193	21.11436567	0.167209202
56.30090455	21.13827519	0.385285922
55.61370065	21.15677538	0.607324499
54.92708177	21.16962462	0.833442477
54.24133068	21.1767953	1.063760591
53.55685641	21.17803848	1.298403832
52.87402422	21.17316597	1.537500518
52.1949617	21.16198298	1.781181193
51.51745241	21.14428543	2.029580485
50.84397572	21.11975698	2.282835456
50.17299629	21.08837772	2.541086598
49.50670768	21.0498173	2.80447637
48.84563172	21.003834	3.073149173
48.18992383	20.95017504	3.347250207
47.53980539	20.88857514	3.626927629
46.89595817	20.81875865	3.912327656
46.2595071	20.74043581	4.203596801
45.6316122	20.65330423	4.500879122
45.0123336	20.55704756	4.804315704
44.40296299	20.45133439	5.114042464
43.80447341	20.33581787	5.430188848
43.21688178	20.21025118	5.752874496
42.64354516	20.07401743	6.082207191
42.08379196	19.9268383	6.418279538
41.53967568	19.76829734	6.761164631
41.01169062	19.59805395	7.110911991
40.50241641	19.41545188	7.467540851
40.01346498	19.22011751	7.831035253
39.54572426	19.01162008	8.201335768
39.10317323	18.78929006	8.578329681
38.68642702	18.55270787	8.961841721
38.29748977	18.30120285	9.351621684
37.93905712	18.03425934	9.747329236
37.61420106	17.751217	10.14851819
37.32667955	17.45143757	10.55461707
37.07836471	17.13426274	10.96490699
36.87275866	16.7990656	11.378497
36.71291666	16.44506585	11.7942943
36.60305932	16.07150077	12.21097332
36.54729654	15.67780707	12.62693853
36.54963425	15.26319094	13.04028557
36.61387074	14.82693001	13.44875852
36.74457306	14.36816755	13.84970437
36.94684523	13.88648958	14.2400265
37.22600259	13.38094566	14.61613918
37.58623911	12.85107847	14.97392667
38.03142193	12.29635273	15.30870796
38.56742578	11.71632075	15.61521588
39.1953016	11.11064696	15.88759671
39.92071464	10.47913394	16.1194343
40.7455642	9.821621104	16.30381317
41.6720099	9.138555075	16.43342585
42.69917493	8.430089682	16.50073318
43.82494151	7.697029573	16.49818497
45.04729459	6.940345195	16.41850225
46.35952992	6.161332475	16.25501227
47.75508066	5.36163259	16.00202885
49.22508888	4.54323934	15.65524648
50.75891821	3.708492386	15.21212059
52.34367129	2.859985968	14.67219114
53.96603904	2.000814051	14.03730633
55.61112708	1.134041428	13.31171261
57.26607086	0.263053925	12.50198847
58.91725953	-0.608763884	11.61682108
60.55136109	-1.478123932	10.66664105
62.15823105	-2.341626286	9.663143713
63.72992029	-3.196445324	8.618743257
65.2581094	-4.039663431	7.546018564
66.7374725	-4.868752847	6.457202608
68.16734496	-5.681504824	5.363753453
69.54379221	-6.476041378	4.27603024
70.86761793	-7.250813048	3.203081142
72.14011535	-8.004584054	2.152537645
73.36479297	-8.736509563	1.130601319
74.54227216	-9.445660448	0.142101156
75.67630345	-10.13174869	-0.809396886
76.77008028	-10.79442859	-1.72145039
77.82537991	-11.43363492	-2.592584787
78.84563391	-12.04945478	-3.422138418
79.83479186	-12.64210086	-4.210111892
80.79582064	-13.21188818	-4.957032406
81.73000158	-13.75909898	-5.663833444
82.63984225	-14.28442022	-6.331749604
83.52782716	-14.78814398	-6.962230361
84.39553176	-15.27094637	-7.556869793
85.24452255	-15.73341199	-8.117346899
86.07616043	-16.17613959	-8.645379924
86.89190011	-16.59973579	-9.142693549
87.69216844	-17.0048078	-9.610989445
88.47718292	-17.39195809	-10.05192644
89.24937102	-17.76178251	-10.46710919
90.00900375	-18.11486508	-10.85807511
90.7566003	-18.451821	-11.22629112
91.49251437	-18.77314014	-11.5731482
92.21710432	-19.07938497	-11.89996135
92.93093465	-19.37118285	-12.20796969
93.63336156	-19.64897156	-12.49833657
94.32570343	-19.9130952	-12.7721553
95.00822691	-20.16428509	-13.03044852
95.68037425	-20.40269393	-13.2741726
96.34357093	-20.62908271	-13.50422206
96.99751883	-20.84370779	-13.72143097
97.64237728	-21.04696606	-13.92657876
98.27828717	-21.23923762	-14.12039219
98.90531883	-21.42065535	-14.30354984
99.52410399	-21.59202354	-14.47668393
100.1342767	-21.75345552	-14.64038471
100.7355355	-21.90527199	-14.79520264
101.3283408	-22.04778091	-14.94165154
101.9127659	-22.18127712	-15.08021115
102.4892829	-22.30604328	-15.21132937
103.0579668	-22.42235043	-15.33542421
103.6180571	-22.53045814	-15.45288659
104.1700114	-22.6306162	-15.56408227
104.7142936	-22.72334152	-15.66935317
105.2502485	-22.8083072	-15.76901932
105.7790911	-22.8860114	-15.86338003
106.3000116	-22.95666573	-15.95271643
106.8130465	-23.02047275	-16.03729081
107.3177849	-23.07762904	-16.11735111
107.8155376	-23.12859648	-16.19312809
108.3062668	-23.17300093	-16.26483945
108.7888238	-23.21129561	-16.33268962
109.2641576	-23.24364658	-16.39687005
109.7320446	-23.27048219	-16.45756204
110.1919182	-23.29141742	-16.51493529
110.6456506	-23.30687403	-16.56915015
111.091692	-23.31725516	-16.62035695
111.5302315	-23.32217263	-16.66869793
111.9613101	-23.32202721	-16.71430741
112.3859583	-23.31719726	-16.75731168
112.8035654	-23.30729966	-16.79783017
113.2133194	-23.29271157	-16.83597568
113.6170201	-23.27378817	-16.87185526
114.0145992	-23.25015514	-16.90556912
114.4045844	-23.22240254	-16.93721343
114.7881449	-23.19015732	-16.96687784
115.1640168	-23.15376419	-16.99464843
115.5337672	-23.11354046	-17.02060627
115.8968931	-23.06913242	-17.04482787
116.2533818	-23.02107469	-17.06738624
116.6023301	-22.96901846	-17.08835056
116.9457274	-22.9134816	-17.10778675
117.2817219	-22.85412225	-17.12575718
117.6122006	-22.79143945	-17.14232059
117.9359551	-22.72509978	-17.15753392
118.2536881	-22.65558466	-17.17145009
118.5642554	-22.58256919	-17.18412077
118.8694061	-22.50651781	-17.19559411
119.1680597	-22.42711402	-17.20591657
119.4607909	-22.34480398	-17.21513152
119.7465462	-22.25928183	-17.22328135
120.0270139	-22.17097714	-17.23040604
120.3017448	-22.0795924	-17.23654349
120.5701075	-21.98554095	-17.24173032
120.8322264	-21.88853581	-17.2460008
121.0886288	-21.78897245	-17.24938827
121.3382591	-21.68657629	-17.25192451
121.5828445	-21.58172435	-17.25363934
121.8207037	-21.47415283	-17.25456195
122.0536143	-21.36422402	-17.25471977
122.28074	-21.25183275	-17.25413892
122.5018165	-21.13687855	-17.25284471
122.7174761	-21.01970822	-17.25086156
122.926503	-20.90007505	-17.24821215
123.1308219	-20.77831039	-17.24491857
123.3295232	-20.65431713	-17.24100214
123.5216389	-20.52799977	-17.23648312
123.7091937	-20.39967609	-17.23138095
123.8901723	-20.26911827	-17.22571418
124.0667018	-20.13662852	-17.21950042
124.2377667	-20.00211629	-17.21275679
124.4029208	-19.86549428	-17.20549976
124.5631418	-19.72705013	-17.19774487
124.7168076	-19.5865767	-17.1895071
124.8662974	-19.44434858	-17.18080103
125.0104657	-19.30028202	-17.17164053
125.149387	-19.15429715	-17.16203867
125.2829944	-19.00665586	-17.15200838
125.4100333	-18.85716834	-17.1415615
125.5331802	-18.70608442	-17.1307102
125.6511392	-18.55332785	-17.11946554
125.7631847	-18.39882513	-17.10783835
125.8708388	-18.24281427	-17.09583912
125.9733787	-18.0852218	-17.0834776
126.0693309	-17.92597804	-17.07076346
126.1617107	-17.76530915	-17.05770589
126.2490494	-17.60314524	-17.0443137
126.330454	-17.43941955	-17.03059533
126.407774	-17.2743466	-17.01655902
126.4801218	-17.10786019	-17.00221263
126.5458351	-16.93989709	-16.98756357
126.6082964	-16.7706604	-16.97261904
126.6658495	-16.60008707	-16.95738591
126.7181075	-16.4281175	-16.9418709
126.7659071	-16.25494471	-16.92608038
126.8088613	-16.08050859	-16.91002049
126.845799	-15.90475228	-16.89369692
126.8791187	-15.7278593	-16.87711562
126.9076508	-15.54977215	-16.8602818
126.9308277	-15.37043843	-16.84320069
126.949844	-15.19003059	-16.82587743
126.9641313	-15.00849544	-16.80831671
126.9723225	-14.82578313	-16.7905231
126.9772006	-14.64205646	-16.77250086
126.9774034	-14.45726569	-16.75425437
126.9735835	-14.27136453	-16.73578756
126.9644889	-14.08450658	-16.7171044
126.9507714	-13.8966454	-16.69820861
126.9308559	-13.70773706	-16.6791034
126.9079349	-13.51792703	-16.65979253
126.8804372	-13.32717134	-16.64027895
126.8474069	-13.13543082	-16.62056592
126.8108031	-12.94284032	-16.60065627
126.7696723	-12.74936063	-16.58055284
126.7240259	-12.55500919	-16.56025822
126.6735249	-12.35974949	-16.53977501
126.6188935	-12.16370844	-16.51910564
126.5597918	-11.96684909	-16.49825239
126.4943329	-11.76913798	-16.47721749
126.4263277	-11.57069329	-16.45600282
126.3538927	-11.37148145	-16.43461036
126.2772204	-11.17147244	-16.413042
126.1959656	-10.9707761	-16.39129948
126.1103203	-10.76936226	-16.36938435
126.0202971	-10.5672471	-16.34729824
125.9249458	-10.36440269	-16.26223351
125.8249723	-10.16093221	-16.17302658
125.7213414	-9.956808195	-16.08362347
125.6131922	-9.752006953	-15.9940221
125.502269	-9.546621476	-15.90422013
125.3877181	-9.340628958	-15.81421559
125.2685763	-9.134008367	-15.72400568
125.1467887	-8.926845958	-15.6335883
125.0213941	-8.7191206	-15.54296079
124.8924081	-8.510848124	-15.45212095
124.7603775	-8.302010779	-15.36106556
124.6242261	-8.092686591	-15.26979235
124.4845048	-7.882858366	-15.17829831
124.3416778	-7.672512984	-15.08658049
124.1948435	-7.461719822	-14.99463613
124.0444646	-7.25046543	-14.90246208
123.8905471	-7.038763719	-14.81005506
123.7334708	-6.82660558	-14.71741217
123.5725068	-6.614051847	-14.62453004
123.4080299	-6.401092725	-14.53140531
123.2403264	-6.187722298	-14.43803443
123.0688466	-5.973993691	-14.34441413
122.8938778	-5.759900945	-14.25054085
122.7154275	-5.545457636	-14.15641093
122.5328849	-5.330661611	-14.06202066
122.3474919	-5.115557577	-13.96736612
122.1586381	-4.900143273	-13.87244349
121.9664391	-4.684420515	-13.77724892
121.7706874	-4.468426021	-13.68177839
121.5714975	-4.252161392	-13.58602781
121.3688761	-4.035639897	-13.48999302
121.1628529	-3.818867077	-13.3936698
120.9533893	-3.601871522	-13.29705375
120.7405146	-3.384658729	-13.20014052
120.5242353	-3.167241861	-13.10292565
120.304499	-2.949630408	-13.00540459
120.0814314	-2.731844824	-12.90757266
119.8549787	-2.51389454	-12.8094251
119.6250067	-2.29579311	-12.71095708
119.391804	-2.077552849	-12.61216378
119.1552362	-1.859187285	-12.51304021
118.9153093	-1.64070954	-12.41358137
118.6726223	-1.422137249	-12.31378198
118.4259964	-1.203474535	-12.2136369
118.1760302	-0.984739061	-12.11314079
117.9224325	-0.765952637	-12.01228822
117.6658047	-0.547111179	-11.91107363
117.4058547	-0.328236543	-11.80949154
117.1425871	-0.109341973	-11.70753587
116.8756369	0.109546458	-11.60520109
116.6057556	0.328440997	-11.50248128
116.3325765	0.547315506	-11.3993705
116.0556601	0.766139655	-11.29586264
115.7759031	0.984933888	-11.19195139
115.4928632	1.203667702	-11.08763015
115.2065498	1.422327594	-10.98289285
114.9164527	1.640878894	-10.87773301
114.6236078	1.859350076	-10.77214381
114.3275042	2.077706239	-10.6661182
114.0275669	2.295908453	-10.5596498
113.7249681	2.513993292	-10.45273138
113.4191278	2.731921434	-10.34535549
113.1100559	2.949679037	-10.2375155
112.7971042	3.167222345	-10.12920322
112.4815815	3.384596155	-10.02041195
112.1628403	3.601756478	-9.911133285
111.8401791	3.818655756	-9.801360102
111.5150229	4.03534605	-9.69108374
111.1866702	4.251779605	-9.580296864
110.8551229	4.467941318	-9.468990511
110.5196185	4.683779119	-9.357156784
110.1817058	4.899352981	-9.244787302
109.8406181	5.114610129	-9.131872935
109.4955333	5.329493873	-9.018404805
109.1481158	5.54407186	-8.904374173
108.7975425	5.758287038	-8.789771902
108.4445154	5.972078445	-8.674588588
108.0876484	6.185520852	-8.558814505
107.727645	6.398552896	-8.442440066
107.3645117	6.611158413	-8.325455401
106.9988912	6.823272129	-8.207850345
106.6295179	7.034975577	-8.089614791
106.2570362	7.246203011	-7.970738117
105.8820307	7.456884724	-7.85120951
105.5033496	7.667109039	-7.731018095
105.121583	7.876806282	-7.61015325
104.736485	8.08590223	-7.488602927
104.3485666	8.294492144	-7.366356232
103.9575822	8.502501164	-7.243400669
103.5640187	8.70985252	-7.119725297
103.1669294	8.916645879	-6.995316649
102.766801	9.122803453	-6.870162806
102.3636425	9.328306398	-6.744251131
101.9578878	9.533073099	-6.617568404
101.548694	9.737208868	-6.490101291
101.1364968	9.94063146	-6.361836323
100.7216865	10.14325561	-6.232759418
100.303512	10.34519171	-6.102856731
99.88236466	10.54635376	-5.972113863
99.4578383	10.74665234	-5.84051525
99.03077749	10.94620286	-5.708046873
98.6007755	11.14491497	-5.574692613
98.16665092	11.34269718	-5.440437476
97.7308062	11.53966675	-5.305264332
97.29205835	11.73573121	-5.169157331
96.84920013	11.93079515	-5.032099779
96.40468679	12.12497967	-4.894074388
95.95730955	12.3181883	-4.755063553
95.50731053	12.51032282	-4.615049608
95.05424847	12.70150662	-4.474013839
94.59836541	12.89163961	-4.331937313
94.13987765	13.08062177	-4.188801851
93.67840347	13.2685767	-4.044586314
93.21422074	13.4553755	-3.899271655
92.74733498	13.64099624	-3.752836976
92.27760574	13.82548239	-3.605261556
91.80602331	14.00867851	-3.456523484
91.33088345	14.19071137	-3.306600928
90.85307078	14.37147355	-3.15547157
90.37343755	14.5508563	-3.003111214
89.89034162	14.72898604	-2.849497559
89.4046413	14.90575291	-2.694606006
88.91646579	15.08104657	-2.538411369
88.42562907	15.25499025	-2.380888147
87.933743	15.42739467	-2.222010511
87.4378723	15.59838174	-2.061752119
86.93953102	15.76783811	-1.900085377
86.43951375	15.93565137	-1.736982408
85.93631971	16.10193819	-1.572413868
85.43217927	16.2665085	-1.406350899
84.92426307	16.42947618	-1.23876316
84.41404191	16.59072496	-1.069619311
83.90094848	16.75014156	-0.898888733
83.38623644	16.90783231	-0.726537821
82.86940031	17.06360825	-0.552533465
82.35036039	17.21757164	-0.376841852
81.82922316	17.3696042	-0.199427066
81.30740824	17.51959216	-0.020254252
80.78221591	17.66762681	0.160714939
80.25449383	17.81352417	0.343517225
79.72546562	17.95736905	0.528192209
79.19467361	18.09897878	0.714780066
78.6620353	18.23843069	0.903320811
78.1277663	18.37554582	1.093857013
77.59177104	18.51039064	1.286432105
77.05370937	18.642796	1.481089619
76.51459589	18.77280313	1.677875743
75.97410006	18.90030907	1.876836848
75.43236654	19.02519594	2.078020494
74.88926532	19.14750434	2.281476458
74.34511799	19.26706947	2.487254321
73.79976784	19.3839193	2.69540612
73.2535847	19.49789358	2.905985115
72.70638063	19.60900711	3.119045182
72.15798708	19.71710524	3.334642525
71.60838877	19.82215545	3.552833854
71.05925082	19.92410543	3.773678551
70.50993811	20.0228153	3.997236343
69.96013288	20.1182554	4.223568203
69.41046202	20.21029101	4.452737978
68.86055947	20.29887421	4.684810143
68.31113499	20.38387799	4.919850529
67.76177002	20.46523542	5.157926366
67.2127089	20.5428248	5.399107583
66.66496619	20.61655881	5.643463946
66.1177652	20.68632557	5.891067979
65.57101745	20.75201988	6.141992461
65.02675797	20.81352822	6.396313547
64.48361397	20.87071575	6.654105652
63.9428116	20.92348893	6.915447358
63.40467995	20.97170915	7.180417149
62.8678225	21.01521348	7.449093978
62.33322328	21.05392164	7.721557828
61.80270743	21.08766545	7.997891239
61.27482461	21.11625358	8.278174926
60.75035466	21.13961413	8.562490752
60.23001954	21.15754883	8.850921004
59.71471548	21.16989185	9.143546745
59.20389944	21.17640727	9.440448387
58.69840742	21.17703291	9.741705922
58.1983525	21.17152408	10.04739706
57.70521171	21.15968536	10.35759632
57.21905825	21.14131176	10.67237598
56.74010956	21.1161073	10.99180433
56.26963576	21.08400875	11.31594375
55.8071388	21.04470679	11.64485097
55.35426026	20.99795782	11.97857533
54.91264772	20.94350788	12.31715666
54.48178751	20.8810918	12.66062406
54.06257436	20.81043194	13.00899355
53.65638839	20.7312377	13.36226596
53.26423501	20.6432059	13.72042368
52.88595627	20.54601807	14.08342843
52.52478888	20.43934197	14.45121625
52.18057792	20.32292853	14.82369429
51.85516883	20.19621212	15.20073552
51.55004508	20.05891203	15.58217301
51.26596089	19.9106288	15.96779385
51.00571567	19.75094418	16.35733111
50.77101391	19.57950035	16.75045582
50.56217121	19.39567165	17.1467671
50.38243363	19.19913228	17.54578016
50.23351736	18.98923821	17.94691445
50.11782945	18.76554203	18.34947769
50.03856456	18.52753429	18.75264954
49.99712662	18.27458545	19.15546264
49.99682765	18.00608865	19.55678028
50.04051551	17.72146418	19.95527191
50.13142739	17.42004755	20.34938506
50.27322779	17.10117794	20.73731541
50.46817249	16.76417497	21.11697135
50.72116157	16.40834155	21.48593634
51.03594168	16.03296655	21.84142913
51.41606459	15.63732871	22.18025911
51.86516194	15.22070274	22.49878214
52.38818401	14.7822464	22.79285356
52.98814247	14.32147312	23.05778557
53.66937681	13.8374474	23.28830572
54.43532615	13.32978312	23.47852578
55.28954653	12.79759245	23.62192468
56.23444442	12.24048292	23.7113484
57.27294901	11.65801268	23.73904072
58.40452245	11.04985446	23.69670962
59.63014532	10.41570437	23.57563998
60.94786512	9.755753288	23.36686591
62.35426657	9.070131914	23.06140641
63.8445193	8.359128297	22.65057438
65.41125533	7.623558589	22.12635817
67.04621397	6.864443711	21.48186437
68.73677885	6.083122071	20.7118066
70.46924532	5.281280742	19.81300792
72.22877216	4.460961335	18.78487434
73.99813207	3.624426572	17.62978226
75.75863012	2.77464812	16.35333485
77.49509219	1.914401116	14.96442746
79.19005803	1.047049977	13.47509843
80.82862701	0.175848879	11.90015299
82.39682415	-0.695822033	10.2565914
83.88366167	-1.564507102	8.562883672
85.28317659	-2.427203148	6.8381564
86.59033973	-3.280795435	5.101369654
87.80277725	-4.122256975	3.370562828
88.9237973	-4.949590077	1.662231756
89.95567963	-5.760408164	-0.009126874
90.90271136	-6.552877894	-1.631292221
91.77383175	-7.325693633	-3.194426634
92.57448496	-8.077203409	-4.691038677
93.31127464	-8.806729513	-6.115834915
93.99246789	-9.513680846	-7.465497623
94.62632607	-10.19746221	-8.738417775
95.21825487	-10.85784516	-9.934415553
95.77500798	-11.49477805	-11.05446461
96.30192456	-12.10835766	-12.10043636
96.8033071	-12.698804	-13.07487408
97.28558368	-13.26643716	-13.98079657
97.75133336	-13.81152919	-14.82153471
98.20253693	-14.33479453	-15.60059924
98.64257746	-14.83650228	-16.32157569
99.07503696	-15.3173423	-16.98804299
99.50095713	-15.77800052	-17.60351452
99.92003271	-16.21885796	-18.17139135
100.3355686	-16.64063554	-18.69493442
100.7475078	-17.04393996	-19.17724335
101.1572874	-17.42935415	-19.62124607
101.5660249	-17.79753542	-20.0296926
101.9719709	-18.14902437	-20.40515649
102.3768085	-18.48439113	-20.75003781
102.7801956	-18.80426395	-21.06656763
103.1835416	-19.10905735	-21.35681656
103.5855272	-19.3994597	-21.62270205
103.9865802	-19.6757622	-21.86599832
104.3868001	-19.93870189	-22.08834529
104.7868816	-20.18862738	-22.29125758
105.1852531	-20.42579449	-22.47613226
105.5826119	-20.65099726	-22.64425994
105.9787011	-20.86447469	-22.79683091
106.3733664	-21.06662135	-22.93494247
106.7661819	-21.25757311	-23.05960827
107.1575662	-21.43816889	-23.17176414
107.546188	-21.60852548	-23.27227282
107.932683	-21.76897639	-23.36193172
108.3168837	-21.91984216	-23.44147861
108.6986238	-22.0614288	-23.51159359
109.078177	-22.19403051	-23.57290722
109.4554013	-22.31792832	-23.62600178
109.82882	-22.43339295	-23.67141741
110.2000589	-22.54068309	-23.7096537
110.5667222	-22.64004705	-23.74117419
110.9309348	-22.7317232	-23.76640847
111.2920694	-22.8162394	-23.78575547
111.6498463	-22.89321493	-23.79958573
112.0044009	-22.96316068	-23.80824317
112.3561147	-23.02627942	-23.81204766
112.702958	-23.08276655	-23.81129785
113.0461258	-23.13310326	-23.80626956
113.3856048	-23.17687382	-23.79722197
113.7214037	-23.21455161	-23.78439531
114.0524327	-23.24630281	-23.76801428
114.3798671	-23.27257373	-23.74828843
114.7034835	-23.2929395	-23.72541263
115.0236688	-23.30784136	-23.69957013
115.3387273	-23.31770041	-23.67093189
115.6496414	-23.32209166	-23.63965764
115.9575119	-23.32143302	-23.60589656
116.259814	-23.31612001	-23.56978912
116.557052	-23.30573423	-23.53146591
116.851683	-23.29067084	-23.49105036
117.1409285	-23.27129891	-23.44865763
117.4263423	-23.24721335	-23.40439566
117.7067637	-23.21903379	-23.35836658
117.983409	-23.18635738	-23.31066509
118.2562477	-23.14954378	-23.26138133
118.5233046	-23.10892236	-23.21059925
118.786693	-23.06411315	-23.15839806
119.0447712	-23.01567669	-23.10485235
119.2992211	-22.96323751	-23.050032
119.5482844	-22.90733874	-22.99400348
119.7931622	-22.84761322	-22.93682851
120.0331841	-22.78458502	-22.87856612
120.2684424	-22.71789575	-22.81927099
120.499407	-22.64805079	-22.75899568
120.7262297	-22.57470161	-22.6977891
120.9481382	-22.49833388	-22.6356973
121.1653015	-22.41861033	-22.57276438
121.3781577	-22.33599826	-22.5090315
121.5868934	-22.25017068	-22.44453736
121.7907127	-22.16157548	-22.37931873
121.9897845	-22.06989937	-22.31341082
122.1845848	-21.97556958	-22.24684604
122.3752653	-21.87828517	-22.17965534
122.5610743	-21.77845496	-22.11186813
122.7421102	-21.67579066	-22.04351222
122.9189558	-21.57068299	-21.97461364
123.0916592	-21.46285503	-21.90519748
123.2595801	-21.35268128	-21.83528688
123.4230491	-21.24004963	-21.7649037
123.5817069	-21.12485448	-21.69406913
123.736305	-21.00745309	-21.62280306
123.8867285	-20.88758896	-21.5511241
124.0324989	-20.76560271	-21.47904968
124.1747402	-20.64125066	-21.40659684
124.3117322	-20.51485744	-21.33378156
124.4443502	-20.38632513	-21.26061854
124.5734254	-20.25555862	-21.18712209
124.6973326	-20.12286835	-21.11330543
124.8169764	-19.98803083	-21.03918117
124.9322198	-19.85134103	-20.96476133
125.0431483	-19.71270806	-20.89005708
125.149783	-19.57204606	-20.81507904
125.2521213	-19.42963618	-20.73983739
125.3501835	-19.28539139	-20.66434161
125.4432131	-19.13922921	-20.58860038
125.5327576	-18.99141606	-20.51262237
125.6186343	-18.84175837	-20.43641521
125.6997182	-18.69050934	-20.35998668
125.7765906	-18.53759083	-20.28334363
125.8490427	-18.38292801	-20.20649276
125.9175278	-18.22676127	-20.12944017
125.9818394	-18.06901602	-20.05219164
126.0424106	-17.90962121	-19.97475275
126.0984171	-17.74880604	-19.89712858
126.1502859	-17.5864975	-19.81932342
126.1983747	-17.42262998	-19.74134237
126.242013	-17.25741827	-19.66318905
126.2815558	-17.09079571	-19.58486771
126.3165315	-16.92269828	-19.50638181
126.347918	-16.75333102	-19.42773457
126.3752453	-16.58262966	-19.34892886
126.4001861	-16.41053404	-19.26996776
126.4194384	-16.23723813	-19.19085375
126.4346672	-16.06268066	-19.111589
126.4459686	-15.88680616	-19.0321759
126.4531904	-15.70979644	-18.95261607
126.45643	-15.53159603	-18.87291154
126.4556831	-15.35215041	-18.79306364
126.4509861	-15.17163296	-18.71307374
126.4423402	-14.98999039	-18.63294309
126.4288898	-14.80717281	-18.5526727
126.4123785	-14.62334338	-18.47226324
126.3919532	-14.43845192	-18.39171564
126.3689611	-14.25245224	-18.31103022
126.3407438	-14.06549756	-18.23020741
126.308645	-13.87754106	-18.14924747
126.2723836	-13.68854046	-18.06815055
126.2325575	-13.49863947	-17.98691652
126.1888844	-13.307795	-17.90554531
126.1417603	-13.11596746	-17.82403654
126.0904268	-12.9232923	-17.74238991
126.0352757	-12.72972875	-17.66060482
125.9770792	-12.53525763	-17.57868063
125.9146497	-12.339957	-17.49661671
125.84812	-12.1438383	-17.41441216
125.7778148	-11.94690254	-17.33206608
125.7031606	-11.74911715	-17.24957737
125.6253382	-11.55059978	-17.16694492
125.5437718	-11.35131695	-17.08416734
125.4593691	-11.15123896	-17.00124348
125.3703461	-10.95047498	-16.91817188
125.2776073	-10.74899485	-16.83495096
125.1816481	-10.54678947	-16.75157918
125.0818325	-10.34390893	-16.66805485
124.9780093	-10.14037772	-16.58437623
124.8705049	-9.936193644	-16.50054129
124.7600513	-9.731334429	-16.41654832
124.6452226	-9.52589281	-16.33239532
124.5267404	-9.319844743	-16.24807997
124.4036453	-9.113171463	-16.16360031
124.2778854	-8.905956548	-16.07895381
124.1485046	-8.698181254	-15.99413859
124.0155031	-8.489859158	-15.90915186
123.8778269	-8.280974929	-15.82399149
123.7376176	-8.071604508	-15.73865472
123.5938162	-7.861731536	-15.65313894
123.4460758	-7.651343501	-15.56744167
123.2951136	-7.440508306	-15.48155994
123.1405837	-7.229213432	-15.39549103
122.9824948	-7.017473055	-15.30923206
122.8212128	-6.80527763	-15.22278005
122.6560235	-6.592687497	-15.13613181
122.4872972	-6.379693532	-15.0492845
122.3161228	-6.166290041	-14.96223482
122.1403443	-5.952529559	-14.87497962
121.9610495	-5.738406229	-14.78751553
121.7782437	-5.523933477	-14.69983907
121.5921218	-5.309109517	-14.61194694
121.4023195	-5.09397887	-14.52383559
121.209029	-4.878539416	-14.43550145
121.011545	-4.662792929	-14.34694083
120.8112977	-4.446775928	-14.25815003
120.6075821	-4.230490119	-14.16912526
120.4004049	-4.013948766	-14.07986266
120.1897875	-3.797157419	-13.9903582
119.9757042	-3.580144558	-13.90060785
119.7581778	-3.362915782	-13.81060759
119.5371484	-3.145480626	-13.7203533
119.3127548	-2.927859493	-13.62984069
119.0849367	-2.710061889	-13.53906545
118.8536999	-2.492100937	-13.44802324
118.6189034	-2.273990162	-13.35670954
118.3808473	-2.055741868	-13.26511983
118.1393902	-1.837369577	-13.17324952
117.8945376	-1.618886412	-13.08109381
117.6460699	-1.400309973	-12.98864802
117.3944441	-1.181644458	-12.89590718
117.1394393	-0.962907484	-12.80286637
116.8807576	-0.744120778	-12.70952048
116.6190112	-0.52528044	-12.61586443
116.3539027	-0.306408255	-12.52189305
116.0854375	-0.087517472	-12.42760106
115.8132441	0.131365973	-12.33298306
115.5380821	0.350254086	-12.23803354
115.2595785	0.569120838	-12.14274683
114.978097	0.787936029	-12.04711714
114.6929252	1.006719789	-11.9511389
114.4044285	1.225441837	-11.85480627
114.1126122	1.444088627	-11.75811327
113.8185728	1.662625591	-11.6610535
113.5201271	1.881080868	-11.56362107
113.2183775	2.099419871	-11.46580969
112.91435	2.31760371	-11.3676127
112.606001	2.535668486	-11.26902372
112.294364	2.753575371	-11.17003633
111.9794375	2.971310012	-11.07064316
111.6621862	3.188829563	-10.97083804
111.3407024	3.406177636	-10.87061347
111.0159489	3.623311016	-10.76996265
110.6880151	3.840182051	-10.66887801
110.3567349	4.056842618	-10.56735255
110.0221952	4.273244546	-10.46537806
109.6842725	4.489367087	-10.36294769
109.3426011	4.705177483	-10.26005326
108.9983234	4.920715313	-10.15668666
108.6508105	5.135935081	-10.05284017
108.2992416	5.350780619	-9.948505348
107.9452736	5.565318308	-9.843673798
107.5880834	5.77949149	-9.73833686
107.2267986	5.993239877	-9.632485976
106.8631841	6.206637201	-9.526112215
106.4963644	6.419622562	-9.419206561
106.1263449	6.632179791	-9.311759777
105.7522051	6.844244316	-9.203762455
105.3758036	7.055895996	-9.095204679
104.9962197	7.267069991	-8.986077032
104.6124862	7.477697609	-8.876369605
104.2265569	7.687865532	-8.766072221
103.8374603	7.897504026	-8.655173973
103.4457401	8.106541039	-8.543665163
103.0503304	8.315068741	-8.431534036
102.6517764	8.523014569	-8.318770616
102.2505635	8.730300813	-8.205362613
101.8457331	8.937027016	-8.091299319
101.4377767	9.143115659	-7.976568839
101.0267	9.348547571	-7.861159171
100.6137113	9.553242284	-7.745057993
100.1964137	9.757303118	-7.62825298
99.77601804	9.960648796	-7.510731521
99.35292719	10.16319523	-7.392480314
98.92635832	10.36505015	-7.273486168
98.49671656	10.56612894	-7.153735797
98.06511779	10.76634427	-7.03321554
97.6293506	10.96580708	-6.911910299
97.19053902	11.16443026	-6.789806838
96.74900412	11.36212164	-6.666889227
96.30412461	11.55899765	-6.543143168
95.85622824	11.75496629	-6.418553005
95.4056067	11.94993331	-6.293102765
94.95170492	12.14401707	-6.166776327
94.49481796	12.33712252	-6.039557257
94.03520881	12.52915278	-5.91142863
93.57238687	12.72022856	-5.782373401
93.10661533	12.91025124	-5.652373585
92.63740536	13.09912157	-5.521411163
92.16577751	13.28696084	-5.389467328
91.689999	13.47359375	-5.256523722
91.21257521	13.65914286	-5.12256025
90.73227348	13.84350506	-4.987557572
90.24928908	14.02657629	-4.851494906
89.76328004	14.20847925	-4.714351571
89.27444434	14.38910879	-4.57610669
88.78154552	14.56835807	-4.436737178
88.28711477	14.74634923	-4.296221976
87.78991317	14.92297384	-4.154537213
87.29010842	15.09812472	-4.011659664
86.78742864	15.27192029	-3.867565065
86.28217819	15.44417533	-3.722228213
85.7741097	15.61500712	-3.575624414
85.26338459	15.78430491	-3.427727564
84.7494699	15.95195839	-3.278510942
84.23351036	16.11807925	-3.127946544
83.71509794	16.28248264	-2.976006775
83.19401532	16.44527663	-2.822662696
82.67041668	16.60634791	-2.667884581
82.14512658	16.76558574	-2.511642602
81.61659263	16.92309102	-2.353905103
81.08576739	17.07868013	-2.194640031
80.55244219	17.23244875	-2.033814502
80.01683857	17.38425196	-1.871395027
79.47894933	17.53407022	-1.707347094
78.93873789	17.68189731	-1.541635048
78.39645425	17.82758503	-1.374221814
77.85187412	17.97121154	-1.205069886
77.30469054	18.1126024	-1.034141271
76.75594553	18.25182577	-0.861395787
76.20662713	18.38871094	-0.686793142
75.65392787	18.52331702	-0.510291379
75.10014954	18.65547627	-0.331846929
74.54374214	18.78523743	-0.15141631
73.98578102	18.91243842	0.031046227
73.42593881	19.03711445	0.215587579
72.86468611	19.15914791	0.402255365
72.30295139	19.27844706	0.591099301
71.73839608	19.39500035	0.782169913
71.17237862	19.50870336	0.975518952
70.60560341	19.61948656	1.171200555
70.03738174	19.72731784	1.369269624
69.46840165	19.83206034	1.569782599
68.89815371	19.93369026	1.772797408
68.32682225	20.03207723	1.978373986
67.75500845	20.12718004	2.186573725
67.18297633	20.21887563	2.397459305
66.61010182	20.30710376	2.61109623
66.0373247	20.39174888	2.827549875
65.4644197	20.47273005	3.046888265
64.89103991	20.5499436	3.269182097
64.31777219	20.62328911	3.494502006
63.74488713	20.69265087	3.722921992
63.17307936	20.75793454	3.954516924
62.60204614	20.81902173	4.189363641
62.03134091	20.87576877	4.427540811
61.46245434	20.92809583	4.669128429
60.8944991	20.97585743	4.914208788
60.32800782	21.01888325	5.162864873
59.76421139	21.05710464	5.415181931
59.20268436	21.09034837	5.671246035
58.64283208	21.1184141	5.931145348
58.08671367	21.14124294	6.194968216
57.53334614	21.15863072	6.462803847
56.98311455	21.17040907	6.734743128
56.43677002	21.17633539	7.010875816
55.8944472	21.17636017	7.291293255
55.35798003	21.17023143	7.576085336
54.82593168	21.15775306	7.865340518
54.30023988	21.13871786	8.159147421
53.78005104	21.11291261	8.457590841
53.26717422	21.0800201	8.760753608
52.76244087	21.03998806	9.06871492
52.26599336	20.99248468	9.38154747
51.77854345	20.93725397	9.69931941
51.29998403	20.87402992	10.02209026
50.83201915	20.80253324	10.34991015
50.3759452	20.72247231	10.68281808
49.9318467	20.63354232	11.02083875
49.49992169	20.53542352	11.36398116
49.08292192	20.42778202	11.71223442
48.68185831	20.31037271	12.06556398
48.29759635	20.18261642	12.42390877
47.93196441	20.04423694	12.78717471
47.58445919	19.894833	13.15523013
47.25898584	19.73407488	13.52789887
46.95580816	19.56133392	13.90495323
46.67656348	19.37624713	14.28610438
46.42442973	19.17840226	14.67099332
46.19991399	18.96714777	15.0591789
46.00674799	18.7420861	15.45012452
45.84613772	18.50255809	15.84318302
45.72010866	18.24807806	16.23757983
45.63316146	17.97798753	16.6323924
45.58650544	17.69170468	17.02652812
45.58430014	17.38856218	17.41869913
45.62851674	17.06789715	17.80739346
45.72322563	16.72902766	18.19084361
45.8720043	16.37125513	18.56699099
46.07945899	15.99386733	18.93344824
46.34909165	15.59614219	19.28745709
46.68423207	15.17735493	19.6258468
47.0899728	14.73665864	19.94498777
47.56861448	14.2735803	20.24074908
48.12512561	13.78717636	20.50845704
48.7625445	13.27692655	20.74286221
49.48654955	12.74239179	20.93811519
50.29876124	12.18274252	21.08776272
51.20176339	11.59769937	21.18476418
52.19643984	10.98679641	21.22154475
53.28402187	10.35017451	21.19008764
54.46416234	9.687686093	21.08208094
55.73558302	8.99940659	20.88912257
57.09325328	8.285942656	20.60299338
58.531345	7.548159033	20.21599678
60.0416287	6.786825168	19.72135833
61.61448306	6.003446733	19.11367194
63.23857944	5.19961576	18.38936213
64.90051233	4.377662744	17.54712296
66.58359054	3.539874376	16.58829071
68.27288623	2.688894972	15.51709581
69.95203276	1.827922845	14.34075117
71.60564394	0.960040116	13.06934352
73.21960719	0.088659515	11.71552456
74.7802738	-0.782815919	10.29402082
76.27679788	-1.651158409	8.821001744
77.70128066	-2.513125871	7.313360658
79.04850441	-3.365499637	5.787980422
80.31695688	-4.205913709	4.261053148
81.50559618	-5.031738834	2.747511853
82.61724206	-5.840840913	1.260606697
83.65392395	-6.631415776	-0.188361767
84.62054126	-7.401983342	-1.59015936
85.52546083	-8.151498265	-2.937606599
86.37174351	-8.878788499	-4.225465371
87.16614834	-9.583408246	-5.45025771
87.91401079	-10.26479871	-6.61004054
88.62177391	-10.92282848	-7.704169132
89.29396125	-11.55740252	-8.733056192
89.93554028	-12.16863155	-9.697951569
90.55217877	-12.75664243	-10.60074115
91.14675655	-13.32195781	-11.4437727
91.7214023	-13.86490472	-12.22971263
92.28138408	-14.38582548	-12.96142301
92.82816545	-14.88537333	-13.64186712
93.36227075	-15.36422318	-14.27403476
93.88629713	-15.82272929	-14.86088486
94.4020886	-16.26161257	-15.40530317
94.91044555	-16.68147992	-15.9100737
95.413156	-17.08293765	-16.37785555
95.9096002	-17.46658808	-16.81117433
96.40123128	-17.83302993	-17.21241122
96.88770143	-18.18285763	-17.58380522
97.37029078	-18.51662211	-17.9274498
97.84968947	-18.83495038	-18.24529948
98.32493915	-19.13825398	-18.53917348
98.79707428	-19.42721947	-18.81076199
99.26526829	-19.70213727	-19.06163381
99.73050146	-19.96374005	-19.29324222
100.1924437	-20.2123755	-19.5069339
100.650527	-20.44830082	-19.7039538
101.1055263	-20.67230215	-19.88545472
101.5575081	-20.88461964	-20.05250374
102.0052318	-21.0856425	-20.2060859
102.4495823	-21.27552121	-20.34711332
102.8897206	-21.45507119	-20.47642921
103.3269238	-21.62441748	-20.59481515
103.7602921	-21.78389197	-20.70299352
104.1897301	-21.93381295	-20.80163328
104.6147109	-22.07448534	-20.89135423
105.0359946	-22.20620246	-20.97273108
105.4535029	-22.32924359	-21.04629589
105.8662655	-22.44387845	-21.11254351
106.2750794	-22.55036466	-21.17193225
106.6785	-22.64894955	-21.22488811
107.0777995	-22.73987036	-21.27180785
107.4729658	-22.8236472	-21.31305879
107.8640167	-22.89991214	-21.34898388
108.2503003	-22.96916836	-21.37990221
108.6312613	-23.03161762	-21.4061111
109.0077918	-23.08745432	-21.42788789
109.3798299	-23.13715235	-21.44549075
109.7481261	-23.18030926	-21.45916074
110.1108765	-23.21739024	-21.46912369
110.4690247	-23.2485615	-21.47558995
110.821899	-23.27426061	-21.47875588
111.1705493	-23.29407747	-21.47880642
111.5134593	-23.30844579	-21.47591402
111.8516893	-23.31777614	-21.47023949
112.1849333	-23.32166247	-21.46193475
112.5133889	-23.32051054	-21.45114166
112.8368261	-23.3147105	-21.43799368
113.1549737	-23.30385604	-21.42261535
113.4688215	-23.28833625	-21.40512432
113.7773786	-23.26851271	-21.38563145
114.081402	-23.24399328	-21.3642399
114.3799891	-23.21514217	-21.34104785
114.6736329	-23.18229482	-21.3161465
114.9629216	-23.14507813	-21.2896228
115.246627	-23.10405722	-21.26155831
115.5254792	-23.05886402	-21.23202978
115.7992564	-23.01004625	-21.20110996
116.0676597	-22.9572413	-21.16886697
116.3315263	-22.90097872	-21.13536503
116.5906652	-22.84090382	-21.10066528
116.8446556	-22.77752795	-21.0648249
117.0933704	-22.71050556	-21.02789924
117.3384927	-22.64019673	-20.98993828
117.5782574	-22.56665975	-20.95099123
117.8124228	-22.48985884	-20.91110422
118.0417703	-22.40994685	-20.8703204
118.266376	-22.32703021	-20.82868017
118.4864253	-22.24091106	-20.78622365
118.7013357	-22.15202553	-20.74298744
118.91108	-22.06006898	-20.69900606
119.1163435	-21.96546067	-20.65431245
119.3170922	-21.86790814	-20.60893832
119.5127728	-21.76781199	-20.56291354
119.704593	-21.66489009	-20.51626582
119.8907514	-21.55952669	-20.46902206
120.07241	-21.45145244	-20.42120764
120.2491069	-21.34103289	-20.37284695
120.4210949	-21.22816129	-20.32396212
120.589261	-21.11273451	-20.27457553
120.7518852	-20.99510198	-20.22470752
120.9093492	-20.87501563	-20.17437745
121.0626679	-20.75280798	-20.12360357
121.2114803	-20.62824235	-20.07240404
121.3555635	-20.50163627	-20.02079541
121.4950528	-20.3728953	-19.96879309
121.6293482	-20.24192776	-19.91641237
121.7596957	-20.10903699	-19.86366763
121.8855094	-19.97400635	-19.81057287
122.0067864	-19.83712369	-19.75714048
122.1235518	-19.69830192	-19.70338266
122.2350706	-19.55745788	-19.64931139
122.3428603	-19.41486631	-19.59493747
122.4461881	-19.27044334	-19.5402713
122.5449489	-19.12410973	-19.48532313
122.6394	-18.97612491	-19.43010193
122.7299559	-18.82630254	-19.37461721
122.8155996	-18.6748885	-19.31887702
122.8968634	-18.52180816	-19.26288974
122.9749256	-18.3669895	-19.20666258
123.0474782	-18.2106674	-19.15020301
123.1156974	-18.05276979	-19.09351802
123.1799708	-17.89322846	-19.03661403
123.2395708	-17.73226624	-18.97949706
123.2948828	-17.56981407	-18.92217291
123.3447521	-17.4058076	-18.86464701
123.3915333	-17.24045844	-18.80692468
123.4343165	-17.07367726	-18.74901059
123.4733327	-16.90547184	-18.69090948
123.5074339	-16.73597415	-18.63262566
123.5374663	-16.56506245	-18.57416341
123.5631868	-16.39292597	-18.5155261
123.5847373	-16.21950656	-18.45671767
123.6021756	-16.04475108	-18.39774108
123.615431	-15.86883783	-18.33859998
123.6245604	-15.69171288	-18.27929705
123.6291355	-15.51335798	-18.21983487
123.6296868	-15.33384329	-18.16021646
123.6265144	-15.15321717	-18.10044337
123.619269	-14.97146768	-18.04051858
123.6078261	-14.78854719	-17.98044348
123.5924741	-14.60461512	-17.92022033
123.5730876	-14.41962291	-17.85985068
123.5479133	-14.23352585	-17.79933586
123.5204927	-14.04647448	-17.73867725
123.4890773	-13.85842388	-17.67787631
123.4541269	-13.66933211	-17.61693412
123.4147557	-13.47934043	-17.55585126
123.3714255	-13.28840734	-17.49462886
123.3221744	-13.09649436	-17.4332676
123.2709556	-12.90373384	-17.37176792
123.215814	-12.71008779	-17.31013039
123.1570252	-12.51552049	-17.24835508
123.0940665	-12.32015605	-17.18644244
123.0272176	-12.12395936	-17.12439264
122.9564884	-11.92694785	-17.06220538
122.8828545	-11.7290895	-16.99988084
122.8043991	-11.53049953	-16.93741879
122.7220961	-11.3311458	-16.87481902
122.6368309	-11.13099964	-16.81208087
122.5468642	-10.93016808	-16.74920419
122.4530801	-10.7286223	-16.68618811
122.3562769	-10.526337	-16.62303216
122.2548875	-10.32341053	-16.55973543
122.1497109	-10.11981778	-16.49629728
122.0407576	-9.915574636	-16.43271678
121.9287334	-9.710658405	-16.36899273
121.8122505	-9.505160062	-16.30512424
121.6920194	-9.299057582	-16.24111022
121.5686541	-9.092331226	-16.17694921
121.4409493	-8.885065001	-16.11264008
121.3095172	-8.677238736	-16.0481813
121.1743729	-8.468868231	-15.98357167
121.0360416	-8.259937038	-15.91880937
120.8934913	-8.050520673	-15.85389303
120.7472522	-7.84060347	-15.78882094
120.5977618	-7.630172557	-15.72359115
120.4441654	-7.419295868	-15.6582022
120.286904	-7.207961014	-15.59265206
120.1259808	-6.996181523	-15.52693856
119.9617544	-6.783949084	-15.46105996
119.793539	-6.571323097	-15.39501416
119.6216882	-6.358294649	-15.328799
119.4464672	-6.14485828	-15.26241216
119.2673634	-5.931065709	-15.19585133
119.0846453	-5.716911732	-15.12911429
118.8983203	-5.502409913	-15.06219864
118.708569	-5.287558596	-14.99510185
118.515049	-5.072401537	-14.92782138
118.3179418	-4.856937008	-14.86035463
118.1173423	-4.641166922	-14.79269881
117.913077	-4.425127373	-14.72485128
117.7052433	-4.208820353	-14.65680916
117.4938469	-3.992259122	-14.58856965
117.2789021	-3.77544947	-14.52012974
117.0603993	-3.558419475	-14.45148645
116.8383515	-3.341174879	-14.38263663
116.6126911	-3.123725308	-14.31357719
116.383571	-2.906090976	-14.24430487
116.150923	-2.688281481	-14.17481637
115.9147527	-2.470309947	-14.10510837
115.6749121	-2.252189889	-14.03517736
115.4317131	-2.033933626	-13.96501988
115.1850059	-1.815554635	-13.89463225
114.9345669	-1.597070441	-13.82401083
114.6808615	-1.378485459	-13.753152
114.4236647	-1.159817193	-13.68205189
114.1629812	-0.941078796	-13.61070657
113.8993219	-0.722291778	-13.53911213
113.6316786	-0.503452667	-13.46726452
113.3605624	-0.284583022	-13.39515965
113.0859779	-0.065696094	-13.32279325
112.8075498	0.153182508	-13.25016096
112.5260398	0.3720641	-13.1772584
112.241075	0.590922993	-13.10408123
111.95221	0.809729464	-13.03062486
111.6603485	1.028502722	-12.9568847
111.3650423	1.247212889	-12.8828558
111.0662959	1.465846394	-12.80853346
110.7635978	1.684369371	-12.73391296
110.4579875	1.902808769	-12.65898921
110.1489468	2.12113036	-12.58375666
109.8359005	2.339296191	-12.50821062
109.5200187	2.557340994	-12.43234585
109.2007168	2.77522622	-12.35615631
108.8780048	2.992938098	-12.27963704
108.5512371	3.21043411	-12.20278219
108.2217095	3.427756529	-12.12558607
107.8887783	3.644862706	-12.04804285
107.5517449	3.861706201	-11.97014653
107.2120196	4.078336554	-11.8918908
106.8689044	4.294707255	-11.81326989
106.5208392	4.510767138	-11.73427696
106.1709492	4.726573641	-11.65490589
105.8176779	4.942075726	-11.57515014
105.4610259	5.157258002	-11.49500268
105.1009764	5.372065691	-11.41445681
104.7375759	5.58656275	-11.33350551
104.3708061	5.800693905	-11.25214166
103.9998063	6.014400154	-11.17035807
103.6263077	6.227752235	-11.08814723
103.2494493	6.440690763	-11.00550139
102.8694819	6.65318194	-10.92241307
102.4863235	6.865215501	-10.83887413
102.0994037	7.076815661	-10.75487662
101.7091371	7.287936483	-10.67041241
101.3161325	7.498510614	-10.58547244
100.9191794	7.708621564	-10.50004883
100.5188912	7.918202	-10.41413278
100.1150498	8.12718025	-10.32771458
99.70809848	8.335646391	-10.24078601
99.29781733	8.543527813	-10.15333668
98.88472842	8.750750954	-10.06535795
98.46780616	8.957409805	-9.976839687
98.04756622	9.163428756	-9.88777165
97.62448639	9.36873014	-9.798143781
97.1976273	9.57341318	-9.707945687
96.76746413	9.777398902	-9.617166792
96.33400146	9.980667496	-9.52579595
95.89615846	10.18313744	-9.433822024
95.45611324	10.38491165	-9.34123382
95.01278023	10.58590713	-9.248019069
94.56656068	10.78603945	-9.154166209
94.1166703	10.98541537	-9.059662928
93.66350663	11.18394842	-8.964496504
93.20669369	11.38155131	-8.868654454
92.7470059	11.57833353	-8.772123452
92.28406159	11.77420557	-8.674889873
91.81820197	11.96907715	-8.576940236
91.34876502	12.16305998	-8.478260286
90.87609131	12.35606213	-8.378835674
90.40049521	12.54799	-8.278651365
89.92136744	12.73895713	-8.177692291
89.43929046	12.92880452	-8.075942877
88.95376101	13.11762957	-7.973386942
88.46501036	13.30535303	-7.870008616
87.97261496	13.49187121	-7.765791214
87.47749115	13.67729874	-7.66071699
86.97919448	13.86153659	-7.554768364
86.47655905	14.0444851	-7.447927472
85.97194869	14.22625777	-7.340175456
85.46419701	14.40675407	-7.231493693
84.95214222	14.58587212	-7.121862456
84.43814479	14.76372427	-7.011261735
83.92018474	14.94015432	-6.899670649
83.3996751	15.11521643	-6.787068461
82.87639933	15.28886309	-6.673433223
82.34890193	15.46097135	-6.558742553
81.81951327	15.63164733	-6.44297332
81.28709091	15.80078601	-6.326102503
80.75051112	15.96828207	-6.208105486
80.21207444	16.13423639	-6.088957013
79.67089142	16.29847538	-5.968632067
79.12650963	16.46109506	-5.847104186
78.57918671	16.62198821	-5.724345916
78.03052586	16.78104988	-5.60032974
77.47737989	16.93836876	-5.475027245
76.92094913	17.09377375	-5.348408164
76.36208454	17.24734712	-5.220442444
75.8006664	17.39892162	-5.091099014
75.23618932	17.54857161	-4.960345508
74.66895031	17.69618975	-4.828149287
74.09926311	17.8416707	-4.694474918
73.52659581	17.9850786	-4.559288074
72.95092871	18.12625321	-4.422553156
72.37297726	18.26524755	-4.284231387
71.79149918	18.40190599	-4.144285219
71.20842335	18.53627124	-4.002674566
70.62194813	18.66819299	-3.859358634
70.03392433	18.797702	-3.714295138
69.44264044	18.92465358	-3.567440889
68.84986422	19.04906583	-3.418751084
68.25520597	19.17079934	-3.268178398
67.65788895	19.28985894	-3.115675912
67.05884491	19.40611277	-2.961194289
66.45723145	19.51954871	-2.804681921
65.85406296	19.63004311	-2.646086829
65.24842757	19.73756863	-2.48535543
64.64083824	19.84200703	-2.322430128
64.03149267	19.94331481	-2.157254257
63.41983163	20.04138222	-1.989767916
62.80712502	20.1361459	-1.81990908
62.19235356	20.2275046	-1.647614438
61.57667509	20.31537616	-1.472817828
60.95920727	20.39966604	-1.295451993
60.34059527	20.4802826	-1.11544621
59.72129688	20.55710973	-0.932728456
59.10071108	20.6300701	-0.747223842
58.47964054	20.69902429	-0.558854915
57.85763952	20.76390075	-0.367542001
57.23519725	20.82456965	-0.173203859
56.61260122	20.88087369	0.024245511
55.98972092	20.93275787	0.224892979
55.36693831	20.98006419	0.428829143
54.74442205	21.02260723	0.636147398
54.12237891	21.06034577	0.846942636
53.50108292	21.09309117	1.06131501
52.88058673	21.12063034	1.279365147
52.26145673	21.14293059	1.501197774
51.64385998	21.15977291	1.726919884
51.02760552	21.1709893	1.956641973
50.41355724	21.17632106	2.190477285
49.80283811	21.17574678	2.428540911
49.19401617	21.1689996	2.670951858
48.58798156	21.15588209	2.917829035
47.98563581	21.13618708	3.169296828
47.38742662	21.1096998	3.425478809
46.79429061	21.07619422	3.686501681
46.20574702	21.03532528	3.95249171
45.62286653	20.98706597	4.223577722
45.04626635	20.93105346	4.49988599
44.47615315	20.86701934	4.781543966
43.91408576	20.79468322	5.068675912
43.36036493	20.7137524	5.361404078
42.81453479	20.62392005	5.659845402
42.27873548	20.52486554	5.964110884
41.75405114	20.41637167	6.274303448
41.2412818	20.2978468	6.590516314
40.74153332	20.16904316	6.912828986
40.25596195	20.02957543	7.24130501
39.78504756	19.87904091	7.575987175
39.33075899	19.71711549	7.916895163
38.89429259	19.54315178	8.264016835
38.47802796	19.35679257	8.617305721
38.08265546	19.15763011	8.976671234
37.71141871	18.94499769	9.341970723
37.36538611	18.71850561	9.713000526
37.04568969	18.47748427	10.08948373
36.75617578	18.22145146	10.47105641
36.49907543	17.94975402	10.85725314
36.27524761	17.66177442	11.24748845
36.08949742	17.35687645	11.6410366
35.94379433	17.03438368	12.03700837
35.84264114	16.69361244	12.43432364
35.78793626	16.33386318	12.83168214
35.7836565	15.95442234	13.22753024
35.83508918	15.55456844	13.62002349
35.94636709	15.1334557	14.00698647
36.11972555	14.69059176	14.38587069
36.36010992	14.22501901	14.75371064
36.67199948	13.73633322	15.10707882
37.05933959	13.22359784	15.44204606
37.52624269	12.68637306	15.75414435
38.07725582	12.12414751	16.03834293
38.71670926	11.53650421	16.28903979
39.44686208	10.92314527	16.5000754
40.27000051	10.28392092	16.664781
41.18749291	9.618731081	16.77606361
42.1996361	8.928080362	16.82654266
43.3041521	8.212206536	16.80874227
44.49950943	7.471996577	16.71534345
45.78206993	6.708516175	16.539495
47.14328424	5.923163378	16.27517192
48.57601835	5.117685175	15.91756736
50.0685833	4.294180708	15.4634825
51.61028349	3.455012211	14.91168288
53.18740669	2.603098062	14.26317847
54.78586921	1.741329054	13.5213825
56.39329601	0.873029279	12.69212177
57.9936307	0.001504885	11.78348739
59.57607753	-0.869879759	10.80552932
61.12814708	-1.737782031	9.769819563
62.64043795	-2.598918138	8.688921105
64.10471809	-3.450488834	7.575815361
65.5181786	-4.289670556	6.443347796
66.87533953	-5.113824262	5.303739419
68.17546153	-5.92125456	4.168197277
69.41881625	-6.710168568	3.046638701
70.60673657	-7.478717244	1.947531609
71.74137903	-8.225954762	0.87783856
72.82599417	-8.95110031	-0.156952133
73.86347616	-9.653331232	-1.152733151
74.8576761	-10.33238913	-2.106640798
75.81173457	-10.98800226	-3.016896251
76.73129388	-11.62015321	-3.882637001
77.61721149	-12.22896887	-4.703756116
78.47348951	-12.81469456	-5.4807494
79.30316013	-13.37755818	-6.214579572
80.10832407	-13.91819618	-6.906559502
80.89206042	-14.43686877	-7.558252772
81.65637776	-14.9343381	-8.171390863
82.40288645	-15.41093918	-8.747806153
83.13202978	-15.86738095	-9.289382022
83.84596349	-16.30426542	-9.79800903
84.54577081	-16.72219991	-10.27555507
85.23329396	-17.12179105	-10.72384224
85.9089783	-17.50364027	-11.14463066
86.57314881	-17.86834399	-11.53960672
87.22658554	-18.21650038	-11.91037793
87.86866201	-18.54865207	-12.25846649
88.50190657	-18.86542524	-12.58530946
89.12499695	-19.16723264	-12.89225935
89.73964689	-19.45475343	-13.18058425
90.34561253	-19.72828372	-13.45147276
90.94323933	-19.98854444	-13.70603574
91.53241749	-20.23572247	-13.94530971
92.11350893	-20.47057088	-14.1702626
92.68596694	-20.69336919	-14.38179577
93.25106998	-20.90452535	-14.58074918
93.8092226	-21.10421587	-14.767905
94.36040899	-21.2932357	-14.94399166
94.90295221	-21.47174231	-15.10968708
95.43853429	-21.64007977	-15.26562233
95.96681351	-21.79857984	-15.4123862
96.48741713	-21.94755883	-15.55052612
97.00123697	-22.08732013	-15.6805515
97.50833045	-22.21815619	-15.80293905
98.00786373	-22.340345	-15.91813176
98.5007467	-22.45415469	-16.02654341
98.98656899	-22.55984176	-16.12855989
99.46535406	-22.65765227	-16.22454133
99.93805132	-22.7478228	-16.31482531
100.4037731	-22.83058003	-16.39972614
100.8625644	-22.90641744	-16.4795381
101.3146059	-22.97498971	-16.55453689
101.7602254	-23.03677523	-16.62498019
102.1984747	-23.09196732	-16.69110998
102.6303399	-23.14075102	-16.75315267
103.0558994	-23.18357454	-16.81132069
103.474875	-23.22006503	-16.86581344
103.8865422	-23.25066152	-16.91681752
104.2926813	-23.27573082	-16.96450974
104.6925973	-23.29506284	-17.00905527
105.0863871	-23.30890215	-17.05060892
105.4740011	-23.31744961	-17.08931747
105.8546068	-23.32109079	-17.12531899
106.2287284	-23.31945242	-17.15874356
106.5967418	-23.3129172	-17.18971263
106.9586213	-23.30184735	-17.21834235
107.3149341	-23.28587703	-17.24474177
107.6645161	-23.26560132	-17.26901381
108.00705	-23.2406539	-17.29125559
108.3441704	-23.21138512	-17.31155912
108.6755563	-23.17811833	-17.33001084
109.0013104	-23.14050369	-17.34669319
109.3207518	-23.09908353	-17.36168439
109.6341341	-23.05351193	-17.37505766
109.9417662	-23.00431231	-17.38688326
110.2428853	-22.95114634	-17.39722723
110.5388445	-22.89452011	-17.40615254
110.8289997	-22.83410129	-17.4137185
111.11285	-22.77018217	-17.41998194
111.3915568	-22.70302649	-17.42499647
111.6652459	-22.63232792	-17.42881302
111.9326264	-22.55853539	-17.43147998
112.1944722	-22.48135024	-17.43304381
112.4506526	-22.40120388	-17.43354771
112.7013789	-22.31780828	-17.43303368
112.9464903	-22.23157726	-17.43154174
113.1861151	-22.14240089	-17.42910972
113.4197545	-22.05016942	-17.42577345
113.6484953	-21.955283	-17.42156684
113.8706642	-21.85746654	-17.41652301
114.0886417	-21.75710322	-17.41067322
114.3007308	-21.653929	-17.40404691
114.5080689	-21.54830989	-17.39667278
114.7102075	-21.43999322	-17.38857757
114.9070277	-21.32932791	-17.37978759
115.0980269	-21.21607442	-17.37032713
115.2844377	-21.10056136	-17.36022006
115.4656935	-20.98269814	-17.34948888
115.6418378	-20.86239321	-17.33815503
115.8128596	-20.73996423	-17.32623867
115.9787851	-20.61518849	-17.31375998
116.139682	-20.48836964	-17.30073771
116.2955565	-20.35942009	-17.28718953
116.4456847	-20.22825484	-17.27313282
116.5915881	-20.09516365	-17.25858417
116.7324331	-19.95994306	-17.24355971
116.8684725	-19.82286764	-17.22807391
116.9996177	-19.68385718	-17.2121414
117.1250226	-19.54283412	-17.19577618
117.2464482	-19.40006095	-17.17899126
117.3628207	-19.25535248	-17.16179963
117.4746261	-19.10895715	-17.14421322
117.5816555	-18.96080136	-17.12624345
117.6829263	-18.81081679	-17.10790221
117.7804714	-18.65923808	-17.08919936
117.8733107	-18.505996	-17.07014575
117.961816	-18.35102411	-17.05075071
118.0453095	-18.19454677	-17.03102394
118.1241623	-18.03649688	-17.0109747
118.1979529	-17.87681144	-16.99061142
118.2675831	-17.71570204	-16.96994202
118.3326717	-17.55309234	-16.94897493
118.3933427	-17.3889635	-16.9277174
118.4493005	-17.22347576	-16.90617703
118.501614	-17.05649971	-16.88436074
118.5485562	-16.88822578	-16.86227497
118.5910189	-16.71859765	-16.83992649
118.627589	-16.54756204	-16.81732134
118.6611431	-16.37529985	-16.79446516
118.6902749	-16.20175798	-16.771364
118.714976	-16.02688594	-16.74802273
118.7353116	-15.8508543	-16.72444685
118.7512777	-15.67361339	-16.70064126
118.7635383	-15.49511572	-16.67661059
118.7708153	-15.31552267	-16.6523596
118.7737722	-15.13478718	-16.62789202
118.7722904	-14.9528846	-16.60321274
118.7665995	-14.7699089	-16.57832519
118.7566952	-14.58587408	-16.55323343
118.7425356	-14.40078138	-16.52794087
118.723854	-14.21458934	-16.50245087
118.7012305	-14.02744196	-16.47676674
118.6743946	-13.83929633	-16.45089155
118.6429934	-13.65011494	-16.42482851
118.6077837	-13.46003292	-16.39858005
118.5684066	-13.26901084	-16.37214902
118.5251944	-13.07701397	-16.34553799
118.4775294	-12.88416873	-16.31874933
118.4257383	-12.69043902	-16.29178521
118.3715371	-12.49579168	-16.24864346
118.3156295	-12.30034805	-16.15644367
118.2563223	-12.10407378	-16.06410822
118.1936227	-11.90698605	-15.97163519
118.1267638	-11.70905571	-15.87902304
118.0573088	-11.51039325	-15.78626993
117.9844894	-11.3109687	-15.69337385
117.9091584	-11.11075563	-15.60033265
117.8296357	-10.9098565	-15.50714433
117.7467728	-10.7082446	-15.41380654
117.6613393	-10.50589666	-15.32031706
117.5718244	-10.30290783	-15.22667363
117.4789956	-10.09925433	-15.13287389
117.3828576	-9.894951282	-15.03891511
117.2832343	-9.689978938	-14.94479481
117.1805077	-9.48442436	-14.8505103
117.0744972	-9.278266635	-14.75605884
116.9640706	-9.071488992	-14.66143789
116.8515153	-8.864170397	-14.56664403
116.7357027	-8.65629424	-14.4716749
116.6166357	-8.447874515	-14.37652714
116.4948348	-8.238897449	-14.28119779
116.3692879	-8.029435298	-14.1856838
116.2405088	-7.819473184	-14.08998177
116.1071877	-7.609000717	-13.99408871
115.9719713	-7.39808245	-13.89800113
115.8335445	-7.186707018	-13.80171545
115.6919177	-6.974888903	-13.70522847
115.5474419	-6.76262023	-13.60853664
115.3994336	-6.549958161	-13.51163622
115.2482441	-6.336894834	-13.41452356
115.094144	-6.123426026	-13.31719501
114.9366152	-5.909601701	-13.21964682
114.7759265	-5.695417323	-13.12187505
114.6120846	-5.480886396	-13.02387587
114.4435161	-5.266007768	-12.92564506
114.2733849	-5.050824136	-12.82717872
114.1001203	-4.835334386	-12.72847273
113.9238308	-4.61954102	-12.62952289
113.7443179	-4.403479077	-12.53032494
113.5616906	-4.187150988	-12.43087455
113.3759545	-3.970570007	-12.33116732
113.1871403	-3.753742204	-12.23119875
112.9952066	-3.536695086	-12.13096427
112.8001826	-3.31943468	-12.03045932
112.6011385	-3.101970681	-11.92967911
112.3999514	-2.884323106	-11.82861897
112.1956925	-2.666501684	-11.72727407
111.988368	-2.44851954	-11.62563947
111.7778542	-2.230390172	-11.52371024
111.5644157	-2.012125931	-11.4214812
111.3479287	-1.793740316	-11.31894733
111.1281968	-1.575250658	-11.21610333
110.9056306	-1.356661671	-11.11294394
110.6800335	-1.137990706	-11.00946377
110.4514116	-0.91925092	-10.90565731
110.2194956	-0.700463557	-10.80151906
109.9848392	-0.481625668	-10.69704319
109.7471739	-0.262758568	-10.59222408
109.5070413	-0.043887471	-10.48705593
109.2633767	0.17499825	-10.38153289
109.0167211	0.393873309	-10.2756489
108.7670799	0.612724344	-10.16939797
108.5131686	0.831522077	-10.06277363
108.2575719	1.050284745	-9.955769555
107.9990068	1.268983005	-9.848379601
107.7377937	1.487587614	-9.740597383
107.4733893	1.70611222	-9.632416097
107.2059488	1.92453554	-9.523828744
106.9355631	2.142839837	-9.414828929
106.661695	2.360987596	-9.305409752
106.3854309	2.579012127	-9.195563696
106.1062392	2.796875971	-9.085284194
105.8235193	3.014537279	-8.974563319
105.5384847	3.232037206	-8.863394138
105.2505375	3.449333859	-8.751769008
104.9596826	3.666412852	-8.639680298
104.6652657	3.883228344	-8.527120087
104.3686167	4.099828741	-8.414080615
104.0690763	4.316167666	-8.300553527
103.7659363	4.53219542	-8.18653124
103.4606371	4.74796741	-8.072004757
103.152466	4.963433307	-7.956965831
102.8414309	5.178578127	-7.841406046
102.5267659	5.393347543	-7.725316602
102.2100213	5.607804143	-7.608688271
101.8904293	5.821893083	-7.491511913
101.5671751	6.035556165	-7.373778635
101.2419123	6.248862981	-7.255478912
100.9138236	6.461754646	-7.136602973
100.5820437	6.674168663	-7.017141435
100.2483247	6.886181336	-6.897083817
99.91179942	7.097729527	-6.776420086
99.57247623	7.308796693	-6.655140255
99.22944807	7.519316321	-6.533233658
98.88455342	7.729370505	-6.410689584
98.53688229	7.938891959	-6.287496911
98.18716734	8.147810732	-6.163645237
97.83396711	8.356214173	-6.039121922
97.47801792	8.564032141	-5.913916585
97.11832601	8.771189483	-5.788016742
96.75690056	8.977780529	-5.661410701
96.39275015	9.183730275	-5.534086435
96.02650733	9.388960508	-5.406031217
95.65693269	9.593570292	-5.277232028
95.28466032	9.797480809	-5.147676311
94.91027846	10.00061023	-5.017350504
94.53263996	10.20306247	-4.886240993
94.1523352	10.40475518	-4.754334413
93.76937514	10.60566763	-4.62161665
93.38348703	10.80571412	-4.488072876
92.99524972	11.00500236	-4.353688758
92.60439079	11.20344585	-4.218449225
92.2114162	11.40095638	-4.082339212
91.81535013	11.5976439	-3.945342306
91.4167014	11.79341949	-3.807443317
91.01433243	11.98819131	-3.668625905
90.61056206	12.18207296	-3.528873317
90.20351505	12.37492739	-3.388168586
89.79424166	12.56679263	-3.246494576
89.38289673	12.7576511	-3.103832703
88.96786447	12.94737992	-2.960165353
88.55155269	13.13609727	-2.815474204
88.13278215	13.3237048	-2.669740378
87.71192348	13.51010147	-2.522943723
87.28828586	13.69540739	-2.37506509
86.86224505	13.87952083	-2.226083853
86.43337419	14.0623398	-2.075979716
86.00258922	14.24398251	-1.92473084
85.5694642	14.42434547	-1.772315819
85.13279184	14.60332472	-1.618712897
84.69506063	14.78103736	-1.463898857
84.25534038	14.95730266	-1.30785039
83.81309572	15.13223827	-1.15054416
83.3686346	15.30573603	-0.991955625
82.92074232	15.47768841	-0.832060067
82.47193763	15.64820861	-0.670831191
82.0210053	15.8171882	-0.508243892
81.56673367	15.98451701	-0.34427057
81.11164448	16.15030487	-0.17888396
80.65328368	16.31436879	-0.012056607
80.19417636	16.4768143	0.156240833
79.73311348	16.63752945	0.326037714
79.26889973	16.79640352	0.49736387
78.80405052	16.95353611	0.670250096
78.3375782	17.10874453	0.844728845
77.86910759	17.26212323	1.02083208
77.3991005	17.41349201	1.198592753
76.92719687	17.56293799	1.378045561
76.45365322	17.71034736	1.5592247
75.97802147	17.85560779	1.742166638
75.50136474	17.99879762	1.926907474
75.02204718	18.13974044	2.113484917
74.54251767	18.27850633	2.301937765
74.06047164	18.41492211	2.492305208
73.5783287	18.5490479	2.684627842
73.09383001	18.68071561	2.878946744
72.60936076	18.80997388	3.075304846
72.12271152	18.93665837	3.2737453
71.63622997	19.06080668	3.474313191
71.14776492	19.18226053	3.677053233
70.6596194	19.30104388	3.882013132
70.16970623	19.4170031	4.089240373
69.68028024	19.53014981	4.298783714
69.18932565	19.64033533	4.510693784
68.69904293	19.74755599	4.725021575
68.20749619	19.85167018	4.941819868
67.71682774	19.95265816	5.161142424
67.22518664	20.05038371	5.383044161
66.73465319	20.14481139	5.607580856
66.24347047	20.23581078	5.834810381
65.75365161	20.32332885	6.064790674
65.26354043	20.40724058	6.297581754
64.7754509	20.48746877	6.533244236
64.28792796	20.56391347	6.771839852
63.80193694	20.63646465	7.01343188
63.31687114	20.70501578	7.258084172
62.83437075	20.76946081	7.505862062
62.35191453	20.82968622	7.756830213
61.87215583	20.88555334	8.011055692
61.39402125	20.93696985	8.268605876
60.91846972	20.98379426	8.529549051
60.44629645	21.02586226	8.793952273
59.9767169	21.06309214	9.061884133
59.51062327	21.0953152	9.33341245
59.0494513	21.12238087	9.608605994
58.59166014	21.14408335	9.887530926
58.13806226	21.16035516	10.17025398
57.68943591	21.1709848	10.45683875
57.24621452	21.17579569	10.74734875
56.8089095	21.17453762	11.04184401
56.37781559	21.16714937	11.34038154
55.95460985	21.15337082	11.64301379
55.53880609	21.13299508	11.94978969
55.12999956	21.1058046	12.2607521
54.72983716	21.07157524	12.57593539
54.33899354	21.0300696	12.89536824
53.95761643	20.98095106	13.2190673
53.58653461	20.9241424	13.54703866
53.22708927	20.85928593	13.87927518
52.88015358	20.78610039	14.21575272
52.54711951	20.70429227	14.55643011
52.22760545	20.61363345	14.90124343
51.92279205	20.51365992	15.25010407
51.63478355	20.40407637	15.60289375
51.36469497	20.28454876	15.95946183
51.11426037	20.15470786	16.31961685
50.88402147	20.01416632	16.68312356
50.6762858	19.8626081	17.04969408
50.49131078	19.69942613	17.41898042
50.3318125	19.52426969	17.79056566
50.19935508	19.33674612	18.16395243
50.09553494	19.13621871	18.53855226
50.02273407	18.92225907	18.91367083
49.98365211	18.69438111	19.288493
49.98065348	18.45195718	19.66206488
50.01565258	18.19441393	20.03327341
50.09053947	17.9211786	20.40082512
50.21052457	17.63160241	20.76321943
50.3768352	17.32505928	21.11872083
50.59309101	17.00085731	21.46532744
50.86320136	16.65831672	21.80073639
51.18990128	16.29673542	22.12230684
51.57637663	15.91539855	22.42701908
52.02662691	15.51348725	22.71143372
52.54416975	15.09045306	22.97164755
53.13208729	14.64549395	23.20325243
53.79465638	14.17776989	23.40129691
54.53550954	13.68685558	23.5602523
55.35743895	13.17183597	23.67399183
56.26195269	12.63226263	23.73578614
57.25073632	12.06762813	23.73831987
58.32834899	11.47752211	23.67374247
59.49069663	10.86165685	23.53375867
60.73760569	10.21973944	23.30976949
62.06799038	9.55212901	22.99307434
63.47504377	8.858777354	22.57513777
64.953543	8.140502307	22.04793064
66.49452462	7.39779215	21.40433397
68.08877645	6.631905137	20.63859894
69.72295676	5.844283531	19.74683568
71.38262498	5.036721021	18.72749511
73.05124835	4.211228585	17.5817992
74.71278292	3.37057803	16.31406364
76.34982036	2.517326113	14.93185919
77.94518158	1.654736472	13.44597383
79.48319761	0.785923148	11.87014996
80.95152384	-0.085697475	10.22060654
82.33802382	-0.95677676	8.515383811
83.63417113	-1.823928233	6.773564011
84.83708053	-2.684150549	5.014439454
85.94323432	-3.534185049	3.256708081
86.95150256	-4.371771923	1.517770888
87.86765992	-5.194327812	-0.186817497
88.69631997	-5.999788288	-1.843718949
89.44431347	-6.786417574	-3.442003149
90.11873921	-7.55279995	-4.973175524
90.7268068	-8.297957922	-6.431074826
91.27690613	-9.020727553	-7.811674209
91.77753551	-9.720745796	-9.11282333
92.23637331	-10.39750497	-10.33396024
92.6604495	-11.0508321	-11.47582452
93.05468726	-11.680722	-12.54017765
93.42508666	-12.28731047	-13.52955646
93.7750968	-12.8708495	-14.44705527
94.11189783	-13.43168441	-15.29613932
94.43647062	-13.97010049	-16.0804998
94.75302684	-14.48671504	-16.80392834
95.06240531	-14.98219084	-17.470228
95.36773622	-15.45683936	-18.08313967
95.67086638	-15.9113827	-18.64629373
95.97268476	-16.34642296	-19.16317227
96.27238687	-16.76256672	-19.63708669
96.57324238	-17.16042013	-20.07116481
96.87497067	-17.5405836	-20.46834294
97.17810034	-17.9036483	-20.83136578
97.48272686	-18.25022836	-21.16278996
97.78978568	-18.5808442	-21.4649888
98.09818916	-18.89605723	-21.74016312
98.40748061	-19.19650288	-21.99034589
98.71705482	-19.48251474	-22.21741629
99.02885539	-19.75481441	-22.42310733
99.3424286	-20.01377749	-22.60901626
99.65739944	-20.25968367	-22.77661418
99.97327185	-20.49331591	-22.92725618
100.2895102	-20.71493694	-23.06219016
100.6063459	-20.92473117	-23.18256545
100.9239254	-21.12352059	-23.28943979
101.240717	-21.3114711	-23.38378751
101.5582306	-21.48894135	-23.46650581
101.8753715	-21.65627533	-23.53842228
102.1919133	-21.81380189	-23.60029906
102.5076348	-21.9618375	-23.65284044
102.8227883	-22.10068408	-23.69669466
103.1357581	-22.23063246	-23.73246151
103.4482281	-22.35196019	-23.76069455
103.7585786	-22.46493396	-23.78190525
104.0680799	-22.56980973	-23.79656744
104.375092	-22.66683302	-23.80511875
104.679928	-22.75623882	-23.80796516
104.9824216	-22.8382528	-23.80548231
105.283385	-22.91338817	-23.79801857
105.5815247	-22.98125835	-23.78589767
105.8774281	-23.04236148	-23.76941949
106.1704433	-23.09688993	-23.74886338
106.4615107	-23.14502873	-23.7244882
106.7495542	-23.18724257	-23.69653474
107.0340707	-23.22312166	-23.66522786
107.3157975	-23.25312425	-23.63077613
107.5946424	-23.27740735	-23.59337369
107.8706646	-23.29639892	-23.55320267
108.1439202	-23.30968966	-23.51043232
108.4123555	-23.31770206	-23.46521975
108.6786186	-23.32083766	-23.41771334
108.9410545	-23.3186907	-23.36805035
109.1995899	-23.31166071	-23.31635971
109.4555854	-23.30012256	-23.26276188
109.7078159	-23.28368129	-23.2073695
109.9567442	-23.26295966	-23.15028811
110.201307	-23.23756407	-23.09161639
110.442919	-23.20785803	-23.03144699
110.6809669	-23.17417686	-22.96986652
110.9146763	-23.13614569	-22.9069566
111.1453203	-23.09433067	-22.84279355
111.3722456	-23.04836142	-22.77744839
111.5953931	-22.99878524	-22.71098969
111.8154596	-22.9452404	-22.6434793
112.0311273	-22.88804164	-22.57497741
112.2428892	-22.82747334	-22.50553916
112.450287	-22.76320077	-22.43521734
112.6543781	-22.6957095	-22.36406143
112.8534254	-22.6246731	-22.29211728
113.049796	-22.55055879	-22.21942891
113.2424273	-22.47305089	-22.14603736
113.4310529	-22.3925975	-22.07198095
113.6152455	-22.30889341	-21.99729601
113.7960984	-22.22236779	-21.92201728
113.9731722	-22.13272694	-21.84617674
114.1462424	-22.04038234	-21.76980498
114.3154165	-21.94521926	-21.69292998
114.4787039	-21.84712615	-21.61557945
114.6400757	-21.74649731	-21.53777851
114.7976169	-21.64305844	-21.45955106
114.9512012	-21.53718525	-21.38091967
115.1002129	-21.42861449	-21.30190531
115.2460125	-21.31770491	-21.22252854
115.3879152	-21.20420699	-21.14280787
115.5259484	-21.0884606	-21.06276145
115.6601047	-20.970368	-20.9824058
115.7910551	-20.84983423	-20.90175645
115.9174755	-20.7271851	-20.82082835
116.0399206	-20.60218975	-20.73963575
116.1586237	-20.47515919	-20.65819152
116.2734781	-20.34600212	-20.57650787
116.3835745	-20.21463028	-20.4945965
116.4907468	-20.08133964	-20.41246867
116.5938574	-19.94592093	-20.33013476
116.6933811	-19.80865363	-20.2476039
116.7890935	-19.66945533	-20.16488551
116.8799391	-19.52824569	-20.08198806
116.9680462	-19.38529174	-19.99891928
117.0535185	-19.24040416	-19.91568691
117.1340626	-19.09383453	-19.83229776
117.2108366	-18.9455085	-19.74875828
117.2841703	-18.79535471	-19.66507483
117.3534325	-18.64361263	-19.58125294
117.4189495	-18.49020947	-19.49729789
117.4809817	-18.33507852	-19.41321462
117.5390411	-18.17844654	-19.32900755
117.5933855	-18.02024497	-19.24468142
117.6434076	-17.86040898	-19.16023961
117.6903459	-17.69915408	-19.07568574
117.7336921	-17.53632741	-18.99102325
117.7732658	-17.37213137	-18.90625521
117.8091705	-17.20650556	-18.82138414
117.8414311	-17.03939352	-18.7364131
117.8700288	-16.87098717	-18.65134364
117.8949876	-16.70122919	-18.56617838
117.917054	-16.5300659	-18.48091901
117.9347654	-16.35767928	-18.39556686
117.9488667	-16.18401502	-18.31012369
117.9592088	-16.00902207	-18.22459017
117.9661178	-15.83287352	-18.13896784
117.969442	-15.65551663	-18.05325727
117.9689525	-15.4769058	-17.96745926
117.9651435	-15.29720236	-17.88157438
117.9577788	-15.11635803	-17.79560252
117.9465388	-14.93432927	-17.70954451
117.9320957	-14.75126873	-17.62340002
117.9141277	-14.56713173	-17.53716923
117.8927012	-14.38193029	-17.45085169
117.8680634	-14.19564881	-17.36444709
117.8395742	-14.00840468	-17.27795488
117.8075976	-13.8201653	-17.19137468
117.7699502	-13.6308922	-17.10470575
117.7310179	-13.44071951	-17.01794705
117.6886264	-13.24960962	-16.93109795
117.6421749	-13.05752613	-16.84415721
117.5928847	-12.86459618	-16.75712389
117.540161	-12.67078438	-16.66999662
117.4841599	-12.47605747	-16.582774
117.4245901	-12.28053442	-16.49545469
117.3616114	-12.08418265	-16.40803723
117.2946812	-11.88698713	-16.32051983
117.2246696	-11.68901562	-16.23290102
117.1515118	-11.49028093	-16.14517897
117.0749782	-11.29078585	-16.05735187
116.9941952	-11.09050406	-15.96941777
116.9109333	-10.88953782	-15.88137475
116.82432	-10.68786062	-15.79322061
116.7333908	-10.48544937	-15.70495325
116.6400949	-10.28239778	-15.61657039
116.5434724	-10.07868327	-15.52806988
116.4435313	-9.874321496	-15.43944935
116.3400773	-9.669291562	-15.35070622
116.233517	-9.463680842	-15.26183808
116.1236598	-9.257468799	-15.17284235
116.0093567	-9.050637941	-15.08371644
115.8929255	-8.843268195	-14.99445755
115.7732176	-8.635341672	-14.90506302
115.6506379	-8.426850967	-14.81553007
115.5245073	-8.217849626	-14.72585563
115.3950163	-8.008341541	-14.63603692
115.2622801	-7.798335599	-14.54607096
115.1249697	-7.587820329	-14.45595451
114.9857574	-7.376860555	-14.36568459
114.8433195	-7.165445457	-14.27525796
114.6971198	-6.95356727	-14.18467132
114.5482465	-6.741282952	-14.09392135
114.3961674	-6.528585139	-14.00300473
114.2408887	-6.315487637	-13.91191809
114.0809126	-6.101986153	-13.82065791
113.9192504	-5.888130116	-13.72922043
113.7544065	-5.67391532	-13.63760217
113.5856762	-5.459348942	-13.54579957
113.4136141	-5.244449454	-13.45380879
113.2392642	-5.029239712	-13.36162597
113.0617581	-4.813725185	-13.26924733
112.8794328	-4.597908467	-13.17666896
112.6956307	-4.38182438	-13.08388681
112.5086887	-4.165475366	-12.99089676
112.3186131	-3.948874794	-12.89769477
112.1254277	-3.732028806	-12.8042767
111.9291036	-3.514964764	-12.71063822
111.7296636	-3.297688757	-12.61677508
111.5270536	-3.080210571	-12.5226829
111.3213977	-2.862550092	-12.42835716
111.1126421	-2.644717076	-12.3337934
110.9007925	-2.426724645	-12.23898705
110.6857194	-2.208586295	-12.14393337
110.4676977	-1.990314383	-12.04862769
110.2465976	-1.771922404	-11.95306522
110.0213341	-1.553427649	-11.85724108
109.7940925	-1.334834888	-11.7611502
109.5637879	-1.116161456	-11.66478764
109.330426	-0.897420527	-11.56814825
109.0946139	-0.678633254	-11.47122691
108.8551518	-0.459796882	-11.37401831
108.6126473	-0.240932619	-11.27651718
108.3667575	-0.022065548	-11.17871803
108.1181842	0.196814699	-11.08061544
107.8665818	0.415682949	-10.98220352
107.6119567	0.634525825	-10.88347667
107.3538986	0.853314242	-10.78442923
107.0932442	1.07206611	-10.68505536
106.8295826	1.290752235	-10.58534911
106.5624345	1.509339405	-10.485304
106.2927694	1.727853175	-10.38491437
106.0201122	1.946260312	-10.28417391
105.7444654	2.164546978	-10.18307607
105.4644164	2.382675916	-10.08161431
105.1828087	2.60068018	-9.979782489
104.898225	2.818522138	-9.877573374
104.610069	3.036160615	-9.774980451
104.3195533	3.253635964	-9.671996874
104.0260769	3.470906549	-9.568615449
103.7296462	3.687958136	-9.464829364
103.4296042	3.904745108	-9.360630861
103.1272796	4.121315063	-9.256012771
102.8220159	4.337622383	-9.150967955
102.5130982	4.55361709	-9.045488016
102.20197	4.769354332	-8.939565791
101.8879175	4.984784166	-8.833193424
101.5709437	5.199891081	-8.726362254
101.2502873	5.414621609	-8.619064517
100.9274916	5.629037247	-8.511291827
100.6017922	5.843083872	-8.403035704
100.2723753	6.056703644	-8.294287713
99.94088521	6.269964883	-8.185038703
99.6065076	6.482809368	-8.075279797
99.26923372	6.695175259	-7.965002162
98.92909823	6.9071375	-7.854196009
98.58609262	7.118633825	-7.74285226
98.24022285	7.329647468	-7.630961305
97.89058471	7.540112148	-7.518512575
97.53900543	7.750109164	-7.405496932
97.18458089	7.959572071	-7.291904165
96.82804726	8.168430574	-7.177723239
96.46794903	8.376772081	-7.062944162
96.1050233	8.584525555	-6.947555454
95.7399628	8.79161793	-6.831546751
95.37140524	8.998141367	-6.714906788
95.00004193	9.204021329	-6.597623678
94.62485769	9.409180706	-6.479685788
94.24790981	9.613716931	-6.361081312
93.86817949	9.817551933	-6.241798359
93.48462089	10.02060505	-6.121824042
93.0993553	10.22297821	-6.001146119
92.71133141	10.42458924	-5.879751038
92.31947605	10.62535454	-5.757625983
91.92597016	10.82538023	-5.634757851
91.52973374	11.02458029	-5.511131751
91.12975439	11.22287358	-5.386734996
90.72800815	11.42035321	-5.261552047
90.32364865	11.61694651	-5.135568776
89.91708094	11.81255821	-5.008770411
89.50735561	12.00729978	-4.881141291
89.09496531	12.20107997	-4.752665921
88.67956972	12.39380565	-4.623328224
88.26188767	12.58559072	-4.493111909
87.84157957	12.77634103	-4.362000221
87.41748956	12.96595989	-4.229975363
86.99197174	13.1545636	-4.097021114
86.56386807	13.34205402	-3.963118532
86.13201514	13.52833352	-3.828250241
85.69879182	13.71351746	-3.692396851
85.26303106	13.89750612	-3.555539359
84.82356239	14.08019935	-3.417658369
84.38278333	14.26171193	-3.278733726
83.93951938	14.44194116	-3.138744103
83.49259898	14.62078617	-2.997669949
83.04443016	14.7983588	-2.855488562
82.59263886	14.9744837	-2.712178384
82.13964999	15.14927322	-2.567717045
81.68428245	15.32262158	-2.422081233
81.22536281	15.49442384	-2.27524748
80.76531472	15.66478773	-2.127190683
80.30325863	15.83353677	-1.977887396
79.83862935	16.00077562	-1.827310804
79.37175218	16.16639641	-1.675435164
78.90294053	16.3302923	-1.522234292
78.43165594	16.49256296	-1.367679941
77.95776343	16.65303148	-1.21174466
77.4822058	16.81179356	-1.054399162
77.00456289	16.96873909	-0.895614406
76.5237038	17.12375929	-0.735359245
76.04200953	17.27694246	-0.573603296
75.55719232	17.42811461	-0.410314777
75.07161089	17.5773556	-0.24545979
74.58359208	17.72452556	-0.079005962
74.09372171	17.86960487	0.089081736
73.60265058	18.01257552	0.258838128
73.10873191	18.15329701	0.430300417
72.61425809	18.29183276	0.60350523
72.11707061	18.4280171	0.778490294
71.61942331	18.56190248	0.955295437
71.11921067	18.69332681	1.133961316
70.61864181	18.82233236	1.314528227
70.11567134	18.94876239	1.497038576
69.61245986	19.07264675	1.681535859
69.10702791	19.19383281	1.868065565
68.60148191	19.31233833	2.05667254
68.09522711	19.42801749	2.247403697
67.5876793	19.54087185	2.440307854
67.07833296	19.65076259	2.635433894
66.56916961	19.75767676	2.83283204
66.05845247	19.86148103	3.032555091
65.54809408	19.96214656	3.234655549
65.0364519	20.0595459	3.439189097
64.52536544	20.15363433	3.646209968
64.01329349	20.24429028	3.855776741
63.50123123	20.33144376	4.067946807
62.99004882	20.41500105	4.282781197
62.47841013	20.49485791	4.500340893
61.96791452	20.57091565	4.720688136
61.45734904	20.64307495	4.943887157
60.94761435	20.71122971	5.170003064
60.43946114	20.77524905	5.399102805
59.93192461	20.83504902	5.631253425
59.42632777	20.89047284	5.866523933
58.92185319	20.94143879	6.104985102
58.41929708	20.9878008	6.346707345
57.9192834	21.02938602	6.59176279
57.42129026	21.06612524	6.840223884
56.92603928	21.09784235	7.092164468
56.43384006	21.12438782	7.347657585
55.9451708	21.14554726	7.606776921
55.46107984	21.16126672	7.869596157
54.98000423	21.17132633	8.136188589
54.503425	21.17554957	8.406626551
54.031668	21.17367828	8.680981428
53.56425486	21.16566414	8.959321859
53.10270627	21.15123919	9.241714801
52.64803741	21.13019558	9.528224112
52.20077637	21.10231605	9.818909616
51.76000943	21.06737311	10.11382616
51.32736557	21.02513096	10.41302243
50.90399	20.97534173	10.71654021
50.49057491	20.91774661	11.02441258
50.08552355	20.8520748	11.33666185
49.69246933	20.77804615	11.65329807
49.3109034	20.69536285	11.97431716
48.9417636	20.6037158	12.29969689
48.58695543	20.50278183	12.62939536
48.24664844	20.39222202	12.96334605
47.92200643	20.27168137	13.30145612
47.61469928	20.14078929	13.64359869
47.32604251	19.99915645	13.98961024
47.05693009	19.84646887	14.33928325
46.80929835	19.68210873	14.6923589
46.58408011	19.50572829	15.04851963
46.38300826	19.31693529	15.40737888
46.20945619	19.11508476	15.76847223
46.06503341	18.89980504	16.13124276
45.9511456	18.67044098	16.49502869
45.87080855	18.42653733	16.85904712
45.82571455	18.16743544	17.22237504
45.81818043	17.89258761	17.58393046
45.85142043	17.60133322	17.94244731
45.92871167	17.2930238	18.29645089
46.05243124	16.96702947	18.64422836
46.22525662	16.62260183	18.98379614
46.45144544	16.25906081	19.31286644
46.73506231	15.87560418	19.62880809
47.07885685	15.47166556	19.92860785
47.4867978	15.04644935	20.20882858
47.96169351	14.59910861	20.46556906
48.50724027	14.12918194	20.69442487
49.1272914	13.63573023	20.89045623
49.82526199	13.11840178	21.04816131
50.60267525	12.57632072	21.16146884
51.46460056	12.00913679	21.223746
52.41096885	11.41645198	21.22783764
53.44205477	10.79783929	21.16614206
54.55765012	10.15349158	21.03073046
55.75449443	9.483319282	20.81352389
57.03023532	8.78746419	20.50652963
58.38101617	8.066614507	20.10214333
59.79866267	7.321591446	19.5935153
61.27346578	6.553531041	18.9749659
62.79630062	5.76390793	18.24243311
64.35379833	4.954548434	17.39391654
65.93146184	4.127630807	16.42987882
67.51272459	3.285566453	15.35355284
69.08299367	2.431398351	14.17110829
70.62676668	1.568077513	12.89163695
72.12828261	0.69884702	11.52693761
73.57593965	-0.172876979	10.09110738
74.95738965	-1.043677818	8.599969034
76.26727354	-1.910380408	7.070383863
77.49727472	-2.769605293	5.519510764
78.64424782	-3.61874207	3.964085152
79.70934549	-4.454981439	2.419784319
80.69244169	-5.275962182	0.900724948
81.59823729	-6.079648601	-0.580881341
82.43265214	-6.864334161	-2.014914519
83.20011207	-7.62863246	-3.393389193
83.90762424	-8.371457537	-4.710377567
84.5631729	-9.09207359	-5.96184858
85.17223613	-9.789746217	-7.145448603
85.74030404	-10.4641305	-8.260257239
86.27453449	-11.11510131	-9.306534748
86.77926645	-11.74263379	-10.28548323
87.25978256	-12.3467786	-11.19902663
87.71959128	-12.92797477	-12.04961821
88.16184758	-13.48650622	-12.84007723
88.59185414	-14.02267005	-13.57345324
89.01022338	-14.53721275	-14.25291878
89.41979498	-15.03041636	-14.88168349
89.82235328	-15.50298485	-15.46292776
90.2190107	-15.95551056	-15.99975711
90.61120571	-16.38859674	-16.49516584
90.99910696	-16.80285001	-16.95201386
91.38535196	-17.19887641	-17.37301479
91.76899216	-17.57727536	-17.76072456
92.15057839	-17.93863705	-18.11754124
92.53088088	-18.28354012	-18.44570588
92.910717	-18.61260735	-18.74730564
93.28948962	-18.92629237	-19.02427866
93.66712397	-19.22526519	-19.27842434
94.04322113	-19.50985662	-19.51140591
94.41910389	-19.78078568	-19.72476492
94.79395797	-20.03826718	-19.91992291
95.16744357	-20.28305857	-20.09819357
95.54056488	-20.51545956	-20.26078969
95.91154729	-20.73589207	-20.40882962
96.27952426	-20.94454286	-20.54334673
96.64656636	-21.14222412	-20.66529292
97.01181859	-21.32910443	-20.77554818
97.37468047	-21.50554013	-20.87492295
97.73633603	-21.67187344	-20.96416705
98.09575156	-21.82843307	-21.04397361
98.4527747	-21.97553306	-21.1149821
98.80725569	-22.11347457	-21.17778388
99.15952443	-22.24254663	-21.23292642
99.50849284	-22.36302587	-21.28091616
99.85546849	-22.47517801	-21.32222238
100.1993662	-22.57925796	-21.35727992
100.539059	-22.67550877	-21.38649091
100.8759038	-22.76416623	-21.41023015
101.2097996	-22.84545461	-21.42884481
101.5406493	-22.91958962	-21.44265667
101.8686945	-22.98706509	-21.45196608
102.1929556	-23.0475045	-21.45705153
102.5139234	-23.1013882	-21.45817302
102.8309822	-23.14890084	-21.45557193
103.1448171	-23.19049869	-21.44947254
103.4541636	-23.22578619	-21.44008598
103.7599229	-23.25521296	-21.42760745
104.0620344	-23.27893693	-21.41221989
104.3607233	-23.29737742	-21.39409402
104.6546615	-23.31013759	-21.37338926
104.9447937	-23.31763441	-21.35025499
105.2316668	-23.32026084	-21.32483093
105.5133547	-23.31762383	-21.29724732
105.7916976	-23.31011699	-21.26762714
106.0664649	-23.29810787	-21.23608481
106.3373588	-23.2812134	-21.20272782
106.604515	-23.25995205	-21.16765721
106.8679246	-23.23421725	-21.13096763
107.1266455	-23.20409073	-21.09274789
107.380829	-23.16999338	-21.0530814
107.6306841	-23.13156217	-21.01204669
107.8765223	-23.08935029	-20.96971789
108.1186964	-23.04299981	-20.92616387
108.3567305	-22.99283205	-20.88145109
108.5899933	-22.93913748	-20.83563967
108.8190229	-22.88158277	-20.78878826
109.0438704	-22.82066217	-20.74095125
109.2651563	-22.75605006	-20.69218009
109.481583	-22.68822133	-20.64252325
109.6944723	-22.616861	-20.59202655
109.9024783	-22.54242449	-20.54073282
110.1076339	-22.46460663	-20.48868321
110.3072297	-22.38384432	-20.43591545
110.5033193	-22.29984335	-20.38246599
110.6945164	-22.21302267	-20.32836984
110.8822159	-22.12309864	-20.2736589
111.0650323	-22.03047068	-20.21836344
111.2439525	-21.93496245	-20.16251217
111.4188156	-21.83667183	-20.10613341
111.5891079	-21.73577783	-20.04925199
111.7552121	-21.63208384	-19.9918927
111.9171907	-21.52595569	-19.93407868
112.0756775	-21.41714053	-19.87583155
112.2293801	-21.30598693	-19.81717216
112.3795793	-21.19225377	-19.75811993
112.5250441	-21.07627333	-19.69869357
112.6664036	-20.95795139	-19.63891055
112.8233112	-20.83719183	-19.53252871
112.9808096	-20.71432261	-19.42007422
113.132526	-20.58911402	-19.30763581
113.2833305	-20.46187185	-19.19521939
113.4307878	-20.33250737	-19.08283107
113.5731163	-20.20093491	-18.97047643
113.7138602	-20.06744496	-18.85816034
113.8509171	-19.93183364	-18.74588745
113.9849459	-19.79437465	-18.63366104
114.1156175	-19.65498867	-18.52148501
114.2432978	-19.51359756	-18.40936225
114.3672502	-19.37046303	-18.29729539
114.4881507	-19.22540072	-18.18528691
114.6053848	-19.07865731	-18.07333866
114.7192622	-18.93016127	-17.96145222
114.8308072	-18.77984256	-17.84962889
114.9379764	-18.62793672	-17.73786969
115.0417922	-18.4743734	-17.6261756
115.1424317	-18.31908728	-17.51454669
115.2395492	-18.16230093	-17.40298365
115.3334157	-18.00386413	-17.29148649
115.4238528	-17.84396492	-17.18005477
115.5109438	-17.68256483	-17.06868799
115.5947272	-17.51959658	-16.95738584
115.6751507	-17.35526088	-16.84614741
115.7522444	-17.1894978	-16.73497144
115.8267787	-17.0222526	-16.62385754
115.8972309	-16.85371414	-16.51280352
115.964368	-16.68382662	-16.40180866
116.028069	-16.51253814	-16.29087124
116.0885882	-16.34002688	-16.17998921
116.1458046	-16.16623995	-16.06916106
116.1995193	-15.99112939	-15.95838474
116.2501461	-15.81486276	-15.84765798
116.2974874	-15.63739169	-15.73697871
116.3412564	-15.45866887	-15.62634486
116.3820377	-15.27885458	-15.51575398
116.419547	-15.09790226	-15.40520304
116.4550927	-14.91576892	-15.29469027
116.4860776	-14.73260421	-15.18421246
116.5138075	-14.54836515	-15.07376728
116.5386726	-14.36301184	-14.96335158
116.5599083	-14.17668543	-14.85296256
116.5779057	-13.98934599	-14.74259719
116.5926692	-13.80101285	-14.63225254
116.6036599	-13.61164835	-14.52192566
116.6119727	-13.4213864	-14.41161288
116.6170666	-13.23018781	-14.30131148
116.6183207	-13.03801954	-14.1910179
116.6169981	-12.84500529	-14.08072903
116.6124751	-12.65111049	-13.97044129
116.6057603	-12.45630411	-13.86015118
116.5948575	-12.26070251	-13.74985529
116.5807709	-12.06427372	-13.63955
116.5627011	-11.86698921	-13.52923163
116.542264	-11.66895815	-13.41889674
116.5186607	-11.4701516	-13.30854158
116.4918971	-11.27058635	-13.19816239
116.4628245	-11.0702367	-13.08775535
116.4297569	-10.86920342	-12.97731663
116.3935455	-10.66746073	-12.86684232
116.3540882	-10.46498588	-12.75632856
116.3116067	-10.26187273	-12.64577139
116.2659977	-10.05809791	-12.53516685
116.2181744	-9.853656207	-12.42451089
116.1669818	-9.64859016	-12.31379934
116.1120241	-9.442923573	-12.20302813
116.0539606	-9.236657136	-12.09219307
115.992523	-9.029773969	-11.9812901
115.9282632	-8.822352746	-11.87031479
115.8609144	-8.614376654	-11.75926301
115.7918893	-8.40583166	-11.64813042
115.7183766	-8.196789447	-11.53691253
115.6417919	-7.987236419	-11.42560525
115.5621348	-7.777186141	-11.31420381
115.478975	-7.566628549	-11.20270394
115.3931976	-7.355628019	-11.09110122
115.3043635	-7.144173031	-10.9793908
115.2137354	-6.932256479	-10.86756829
115.1188112	-6.719935546	-10.75562914
115.0208483	-6.507202496	-10.64356851
114.9198493	-6.294070768	-10.53138172
114.815218	-6.080536356	-10.41906406
114.7081654	-5.86664908	-10.30661066
114.5980935	-5.652404483	-10.19401682
114.4861077	-5.437801625	-10.08127764
114.3700124	-5.22288293	-9.968388145
114.25091	-5.00764723	-9.855343211
114.1288073	-4.792108068	-9.742137994
114.0029468	-4.576267986	-9.628767466
113.8748571	-4.360161985	-9.515226427
113.7437807	-4.143792497	-9.401509772
113.6097534	-3.927168523	-9.287612269
113.472739	-3.710308869	-9.173528676
113.3327301	-3.4932283	-9.05925363
113.1897528	-3.275937081	-8.944781852
113.0437881	-3.058444951	-8.830107883
112.894887	-2.840771879	-8.715226233
112.7430304	-2.62292757	-8.60013143
112.5882225	-2.404925116	-8.484817832
112.4312636	-2.186778061	-8.369279804
112.2705672	-1.968498755	-8.253511743
112.1069333	-1.750100699	-8.137507864
111.9401941	-1.531601254	-8.021262296
111.7706978	-1.313005073	-7.904769249
111.5982771	-1.094329542	-7.788022752
111.4229365	-0.875587822	-7.671016729
111.2444351	-0.656801235	-7.553745211
111.063267	-0.437966698	-7.436202031
110.879191	-0.219105581	-7.318380875
110.6936776	-0.000243242	-7.200275432
110.5037983	0.218631199	-7.081879459
110.3110248	0.437492314	-6.963186545
110.1153617	0.656326732	-6.844190144
109.9182065	0.875104977	-6.724883769
109.7167743	1.09384568	-6.605260441
109.5124646	1.312519257	-6.485313544
109.3066038	1.531092069	-6.365036439
109.0965534	1.749590694	-6.244422277
108.8836361	1.967981182	-6.123463554
108.66786	2.186249874	-6.002153542
108.4495951	2.404358888	-5.880485202
108.2281112	2.622342313	-5.758450777
108.0037824	2.840162214	-5.636043301
107.7760277	3.057776317	-5.513255208
107.5460197	3.275226666	-5.390078587
107.3131803	3.492470994	-5.266506289
107.0775111	3.709494696	-5.142530062
106.838374	3.926251411	-5.018142402
106.5970654	4.142790727	-4.893334897
106.3529426	4.359065746	-4.76809954
106.1053059	4.575025765	-4.642428453
105.8555721	4.790727837	-4.516312612
105.6030395	5.006120893	-4.38974402
105.3475224	5.221179771	-4.262714053
105.0888378	5.435879291	-4.135213892
104.827944	5.650253865	-4.007234563
104.5642715	5.86425768	-3.878766984
104.2987396	6.077831295	-3.74980234
104.0295287	6.291046699	-3.620331194
103.7575577	6.503843754	-3.490344055
103.4854058	6.716158501	-3.359831577
103.2079275	6.928070008	-3.228783628
102.9277067	7.1395138	-3.097190389
102.6447157	7.350447714	-2.965042076
102.3589961	7.560880095	-2.83232857
102.0705874	7.770819626	-2.699039118
101.7794629	7.980223135	-2.565163395
101.4863574	8.189018347	-2.430690982
101.1898208	8.397296888	-2.295610134
100.890591	8.604986095	-2.159910342
100.5893439	8.812009191	-2.023580479
100.284746	9.018464193	-1.886608451
99.97747783	9.224274158	-1.748983144
99.66816139	9.429358327	-1.610692582
99.35557611	9.633820788	-1.471724429
99.04034533	9.837580079	-1.332066787
98.72220427	10.04055154	-1.191706764
98.40171241	10.24284477	-1.050631677
98.07860442	10.44437441	-0.908828825
97.75339797	10.64505181	-0.766284753
97.42508506	10.84499112	-0.622985764
97.09418903	11.04410373	-0.478918696
96.76117522	11.24229658	-0.334069131
96.42514069	11.43968909	-0.188423181
96.08655668	11.63618806	-0.041966244
95.74665997	11.83169757	0.105316446
95.40300875	12.02634007	0.253439773
95.05684634	12.22001883	0.40241938
94.70855108	12.41263486	0.552270691
94.35740567	12.60431329	0.7030097
94.0037937	12.79495458	0.854652529
93.6488521	12.98445634	1.007216026
93.29034794	13.17294599	1.160716652
92.92942364	13.36031979	1.315172074
92.5663794	13.54647361	1.470599113
92.20066943	13.73153566	1.627016337
91.83259516	13.91539965	1.784441874
91.46398859	14.09795808	1.942894348
91.09123975	14.27934028	2.102392425
90.7158763	14.45941788	2.262956376
90.33751203	14.63813722	2.424604982
89.95792775	14.81557036	2.587359151
89.5747465	14.99154461	2.751239057
89.19072874	15.16618837	2.916265774
88.80453042	15.33938767	3.082460702
88.41480219	15.51102895	3.249845516
88.02433213	15.68123704	3.418443681
87.63037694	15.84981755	3.5882765
87.23575709	16.01689354	3.759368512
86.83910826	16.18234784	3.931743153
86.43906577	16.34606374	4.105423866
86.03846814	16.50816025	4.280436557
85.63454209	16.66844046	4.456805748
85.23014755	16.8270205	4.634557726
84.82391169	16.98377982	4.813718272
84.41447085	17.13859878	4.994314737
84.0046898	17.29158743	5.176374177
83.59251498	17.44254864	5.359924783
83.17937362	17.59158649	5.544994971
82.76464636	17.73850485	5.731614248
82.34834795	17.88340242	5.919811721
81.93055367	18.02615431	6.109618402
81.51133324	18.16664089	6.301064383
81.09072946	18.30494814	6.494182034
80.66742839	18.44088593	6.689002539
80.24428389	18.57453175	6.885559567
79.81859312	18.70569812	7.083885563
79.39319503	18.83445307	7.284015075
78.96677848	18.96061265	7.485981796
78.539435	19.08423352	7.689821948
78.11191726	19.20513653	7.895570489
77.68297418	19.32336648	8.103264252
77.25337822	19.43874787	8.312939854
76.82322478	19.55131346	8.524634646
76.39328937	19.66089223	8.738386758
75.96234773	19.76750311	8.954234446
75.5299204	19.87097973	9.172217124
75.09867619	19.97132636	9.392374011
74.66623539	20.06838252	9.614744967
74.23521304	20.16213581	9.839370145
73.80331553	20.25243041	10.06629085
73.37193381	20.33921346	10.29554623
72.94236023	20.42240891	10.52717826
72.51247657	20.50187609	10.76122767
72.08470561	20.57755261	10.99773491
71.65704546	20.64930191	11.23674121
71.23081867	20.71703558	11.47828653
70.80721172	20.78064251	11.72241101
70.38445914	20.83999914	11.96915354
69.96382445	20.89499208	12.21855294
69.54640691	20.94548509	12.47064633
69.1318742	20.99136646	12.72546983
68.7202481	21.03249605	12.98305753
68.31140025	21.06870975	13.24344191
67.90533134	21.09990564	13.50665279
67.50315212	21.12591432	13.77271801
67.10574998	21.14654251	14.04166015
66.7123648	21.16169452	14.31349954
66.32401551	21.17116959	14.58825182
65.9411339	21.17479143	14.8659266
65.56417982	21.17237508	15.14652814
65.1937629	21.16366948	15.43005299
64.83055622	21.14858728	15.71649004
64.47430791	21.12686602	16.00581912
64.12562174	21.09828789	16.29800892
63.78513947	21.0626253	16.59301574
63.4540374	21.01963992	16.89078261
63.1325374	20.96908371	17.19123582
62.82141264	20.91069733	17.49428381
62.52338431	20.84420947	17.79981414
62.23738394	20.76933555	18.10769049
61.96480724	20.68577972	18.41775023
61.70526093	20.59323107	18.72979855
61.46164345	20.49136451	19.04360662
61.23415917	20.37983988	19.35890478
61.02357523	20.25830103	19.67537858
60.83205687	20.12637521	19.99266129
60.66067298	19.98375501	20.31032742
60.51210448	19.82986221	20.62788453
60.386524	19.66435322	20.94476369
60.28597087	19.48678157	21.26030962
60.21134656	19.29674348	21.57376821
60.16572355	19.09361183	21.88427433
60.15011077	18.87699587	22.19083491
60.1666144	18.64625235	22.49231387
60.21741221	18.40091229	22.78741204
60.30501847	18.14032408	23.07464603
60.43248988	17.86393032	23.35232546
60.60161795	17.57107207	23.61852535
60.81513659	17.26109898	23.87105864
61.07586016	16.93334004	24.10744495
61.38699826	16.58710568	24.32487552
61.75111516	16.2216909	24.52018007
62.17177221	15.83637832	24.68978824
62.65212771	15.43044318	24.82969367
63.19429449	15.00315957	24.93541899
63.81328602	14.55368107	24.97395342
64.50669013	14.08154379	24.94185252
65.26506511	13.58580843	24.8569695
66.08807258	13.06597296	24.71275759
66.97668104	12.52146726	24.50219012
67.93275612	11.95180249	24.21781936
68.95314848	11.35658296	23.85187585
70.03657524	10.73555517	23.39641514
71.17807043	10.08861453	22.84351903
72.37095721	9.415663208	22.18555729
73.60942868	8.717379835	21.41551675
74.88603864	7.993962173	20.52739102
76.18813275	7.246453219	19.51662026
77.50525667	6.476030041	18.38056181
78.82271827	5.684210734	17.11895396
80.12386008	4.872866076	15.73433522
81.39254069	4.044062891	14.23236219
82.61393773	3.200685072	12.62197605
83.77253233	2.345413284	10.91537391
84.85363625	1.481284386	9.127750633
85.84745835	0.611719948	7.276816973
86.74361188	-0.259965324	5.382122031
87.53633832	-1.130456708	3.464238183
88.22342803	-1.996308647	1.543879581
88.80547394	-2.85467052	-0.35896561
89.28523929	-3.702525617	-2.225807648
89.67086971	-4.53699883	-4.040268182
89.96902364	-5.356259193	-5.788497571
90.18929868	-6.158076708	-7.459389979
90.34239647	-6.940779544	-9.044612104
90.4370963	-7.703162661	-10.53847794
90.48336082	-8.443810775	-11.93771132
90.49148249	-9.162188025	-13.24113579
90.47191836	-9.857575122	-14.44933367
90.43209937	-10.52971294	-15.56429841
90.37857763	-11.17840291	-16.58910918
90.31700771	-11.80366739	-17.5276358
90.25062929	-12.40566474	-18.38428492
90.18678832	-12.98452678	-19.16378727
90.1279172	-13.54087995	-19.87102908
90.07748502	-14.07503718	-20.51091644
90.03430934	-14.58734168	-21.08827561
90.00343456	-15.07848916	-21.60777743
89.98456496	-15.54905473	-22.07388922
89.9793621	-15.99973216	-22.49084158
89.98739344	-16.43090436	-22.86260802
90.00922759	-16.84329708	-23.19289791
90.04529681	-17.23748319	-23.48515765
90.09376697	-17.6141531	-23.74257422
90.15547514	-17.97383948	-23.96808687
90.22929173	-18.31711967	-24.16439785
90.31715245	-18.6446217	-24.33398818
90.41444693	-18.95678693	-24.47912903
90.52370014	-19.25429672	-24.60190088
90.64389242	-19.53746631	-24.70420407
90.77427903	-19.80702846	-24.78777582
90.91322881	-20.06317948	-24.85420161
91.06143676	-20.306694	-24.90493011
91.21831993	-20.53786033	-24.94128223
91.38382718	-20.75688503	-24.96446478
91.55542671	-20.96458605	-24.97558062
91.73354367	-21.16115106	-24.975635
91.91764584	-21.34695123	-24.96554729
92.10672758	-21.52234211	-24.9461574
92.30227388	-21.68766505	-24.91823373
92.50134167	-21.8432459	-24.88247831
92.70446407	-21.98939809	-24.83953438
92.91120787	-22.12642206	-24.78999049
93.12221191	-22.25460517	-24.73438577
93.33605695	-22.3742233	-24.67321473
93.55236747	-22.48554121	-24.60693091
93.77024123	-22.58881131	-24.53594937
93.99042185	-22.6842786	-24.46065344
94.21371955	-22.77217468	-24.38139239
94.43762848	-22.85272541	-24.29849022
94.66297768	-22.92614438	-24.21224267
94.88948105	-22.9929278	-24.12292319
95.11675114	-23.05269203	-24.03078299
95.3447383	-23.10592015	-23.93605412
95.57203448	-23.1527957	-23.83894958
95.79959528	-23.19349487	-23.73966575
96.02769666	-23.2284626	-23.63838502
96.2544633	-23.2573045	-23.5352742
96.4815547	-23.28045965	-23.43048825
96.70841592	-23.29834639	-23.32416988
96.93434464	-23.31056874	-23.21645152
97.15889796	-23.31754191	-23.10745478
97.38320439	-23.31965695	-22.99729275
97.60639961	-23.31652421	-22.88606942
97.82846566	-23.30853431	-22.77388209
98.04912165	-23.29605203	-22.66081931
98.26784887	-23.27869902	-22.54696418
98.48444279	-23.25684146	-22.43239343
98.70051304	-23.23081718	-22.31717789
98.91584707	-23.20026613	-22.20138321
99.1284392	-23.16575072	-22.08507002
99.33814064	-23.12691612	-21.96829478
99.54693724	-23.08430558	-21.85110991
99.75481529	-23.03757127	-21.73356335
99.95997567	-22.98702844	-21.61570059
100.1626071	-22.93296249	-21.4975622
100.3635004	-22.87505104	-21.37918715
100.5617329	-22.81377599	-21.2606107
100.7574215	-22.74882365	-21.14186607
100.9510529	-22.68065658	-21.02298314
101.1427788	-22.60897131	-20.90399051
101.3316399	-22.53421112	-20.78491406
101.5170407	-22.4560832	-20.66577792
101.7009683	-22.3750117	-20.54660354
101.8820891	-22.29071497	-20.42741193
102.0609531	-22.20359759	-20.30822219
102.236172	-22.11339004	-20.18905155
102.4098496	-22.02047863	-20.06991568
102.5805559	-21.92460492	-19.95082916
102.7489475	-21.82613712	-19.83180608
102.9146623	-21.72497764	-19.71285816
103.0773016	-21.6210295	-19.5939969
103.2375978	-21.51464632	-19.47523261
103.3955269	-21.40558844	-19.35657456
103.5503352	-21.29419061	-19.2380312
103.7011222	-21.18022464	-19.1196105
103.8503713	-21.06400941	-19.00131963
103.9968229	-20.9454574	-18.8831645
104.139953	-20.82448443	-18.76515038
104.2807698	-20.70139423	-18.64728261
104.4173786	-20.57597749	-18.52956608
104.5525131	-20.44852317	-18.4120036
104.684175	-20.31883443	-18.29459884
104.8135937	-20.18718247	-18.17735502
104.940145	-20.0534927	-18.0602746
105.0639669	-19.91769356	-17.94335949
105.1847626	-19.78004238	-17.82661116
105.3026731	-19.64046797	-17.7100311
105.41694	-19.49890016	-17.59362019
105.5290587	-19.35558461	-17.47737887
105.6383038	-19.21035222	-17.36130782
105.7446184	-19.06343502	-17.24540664
105.8480274	-18.91476853	-17.12967509
105.9484887	-18.76428963	-17.01411318
106.0460764	-18.61221941	-16.89871966
106.1407515	-18.45849551	-16.78349382
106.2332702	-18.30305862	-16.66843439
106.3221166	-18.14611711	-16.55354025
106.4078745	-17.98752805	-16.43881004
106.4908879	-17.82748787	-16.32424161
106.5709846	-17.6659415	-16.20983321
106.6461648	-17.50283697	-16.09558306
106.7204225	-17.33836046	-15.98148891
106.7917652	-17.17246008	-15.86754821
106.8607608	-17.0050867	-15.75375908
106.9262765	-16.83641581	-15.64011837
106.9888813	-16.66639841	-15.5266243
107.048181	-16.49498852	-15.41327345
107.1049646	-16.32235197	-15.30006327
107.1588424	-16.14844303	-15.18699072
107.2093448	-15.97321842	-15.07405276
107.2574136	-15.79683418	-14.96124634
107.3025825	-15.61924729	-14.84856831
107.344306	-15.44041805	-14.73601543
107.3836807	-15.26049261	-14.62358448
107.420163	-15.07943135	-14.51127176
107.4540421	-14.8971969	-14.3990742
107.4847501	-14.71392798	-14.28698811
107.512575	-14.5295868	-14.17501008
107.5368108	-14.34413877	-14.06313635
107.5588776	-14.15771476	-13.95136319
107.5780684	-13.97027867	-13.83968704
107.5940251	-13.7818274	-13.72810411
107.6070542	-13.5924004	-13.61661073
107.6176419	-13.40204743	-13.50520277
107.6253729	-13.21076139	-13.3938767
107.6303052	-13.01851078	-13.28262844
107.632326	-12.82541214	-13.17145408
107.6314981	-12.63143512	-13.06034952
107.628745	-12.43655183	-12.94931078
107.6222305	-12.24087089	-12.838334
107.6128776	-12.04436477	-12.72741482
107.5996543	-11.84700897	-12.61654928
107.584635	-11.64890406	-12.50573324
107.5667891	-11.45002536	-12.39496257
107.5461204	-11.25038964	-12.28423304
107.5215129	-11.04997476	-12.17354046
107.4952087	-10.84887453	-12.06288056
107.4660934	-10.64706662	-11.95224898
107.4329699	-10.44453156	-11.84164152
107.3982405	-10.2413557	-11.73105382
107.360713	-10.03752012	-11.62048162
107.3200659	-9.833008084	-11.50992046
107.2769491	-9.627898841	-11.39936593
107.2310463	-9.42217642	-11.28881368
107.1823583	-9.215855495	-11.17825907
107.1295265	-9.008922	-11.0676979
107.0752808	-8.801449404	-10.95712541
107.0182627	-8.593423291	-10.84653727
106.9589609	-8.384832188	-10.73592893
106.8964109	-8.175743232	-10.62529568
106.8310974	-7.966144088	-10.514633
106.7630286	-7.756049978	-10.40393628
106.6926186	-7.545451908	-10.2932009
106.6190458	-7.334409703	-10.1824221
106.5427281	-7.122915011	-10.07159519
106.4620678	-6.910962066	-9.960715437
106.380268	-6.69860389	-9.849778134
106.2957329	-6.485834895	-9.738778337
106.2084679	-6.272668982	-9.627711446
106.118742	-6.059103297	-9.516572558
106.0260267	-5.845184575	-9.405356668
105.9305901	-5.630909681	-9.294058936
105.8306836	-5.41627903	-9.182674476
105.7298179	-5.201332729	-9.071198256
105.6262432	-4.986070933	-8.959625263
105.5199636	-4.770507038	-8.847950557
105.4111044	-4.554644429	-8.736168969
105.2994248	-4.338516332	-8.624275431
105.1850508	-4.122126073	-8.512264755
105.0680359	-3.905480315	-8.400131789
104.9482821	-3.688605345	-8.28787125
104.8258444	-3.471507876	-8.175477913
104.7007263	-3.254201079	-8.062946535
104.5719347	-3.036694966	-7.950271707
104.4414654	-2.819008957	-7.837448033
104.3083262	-2.601153037	-7.724470127
104.1715305	-2.383140501	-7.611332532
104.0320102	-2.164984299	-7.498029672
103.8908819	-1.946697351	-7.384556033
103.7470971	-1.728292958	-7.270906014
103.600503	-1.509788159	-7.157073846
103.4514164	-1.291188259	-7.043053882
103.299684	-1.072510315	-6.92884039
103.1453086	-0.853767472	-6.814427356
102.9880697	-0.634980458	-6.699809067
102.8284194	-0.416147438	-6.584979557
102.6661371	-0.197289174	-6.469932863
102.5009367	0.021569885	-6.354662919
102.3334012	0.240438828	-6.239163665
102.1632443	0.459293124	-6.123428882
101.9904683	0.678119371	-6.007452138
101.812781	0.896889255	-5.891227347
101.6347808	1.115619114	-5.77474807
101.4541735	1.334280526	-5.658007964
101.2705446	1.552841248	-5.541000431
101.0847315	1.771324869	-5.423718753
100.8963227	1.989699122	-5.306156478
100.7053217	2.20795024	-5.18830698
100.5112494	2.426041783	-5.070162978
100.3150723	2.644004865	-4.951718061
100.1163131	2.861802946	-4.832965008
99.91250969	3.079395709	-4.713896677
99.70860108	3.296821532	-4.594506182
99.50211959	3.514039645	-4.474785954
99.29307345	3.731036006	-4.354729163
99.08086627	3.947765859	-4.234327806
98.86669903	4.164274779	-4.113574671
98.64997761	4.380518036	-3.992462129
98.42909586	4.596446952	-3.870982324
98.20728032	4.812114287	-3.749127546
97.98292362	5.027471205	-3.626890035
97.75531967	5.242464702	-3.504261119
97.52589287	5.457154753	-3.381233246
97.29393847	5.671488305	-3.257797889
97.05946039	5.885449739	-3.133946928
96.82264956	6.098982219	-3.009671714
96.58313871	6.312151948	-2.884963532
96.3411189	6.524901718	-2.759813717
96.09578423	6.737170622	-2.634213462
95.84876383	6.949031649	-2.508153621
95.59925127	7.160423453	-2.381625013
95.34639075	7.371281023	-2.254618597
95.09190876	7.58168344	-2.12712438
94.83495204	7.791565823	-1.999133516
94.57552558	8.000910465	-1.870635929
94.3117996	8.209648112	-1.741621602
94.04745577	8.417864278	-1.612080709
93.78066127	8.625489079	-1.482002865
93.51139582	8.83244944	-1.351377819
93.2397205	9.038836619	-1.220195164
92.96561591	9.244576898	-1.088444194
92.68717752	9.449592979	-0.956113637
92.40823953	9.653981645	-0.823192656
92.1268942	9.857665182	-0.689670301
91.84302981	10.06056307	-0.555534653
91.55689626	10.26277634	-0.420774017
91.26838156	10.4642239	-0.285376957
90.97642472	10.6648216	-0.149331351
90.6831785	10.86467512	-0.012624709
90.38757932	11.06369926	0.124755357
90.08853101	11.26180635	0.262821374
89.78826083	11.45910653	0.401586452
89.4856682	11.65551021	0.541064194
89.17873595	11.85092691	0.681267159
88.87154083	12.04546987	0.822209206
88.56205987	12.23904672	0.963904498
88.25001833	12.4315633	1.10636694
87.93600436	12.62313525	1.249611052
87.61974393	12.81366694	1.393651932
87.30180339	13.00306197	1.538503736
86.98109112	13.19143668	1.684182647
86.65817751	13.37869367	1.830703275
86.33185556	13.56473259	1.978081674
86.00459059	13.74967206	2.126334242
85.67517396	13.93341067	2.275477409
85.344092	14.11584551	2.425528067
85.01042526	14.29709628	2.57650278
84.67339511	14.47698349	2.728419186
84.33556299	14.65562672	2.881295319
83.99567752	14.8329196	3.03514899
83.65247646	15.00875538	3.18999855
83.30855776	15.18325223	3.34586296
82.96265567	15.35630131	3.502761248
82.61515953	15.52779403	3.660712644
82.26536644	15.69784511	3.819738225
81.91235632	15.86627012	3.979857123
81.55879046	16.03318176	4.141090897
81.20338093	16.19846799	4.303460782
80.84483616	16.36201729	4.466987055
80.48583893	16.52393791	4.631693307
80.12376456	16.68404369	4.797600715
79.76131934	16.84243969	4.964732948
79.39720291	16.99901078	5.13311278
79.0301211	17.15364261	5.302764098
78.66278871	17.30643447	5.473710844
78.29335877	17.45719923	5.645978308
77.92298045	17.60603113	5.819590892
77.54980862	17.7527442	5.994574804
77.17657845	17.89742528	6.170956164
76.80199579	18.03995638	6.348761025
76.42478578	18.18022209	6.528016501
76.04767307	18.31829857	6.708750059
75.66957295	18.45400422	6.890990301
75.29016211	18.58740747	7.074765212
74.90838404	18.71833081	7.260103754
74.52694889	18.84683163	7.447035181
74.14330002	18.97273558	7.635589537
73.76013259	19.0960903	7.825796828
73.3749243	19.21672483	8.017688661
72.99034762	19.33467491	8.211295536
72.60536963	19.44977468	8.40664917
72.21973078	19.56204638	8.603781702
71.83245751	19.67132892	8.802725563
71.44615916	19.77763006	9.003513366
71.05987513	19.88079529	9.206177689
70.67334499	19.98081677	9.410752458
70.28637969	20.07754507	9.617270171
69.89921791	20.17093608	9.825765505
69.51299807	20.26090487	10.03627167
69.12639385	20.34733258	10.2488217
68.74154285	20.43015845	10.4634498
68.35637812	20.50925093	10.68018935
67.97324818	20.58453749	10.89907308
67.59019295	20.65589127	11.12013386
67.20979764	20.72321836	11.34340334
66.83058605	20.78640273	11.56891298
66.45213637	20.84532933	11.79669365
66.07567002	20.89988019	12.02677383
65.70225673	20.94991386	12.25918143
65.33167393	20.99532691	12.49394345
64.96255684	21.03597512	12.73108318
64.59714658	21.07168789	12.97062333
64.23427744	21.10237265	13.21258264
63.8762359	21.12785517	13.45697752
63.52141508	21.14794004	13.70381956
63.17037253	21.16252939	13.9531174
62.82454777	21.17142759	14.20487455
62.48320546	21.17445486	14.4590883
62.14736201	21.17142507	14.71574993
61.81761518	21.16208202	14.97484327
61.49515941	21.14634626	15.23634388
61.17849526	21.12394998	15.50021774
60.86820074	21.09467413	15.76641994
60.56706212	21.05829029	16.0348927
60.2745802	21.01455972	16.30556461
59.99087611	20.9632329	16.57834779
59.71666309	20.90404911	16.85313581
59.45321863	20.836736	17.12980202
59.20133192	20.76100778	17.40819568
58.96133931	20.67656702	17.68814008
58.73515054	20.58310168	17.969426
58.52271999	20.48028493	18.2518113
58.32411777	20.36777484	18.5350138
58.14192231	20.2452142	18.81870668
57.97729172	20.1122281	19.10251251
57.83122188	19.96851078	19.38599663
57.7053148	19.81347414	19.66865864
57.60048954	19.6467788	19.94992456
57.5186866	19.46804774	20.22913658
57.46094486	19.27665659	20.50554107
57.42996126	19.07219343	20.77827772
57.42745577	18.85419386	21.04636354
57.45404632	18.62201125	21.30867784
57.51197341	18.37517462	21.56394424
57.60386816	18.11304738	21.81071043
57.73122063	17.83501702	22.04732685
57.89641826	17.54047503	22.27192221
58.10263299	17.22875108	22.48237623
58.35234673	16.89917196	22.67629158
58.64771496	16.55104699	22.85096292
58.99058341	16.1836695	23.00334535
59.38459526	15.79632104	23.13002008
59.83360017	15.38827684	23.22716384
60.33800762	14.95869336	23.29051598
60.90073504	14.50707377	23.31535373
61.52455847	14.03247052	23.29647166
62.20917428	13.5344873	23.22817242
62.95891914	13.01220093	23.10427412
63.77126709	12.46519315	22.91814072
64.6474622	11.89298261	22.66273639
65.58739283	11.29519322	22.33072281
66.5886179	10.67157956	21.91459448
67.64726961	10.02187689	21.40687499
68.75785613	9.346554227	20.80036313
69.91452587	8.645586963	20.08844588
71.10933369	7.919930395	19.26546727
72.33251547	7.170112965	18.32714588
73.57058747	6.397523681	17.27101547
74.81081297	5.603638679	16.09686195
76.04121012	4.790424706	14.80711525
77.24388999	3.960245409	13.40713945
78.40460321	3.115588748	11.90538469
79.51000029	2.259240142	10.3133472
80.54749523	1.394524716	8.645317631
81.50514447	0.524602241	6.917919159
82.37461787	-0.347119786	5.149466006
83.15104384	-1.217216003	3.359196515
83.83072072	-2.082581506	1.566448092
84.41461901	-2.939849963	-0.210150387
84.90799385	-3.786508361	-1.95339359
85.31338736	-4.619793155	-3.648062889
85.63982218	-5.437411816	-5.281306088
85.89523844	-6.237397144	-6.842828807
86.08789955	-7.018107954	-8.324914036
86.22909098	-7.778217667	-9.722300269
86.328509	-8.516787242	-11.0319574
86.39281653	-9.232810446	-12.25279681
86.43069168	-9.925905197	-13.38535408
86.4480675	-10.59566674	-14.43146706
86.45303555	-11.24197322	-15.39397616
86.45063477	-11.86486275	-16.27645011
86.446408	-12.46450688	-17.0829533
86.4420274	-13.04118688	-17.81785045
86.44207766	-13.59512563	-18.48564922
86.44832572	-14.12705308	-19.09087842
86.46295223	-14.63718508	-19.63799256
86.48678794	-15.12621823	-20.13130628
86.52223631	-15.59484469	-20.57494739
86.56905102	-16.04341184	-20.97282388
86.62833998	-16.47265499	-21.32861197
86.69934774	-16.88318136	-21.64574215
86.7810312	-17.27559669	-21.92740462
86.87541067	-17.65049358	-22.17655145
86.98070396	-18.00849738	-22.39590517
87.09881295	-18.35015388	-22.58797226
87.22698986	-18.67609075	-22.75505246

==> plots/e060_hoveringonly/hoveringdV_e060.tsv <==
X	Y	Z	U	V	W
119.8946598	-21.25208273	-24.54305635	0	10	0
129.1259632	-23.19658264	-24.84604869	-6.064510346	0	-7.951208352
53.25775831	18.61164113	18.62214573	5.429178238	0	-8.397858278
126.0148365	-10.55527075	-16.3459866	-0.386408527	0	11.62782472
118.3840029	-12.54390066	-16.27135459	0.622818488	0	11.30938933
112.6825171	-20.9440945	-19.63196215	4.055751298	0	9.140617124
63.46839758	14.79694427	24.97157176	4.292349933	0	-9.031928479

==> plots/e060_hoveringonly/vertex_order.tsv <==
0	1	2	3
1	5	6	2
3	2	6	7
0	4	7	3
0	1	5	4
4	5	6	7


==> plots/periodic_orbits/approach_e060.tsv <==
400	300	-40
399.8980331	299.9997685	-39.9999506
399.7964371	299.9990738	-39.99980241
399.6952121	299.9979161	-39.99955543
399.5943587	299.9962953	-39.99920966
399.493877	299.9942114	-39.99876511
399.3937674	299.9916644	-39.99822177
399.2940303	299.9886544	-39.99757966
399.1946659	299.9851813	-39.99683877
399.0956747	299.9812452	-39.99599913
398.9970568	299.9768461	-39.99506073
398.8988127	299.971984	-39.99402359
398.8009425	299.9666589	-39.99288771
398.7034468	299.9608709	-39.99165311
398.6063256	299.9546199	-39.9903198
398.5095795	299.9479061	-39.98888779
398.4132086	299.9407294	-39.9873571
398.3172134	299.9330898	-39.98572774
398.221594	299.9249874	-39.98399972
398.1263508	299.9164223	-39.98217307
398.0314841	299.9073944	-39.98024781
397.9369942	299.8979038	-39.97822394
397.8428813	299.8879506	-39.9761015
397.7491459	299.8775348	-39.97388051
397.6557882	299.8666564	-39.97156097
397.5628084	299.8553155	-39.96914293
397.4702069	299.8435121	-39.96662639
397.377984	299.8312463	-39.9640114
397.2861399	299.8185181	-39.96129796
397.2492549	299.813261	-39.96017727
397.2124314	299.8079289	-39.95904061
397.1756695	299.8025217	-39.957888
397.1389691	299.7970396	-39.95671942
397.1301136	299.7957042	-39.95643476
397.1212617	299.7943644	-39.95614918
397.1124134	299.7930203	-39.95586266
397.1035686	299.7916717	-39.95557521
397.100071	299.7911371	-39.95546125
397.0965738	299.7906018	-39.95534715
397.0930773	299.7900658	-39.95523289
397.0895813	299.7895291	-39.9551185
397.0860859	299.7889917	-39.95500395
397.082591	299.7884536	-39.95488926
397.0790967	299.7879149	-39.95477443
397.075603	299.7873755	-39.95465945
397.069753	299.7864705	-39.95446655
397.0639045	299.7855636	-39.95427325
397.0580576	299.7846548	-39.95407953
397.0522123	299.7837441	-39.95388541
397.0463686	299.7828314	-39.95369088
397.0405265	299.7819168	-39.95349595
397.0346859	299.7810003	-39.9533006
397.0288469	299.7800819	-39.95310484
396.9996756	299.7754611	-39.95211994
396.9705438	299.7707922	-39.95112483
396.9414514	299.7660754	-39.9501195
396.9123986	299.7613106	-39.94910397
396.8224959	299.7462194	-39.94588769
396.7329738	299.7306661	-39.94257314
396.6438325	299.714651	-39.93916037
396.5550723	299.698174	-39.93564941
396.5210563	299.6917177	-39.93427375
396.4870965	299.6851932	-39.93288358
396.4531932	299.6786004	-39.93147892
396.4193463	299.6719395	-39.93005977
396.3855557	299.6652103	-39.92862612
396.3518216	299.658413	-39.92717797
396.318144	299.6515474	-39.92571534
396.2845228	299.6446136	-39.92423822
396.2667844	299.6409232	-39.92345204
396.2490617	299.6372137	-39.92266183
396.2313548	299.6334851	-39.92186757
396.2136637	299.6297376	-39.92106927
396.2136637	299.6297376	-39.92106927
396.1938311	299.6277517	-39.95285267
396.1739921	299.6257604	-39.98463141
396.1541466	299.6237639	-40.01640549
396.1342947	299.6217621	-40.04817491
396.0349387	299.6116733	-40.20695204
395.935422	299.6014521	-40.36561241
395.8357448	299.5910983	-40.52415584
395.7359073	299.580612	-40.68258213
395.503741	299.5557814	-41.04956394
395.2707159	299.5302383	-41.41591236
395.0368344	299.5039828	-41.78162509
394.8020989	299.4770151	-42.14669982
394.5641194	299.4490511	-42.5148253
394.3252736	299.4203607	-42.88229509
394.0855641	299.3909442	-43.24910682
393.8449933	299.3608017	-43.61525815
393.6004077	299.3295259	-43.98551173
393.3549436	299.2975054	-44.35508277
393.1086037	299.2647406	-44.72396885
392.8613906	299.2312316	-45.0921676
392.6099997	299.1965178	-45.46456288
392.3577179	299.1610405	-45.83624749
392.104548	299.1247997	-46.20721896
391.8504929	299.0877959	-46.57747486
391.592074	299.0495091	-46.95204558
391.3327515	299.0104388	-47.32587604
391.0725284	298.9705854	-47.69896375
390.8114078	298.929949	-48.07130619
390.5457142	298.8879439	-48.44810362
390.279104	298.8451344	-48.8241296
390.0115805	298.8015208	-49.19938156
389.7431468	298.7571035	-49.57385696
389.4699036	298.7112228	-49.95295285
389.1957305	298.6645156	-50.33124428
388.9206307	298.6169823	-50.70872862
388.6446077	298.5686233	-51.08540325
388.3635071	298.5186955	-51.4668927
388.0814626	298.4679177	-51.8475426
387.7984776	298.4162905	-52.22735027
387.5145557	298.3638141	-52.60631301
387.22525	298.3096506	-52.99031948
386.9349854	298.2546122	-53.37344895
386.6437659	298.1986993	-53.75569866
386.3515953	298.1419124	-54.13706587
386.0536886	298.0833042	-54.5237465
385.7548074	298.0237943	-54.90950996
385.4549558	297.9633831	-55.29435342
385.154138	297.9020711	-55.67827407
384.8471755	297.8387843	-56.06782755
384.5392219	297.7745667	-56.4564205
384.2302813	297.7094188	-56.84405004
383.9203583	297.6433412	-57.23071326
383.6038119	297.5751112	-57.62339034
383.2862562	297.5059187	-58.01505981
382.9676958	297.4357642	-58.40571868
382.6481352	297.3646485	-58.79536399
382.3213845	297.291172	-59.19148119
381.9936044	297.2166981	-59.58653921
381.6648	297.1412276	-59.98053499
381.3349762	297.064761	-60.37346549
380.997281	296.9856857	-60.77342551
380.6585342	296.9055743	-61.17226937
380.3187413	296.8244275	-61.56999393
379.9779075	296.7422462	-61.96659604
379.6283704	296.6571557	-62.3709161
379.2777566	296.5709854	-62.77405633
378.926072	296.4837363	-63.17601347
378.5733221	296.3954092	-63.57678428
378.2108324	296.3038013	-63.98613912
377.847237	296.2110639	-64.394242
377.4825421	296.1171979	-64.80108952
377.1167541	296.0222043	-65.20667833
376.739902	295.9234584	-65.62196652
376.36191	295.823525	-66.03591961
375.9827849	295.7224051	-66.44853407
375.6025337	295.6201	-66.8598064
375.2094727	295.5134245	-67.28225867
374.8152304	295.4054925	-67.70327795
374.4198142	295.2963053	-68.12286051
374.0232319	295.1858641	-68.54100267
373.6114427	295.0702083	-68.97237004
373.1984201	294.9532113	-69.40218573
372.7841727	294.8348747	-69.83044578
372.3687088	294.7151999	-70.25714629
371.9480847	294.5930358	-70.68630255
371.5262385	294.4695112	-71.11386174
371.1031788	294.3446275	-71.53981999
370.6789146	294.2183865	-71.96417346
370.2541107	294.0909871	-72.38626849
369.8281235	293.9622377	-72.8067562
369.4009617	293.8321398	-73.22563295
368.9726342	293.7006952	-73.64289512
368.5436693	293.5680666	-74.05803785
368.1135592	293.4340979	-74.47156284
367.6823125	293.2987905	-74.88346662
367.2499381	293.1621463	-75.29374579
366.8168211	293.024287	-75.70204344
366.382596	292.8850967	-76.10871263
365.9472717	292.7445769	-76.51375009
365.5108569	292.6027294	-76.91715264
365.0735941	292.4596326	-77.31870337
364.6352598	292.3152131	-77.71861466
364.1958629	292.1694727	-78.11688343
363.7554121	292.0224131	-78.51350668
363.3140073	291.8740667	-78.90840047
362.8715669	291.7244053	-79.30164354
362.4280998	291.5734308	-79.69323301
361.9836149	291.421145	-80.08316608
361.5380689	291.2675316	-80.47148536
361.0915228	291.1126103	-80.85814234
360.6439853	290.9563831	-81.24313437
360.1954656	290.7988518	-81.6264588
359.7457763	290.6399487	-82.00827905
359.2951217	290.4797443	-82.38842515
358.8435108	290.3182404	-82.76689459
358.3909525	290.1554391	-83.14368495
358.2142392	290.0916095	-83.29014506
358.0373837	290.0275831	-83.43634939
357.8603867	289.9633599	-83.5822978
357.6832485	289.8989402	-83.72799015
357.6241492	289.8774152	-83.77651541
357.5650343	289.8558684	-83.82501218
357.5059038	289.8342998	-83.87348045
357.4467577	289.8127094	-83.92192021
357.3875961	289.7910971	-83.97033147
357.3284189	289.7694629	-84.01871422
357.2692263	289.747807	-84.06706845
357.2100181	289.7261292	-84.11539416
357.1723978	289.712347	-84.1460785
357.1347712	289.698556	-84.17675134
357.0971384	289.6847561	-84.20741265
357.0594994	289.6709475	-84.23806246
357.0474181	289.6665138	-84.24789686
357.0353361	289.6620793	-84.25773007
357.0232535	289.6576438	-84.2675621
357.0111703	289.6532074	-84.27739295
356.9990864	289.6487701	-84.2872226
356.9870019	289.644332	-84.29705108
356.9749168	289.6398929	-84.30687836
356.962831	289.6354529	-84.31670446
356.9530933	289.631875	-84.32462026
356.9433551	289.6282966	-84.3325353
356.9336166	289.6247175	-84.34044956
356.9238776	289.6211379	-84.34836305
356.8751766	289.6032309	-84.38791897
356.8264652	289.5853092	-84.42745562
356.7777435	289.5673729	-84.46697301
356.7290114	289.5494218	-84.50647113
356.4851963	289.4594463	-84.70367264
356.2411245	289.3691038	-84.90039207
355.9967971	289.2783946	-85.09662911
355.7522158	289.1873192	-85.29238342
355.2920797	289.0152417	-85.65880782
354.8310609	288.8418747	-86.02352554
354.3691684	288.6672203	-86.38653453
353.9064113	288.4912805	-86.7478328
353.4423762	288.3138956	-87.10774497
352.9774931	288.1352272	-87.46593947
352.5117711	287.9552776	-87.82241444
352.0452191	287.7740487	-88.17716809
351.5769868	287.5912063	-88.53084577
351.1079398	287.4070845	-88.88279231
350.6380872	287.2216852	-89.23300605
350.1674381	287.0350109	-89.58148537
349.8233655	286.8979344	-89.83477993
349.4788769	286.7601803	-90.08714878
349.1339758	286.6217497	-90.33859133
348.7886657	286.4826434	-90.58910702
348.4429502	286.3428622	-90.83869528
348.0968329	286.2024071	-91.08735559
347.7503171	286.0612789	-91.3350874
347.4034066	285.9194785	-91.5818902
346.9354075	285.7273743	-91.91292959
346.4667068	285.5340537	-92.24228063
345.9973132	285.339519	-92.56994215
345.5272351	285.1437724	-92.89591307
345.0624263	284.9493091	-93.21611058
344.5969669	284.7536686	-93.53465788
344.1308653	284.556853	-93.85155404
343.6641297	284.3588645	-94.16679815
343.2029865	284.1623609	-94.47623075
342.741242	283.9647195	-94.78405333
342.2789041	283.7659425	-95.09026517
341.8159808	283.566032	-95.39486555
341.3578197	283.3673112	-95.69437452
340.899102	283.1674868	-95.99230768
340.4398351	282.9665611	-96.28866446
339.9800267	282.764536	-96.58344432
339.5243012	282.563455	-96.87371576
339.0680598	282.3613007	-97.16244081
338.6113098	282.158075	-97.44961906
338.1540586	281.9537799	-97.73525012
337.7003358	281.7502258	-98.01684541
337.2461348	281.5456251	-98.29691995
336.7914629	281.3399798	-98.57547345
336.336327	281.1332918	-98.8525057
335.8842584	280.9271733	-99.12589217
335.431747	280.7200321	-99.39778045
334.9787996	280.5118703	-99.66817039
334.5254231	280.3026899	-99.9370619
334.0747246	280.0939315	-100.2026341
333.6236164	279.8841723	-100.4667281
333.1721052	279.6734142	-100.7293439
332.7201976	279.4616591	-100.9904816
332.270635	279.2501977	-101.2485765
331.8206939	279.0377553	-101.5052112
331.3703811	278.8243337	-101.7603858
330.919703	278.6099349	-102.0141004
330.4710811	278.3957163	-102.2650089
330.0221108	278.1805348	-102.5144734
329.5727983	277.9643924	-102.7624942
329.1231501	277.747291	-103.0090713
328.6753059	277.5302682	-103.2530468
328.2271417	277.3122994	-103.4955929
327.7786637	277.0933864	-103.73671
327.3298783	276.8735311	-103.9763984
326.8826741	276.6536628	-104.2136631
326.4351773	276.4328639	-104.4495118
325.987394	276.2111365	-104.6839449
325.5393303	275.9884823	-104.916963
325.0926496	275.7657314	-105.1477131
324.6457027	275.5420644	-105.3770596
324.1984954	275.3174833	-105.6050028
323.751034	275.09199	-105.8315434
323.3047779	274.8663228	-106.0559533
322.8582811	274.6397533	-106.2789708
322.4115494	274.4122831	-106.5005966
321.9645886	274.1839144	-106.7208311
321.5186731	273.9553003	-106.9390565
321.0725414	273.7257965	-107.1558999
320.6261994	273.4954049	-107.3713621
320.1796528	273.2641273	-107.5854436
319.7340061	273.0325377	-107.7976241
319.2881672	272.8000703	-108.0084323
318.8421418	272.5667271	-108.217869
318.3959355	272.3325099	-108.4259351
317.9504965	272.0979179	-108.6321964
317.5048886	271.8624594	-108.8370944
317.0591174	271.6261364	-109.0406301
316.6131884	271.3889508	-109.2428042
316.1679051	271.1513309	-109.44326
315.7224755	270.9128552	-109.6423609
315.2769054	270.6735258	-109.840108
314.8312	270.4333444	-110.0365022
314.3860282	270.1926722	-110.2312553
313.9407324	269.9511544	-110.4246616
313.4953181	269.708793	-110.616722
313.0497906	269.4655898	-110.8074377
312.6046931	269.2218418	-110.9965818
312.1594933	268.9772579	-111.1843866
311.7141966	268.73184	-111.370853
311.2688083	268.4855901	-111.5559822
310.8237537	268.2387433	-111.7396027
310.3786181	267.9910699	-111.9218908
309.9334068	267.7425717	-112.1028477
309.488125	267.4932506	-112.2824746
309.0430871	267.2432826	-112.4606493
308.5979891	266.9924968	-112.6374983
308.1528363	266.740895	-112.8130227
307.7076337	266.4884792	-112.987224
307.2625911	266.2353679	-113.1600241
306.8175089	265.9814471	-113.3315048
306.3723923	265.7267189	-113.5016674
305.9272463	265.4711851	-113.6705132
305.4821814	265.2149085	-113.838004
305.0370972	264.9578305	-114.0041814
304.5919987	264.6999531	-114.1690468
304.1468908	264.4412783	-114.3326014
303.7017899	264.1818145	-114.4948428
303.2566895	263.9215572	-114.6557764
302.8115946	263.6605083	-114.8154038
302.3665101	263.3986696	-114.9737263
301.9213625	263.1359969	-115.1307731
301.4762351	262.8725381	-115.2865177
301.0311326	262.6082951	-115.4409615
300.5860601	262.3432699	-115.5941061
300.1408581	262.0773663	-115.7460088
299.6956956	261.8106838	-115.8966145
299.2505775	261.5432243	-116.0459247
298.8055084	261.2749899	-116.1939411
298.3602469	261.0058333	-116.3407461
297.9150439	260.7359048	-116.4862591
297.4699044	260.4652063	-116.6304817
297.0248329	260.1937398	-116.7734156
296.5795091	259.921308	-116.9151655
296.1342628	259.648111	-117.0556283
295.6890986	259.3741507	-117.1948055
295.2440213	259.0994291	-117.3326989
294.7986345	258.8236996	-117.4694329
294.3533439	258.5472114	-117.6048844
293.9081541	258.2699664	-117.739055
293.4630698	257.9919666	-117.8719467
293.0176212	257.7129166	-118.0037007
292.5722874	257.4331141	-118.1341766
292.1270728	257.1525612	-118.2633763
291.681982	256.8712598	-118.3913017
291.2364748	256.5888661	-118.5181087
290.7911006	256.305726	-118.6436421
290.3458639	256.0218416	-118.7679035
289.9007692	255.7372148	-118.8908951
289.4552077	255.4514539	-119.0127855
289.0097975	255.1649525	-119.1334063
288.564543	254.8777127	-119.2527596
288.1194485	254.5897365	-119.3708472
287.6738389	254.3005843	-119.4878486
287.2283987	254.0106975	-119.6035845
286.783132	253.720078	-119.7180569
286.3380432	253.4287278	-119.8312679
285.8923929	253.13616	-119.9434056
285.4469298	252.8428631	-120.0542818
285.0016581	252.5488391	-120.1638985
284.556582	252.2540901	-120.2722578
284.1108996	251.9580817	-120.3795548
283.6654221	251.6613497	-120.4855941
283.2201537	251.363896	-120.5903779
282.7750986	251.0657228	-120.6939082
282.3293937	250.7662484	-120.7963856
281.8839114	250.4660556	-120.8976089
281.4386558	250.1651466	-120.9975804
280.9936311	249.8635233	-121.0963024
280.5479146	249.5605569	-121.1939789
280.1024381	249.2568773	-121.2904051
279.6572059	248.9524866	-121.3855831
279.212222	248.6473868	-121.4795154
278.7665055	248.3409018	-121.572408
278.3210466	248.0337086	-121.6640539
277.8758493	247.7258094	-121.7544554
277.4309176	247.4172063	-121.8436147
276.9852138	247.1071754	-121.9317387
276.5397849	246.7964414	-122.0186195
276.0946349	246.4850063	-122.1042593
275.6497679	246.1728722	-122.1886606
275.2040902	245.8592678	-122.2720296
274.7587047	245.544965	-122.3541587
274.3136155	245.2299659	-122.4350503
273.8688263	244.9142727	-122.5147068
273.423189	244.5970662	-122.5933325
272.9778611	244.279166	-122.6707217
272.5328466	243.9605743	-122.7468768
272.0881493	243.6412932	-122.8218003
271.6425673	243.3204554	-122.895693
271.1973119	242.9989285	-122.9683525
270.752387	242.6767148	-123.0397812
270.3077963	242.3538164	-123.1099817
269.8622852	242.0293173	-123.1791503
269.4171179	241.7041339	-123.2470888
268.9722982	241.3782681	-123.3137998
268.5278296	241.0517221	-123.3792859
268.0824058	240.7235312	-123.4437376
267.6373428	240.3946603	-123.5069624
267.1926443	240.0651116	-123.5689629
266.7483141	239.7348872	-123.6297418
266.3029944	239.402973	-123.6894825
265.8580525	239.0703833	-123.7479994
265.4134922	238.7371201	-123.8052952
264.969317	238.4031856	-123.8613726
264.5241188	238.067516	-123.9164069
264.0793155	237.731175	-123.9702204
263.6349107	237.394165	-124.022816
263.1909079	237.0564879	-124.0741963
262.7458493	236.7170298	-124.1245274
262.3012025	236.3769045	-124.1736408
261.856971	236.0361144	-124.2215392
261.4131585	235.6946615	-124.2682255
260.9682579	235.3513809	-124.3138553
260.5237861	235.0074374	-124.3582704
260.0797465	234.6628331	-124.4014735
259.6361427	234.3175703	-124.4434675
259.1914191	233.9704324	-124.4843967
258.7471412	233.6226357	-124.5241141
258.3033124	233.2741824	-124.5626225
257.8599362	232.9250746	-124.5999249
257.415409	232.5740437	-124.6361529
256.9713444	232.222358	-124.6711719
256.5277459	231.8700197	-124.7049849
256.0846167	231.5170311	-124.7375949
255.6403057	231.1620705	-124.7691199
255.1964744	230.8064591	-124.7994388
254.7531259	230.450199	-124.8285545
254.3102636	230.0932926	-124.8564701
253.8661891	229.7343646	-124.8832891
253.4226112	229.3747897	-124.9089048
252.9795331	229.0145701	-124.9333201
252.5369579	228.653708	-124.9565383
252.1110319	228.3054251	-124.9777786
251.6855787	227.9565499	-124.997913
251.260601	227.6070843	-125.0169445
250.8361017	227.2570304	-125.0348756
250.8361017	227.2570304	-125.0348756
250.6364358	227.1037628	-125.0429366
250.4368768	226.9503654	-125.0507546
250.237425	226.7968385	-125.0583299
250.0380807	226.6431823	-125.0656629
249.5937146	226.2998962	-125.0811513
249.1498882	225.9559695	-125.0954379
248.7066047	225.6114043	-125.1085259
248.2638672	225.2662029	-125.1204184
247.8207613	224.919649	-125.1311396
247.37821	224.5724606	-125.1406668
246.9362161	224.22464	-125.1490033
246.4947828	223.8761893	-125.1561522
246.0520037	223.5255966	-125.16214
245.609796	223.1743729	-125.1669365
245.1681629	222.8225204	-125.1705449
244.7271072	222.4700413	-125.1729684
244.2846807	222.1153711	-125.1742133
243.8428428	221.7600732	-125.1742695
243.4015964	221.40415	-125.1731402
242.9609445	221.0476035	-125.1708288
242.5188916	220.6888116	-125.1673201
242.0774444	220.3293954	-125.1626253
241.6366059	219.9693571	-125.1567477
241.1963789	219.608699	-125.1496906
240.7547106	219.2457314	-125.1414162
240.3136653	218.8821427	-125.1319582
239.8732458	218.5179352	-125.1213199
239.4334548	218.1531111	-125.1095048
238.9921943	217.7859217	-125.0964512
238.551574	217.4181145	-125.0822165
238.1115968	217.0496917	-125.066804
237.6722653	216.6806557	-125.0502172
237.2314359	216.3091971	-125.0323698
236.7912642	215.9371239	-125.0133437
236.3517528	215.5644384	-124.9931422
235.9129044	215.1911427	-124.971769
235.4725298	214.8153661	-124.9491118
235.0328303	214.4389779	-124.9252782
234.5938085	214.0619806	-124.9002718
234.1554671	213.6843764	-124.8740962
233.7155713	213.3042311	-124.8466119
233.276368	212.9234775	-124.8179537
232.8378599	212.5421178	-124.788125
232.4000496	212.1601544	-124.7571295
231.9606566	211.7755884	-124.7247997
231.5219739	211.3904172	-124.6912981
231.0840038	211.004643	-124.6566286
230.6467491	210.6182682	-124.6207946
230.2078833	210.2292277	-124.5835994
229.7697455	209.8395849	-124.5452347
229.3323381	209.4493423	-124.5057043
228.8956636	209.0585023	-124.4650119
228.4573497	208.6649316	-124.4229299
228.0197816	208.2707617	-124.3796808
227.5829616	207.875995	-124.3352682
227.1468922	207.4806341	-124.289696
226.709155	207.0824757	-124.2427047
226.2721814	206.6837212	-124.1945483
225.835974	206.284373	-124.1452309
225.4005349	205.8844335	-124.0947561
224.9633993	205.481628	-124.0428312
224.5270455	205.0782294	-123.9897436
224.0914758	204.6742401	-123.935497
223.6566924	204.2696626	-123.8800954
223.2201837	203.8621485	-123.8232114
222.7844749	203.4540443	-123.7651667
222.3495684	203.0453524	-123.7059653
221.9154663	202.6360753	-123.645611
221.4796097	202.2237888	-123.5837406
221.0445715	201.8109153	-123.5207117
220.6103539	201.397457	-123.4565281
220.1769589	200.9834166	-123.3911939
219.74178	200.5662919	-123.3243083
219.3074381	200.148583	-123.2562662
218.8739351	199.7302923	-123.1870715
218.4412732	199.3114225	-123.1167284
218.0067977	198.8893912	-123.044797
217.5731777	198.4667785	-122.9717111
217.1404154	198.0435871	-122.8974748
216.7085127	197.6198195	-122.8220921
216.2747663	197.1928104	-122.7450826
215.8418944	196.765223	-122.6669206
215.4098989	196.3370598	-122.5876101
214.9787817	195.9083233	-122.5071553
214.5457904	195.476263	-122.4250337
214.1136925	195.0436272	-122.3417613
213.68249	194.6104185	-122.2573424
213.2521849	194.1766395	-122.1717812
212.8199744	193.7394513	-122.0845112
212.3886768	193.3016905	-121.9960923
211.9582938	192.8633598	-121.9065288
211.5288272	192.4244617	-121.8158249
211.0974237	191.9820661	-121.7233685
210.6669526	191.5391008	-121.6297649
210.2374155	191.0955684	-121.5350185
209.8088141	190.6514716	-121.4391335
209.3782437	190.2037858	-121.3414503
208.9486253	189.7555331	-121.2426217
208.5199606	189.3067163	-121.1426519
208.0922513	188.8573379	-121.0415454
207.66254	188.4042756	-120.9385929
207.2338007	187.9506493	-120.8344966
206.806035	187.4964617	-120.7292608
206.3792445	187.0417156	-120.62289
205.9504184	186.5831868	-120.5146232
205.5225846	186.124097	-120.405214
205.0957444	185.6644487	-120.2946671
204.6698995	185.2042447	-120.1829868
204.2419846	184.7401557	-120.0693582
203.8150824	184.2755084	-119.9545887
203.3891944	183.8103056	-119.838683
202.964322	183.3445499	-119.7216454
202.5373441	182.8748026	-119.6026048
202.1113998	182.4044998	-119.4824247
201.6864904	181.9336443	-119.3611097
201.2626173	181.4622388	-119.2386644
200.8366021	180.9867306	-119.1141586
200.4116417	180.5106697	-118.9885147
199.9877373	180.034059	-118.8617372
199.5648902	179.5569011	-118.7338308
199.1398633	179.0755246	-118.6038037
198.7159127	178.5935982	-118.4726397
198.2930395	178.1111248	-118.3403433
197.871245	177.6281071	-118.2069193
197.4472317	177.1407496	-118.0713115
197.0243166	176.6528451	-117.9345678
196.6025007	176.1643963	-117.7966929
196.1817852	175.6754062	-117.6576915
195.7588104	175.1819495	-117.51644
195.3369561	174.6879485	-117.3740535
194.9162232	174.1934062	-117.2305368
194.4966128	173.6983253	-117.0858946
194.0781179	173.2026992	-116.940129
193.6607477	172.7065403	-116.7932474
193.244503	172.2098515	-116.6452546
192.8293849	171.7126356	-116.4961554
192.4155514	171.2150848	-116.3460117
192.0028455	170.717013	-116.1947718
191.5912681	170.218423	-116.0424403
191.1808198	169.7193175	-115.889022
190.7715918	169.2198097	-115.7345557
190.3634941	168.7197923	-115.5790123
189.9565276	168.219268	-115.4223965
189.5506931	167.7182397	-115.2647127
189.146018	167.2167433	-115.1059763
188.7424761	166.7147485	-114.9461814
188.3400681	166.212258	-114.7853325
187.9387947	165.7092744	-114.6234341
187.5386241	165.2057598	-114.4604777
187.1395895	164.7017575	-114.2964808
186.7416915	164.1972703	-114.1314478
186.3449306	163.6923008	-113.9653833
185.9492197	163.1867396	-113.7982547
185.5546476	162.6807013	-113.630103
185.1612147	162.1741885	-113.4609327
184.7689215	161.667204	-113.2907484
184.6428859	161.5039072	-113.2357514
184.5169685	161.3405618	-113.18065
184.3911692	161.1771679	-113.1254443
184.2654882	161.0137258	-113.0701344
184.1399253	160.8502354	-113.0147205
184.0144807	160.6866968	-112.9592027
183.8891542	160.5231101	-112.9035811
183.763946	160.3594754	-112.8478559
183.3759539	159.8511185	-112.6741822
182.9891021	159.3423025	-112.4995157
182.6033909	158.8330299	-112.3238606
182.2188208	158.3233033	-112.1472214
181.8347545	157.8122755	-111.9693058
181.4518336	157.3007974	-111.7904114
181.0700584	156.7888716	-111.6105426
180.6894291	156.2765007	-111.4297036
180.3096857	155.7633348	-111.2477735
179.9310902	155.2497282	-111.0648805
179.553643	154.7356836	-110.8810288
179.1773441	154.2212036	-110.6962227
179.0159523	153.9999311	-110.6164952
178.8547727	153.7785789	-110.5365924
178.6938053	153.5571471	-110.4565148
178.5330501	153.3356359	-110.3762627
178.4826523	153.2661141	-110.3510453
178.4322754	153.1965845	-110.3258108
178.3819194	153.1270471	-110.3005592
178.3315843	153.0575019	-110.2752905
178.2812701	152.9879489	-110.2500046
178.2309768	152.9183882	-110.2247017
178.1807043	152.8488197	-110.1993816
178.1304528	152.7792435	-110.1740445
178.1129884	152.7550544	-110.1652324
178.0955264	152.7308643	-110.1564182
178.078067	152.7066732	-110.1476019
178.0606102	152.6824812	-110.1387836
178.0536893	152.672889	-110.1352866
178.0467689	152.6632967	-110.1317893
178.0398488	152.6537041	-110.1282916
178.0329292	152.6441115	-110.1247937
178.0260099	152.6345187	-110.1212954
178.0190911	152.6249257	-110.1177968
178.0121726	152.6153326	-110.1142979
178.0052546	152.6057394	-110.1107986
177.9986539	152.5965856	-110.1074594
177.9920536	152.5874317	-110.10412
177.9854537	152.5782777	-110.1007802
177.9788542	152.5691236	-110.0974401
177.9458618	152.5233508	-110.0807353
177.9128784	152.4775748	-110.0640232
177.8799041	152.4317953	-110.0473036
177.8469388	152.3860126	-110.0305768
177.682248	152.1570488	-109.9468321
177.5177831	151.9280018	-109.8629039
177.3535442	151.698872	-109.7787925
177.1895312	151.4696593	-109.6944983
176.8199778	150.9517334	-109.5034689
176.4515768	150.4333891	-109.3115131
176.0843283	149.914629	-109.1186351
175.7182322	149.3954556	-108.924839
175.3526803	148.8750037	-108.7298032
174.9882846	148.354142	-108.5338544
174.6250452	147.832873	-108.3369968
174.2629618	147.3111992	-108.1392345
173.9077733	146.7974403	-107.9437423
173.5537043	146.2832941	-107.7473818
173.2007545	145.7687627	-107.5501568
172.8489239	145.2538487	-107.3520711
172.4916405	144.7288789	-107.1493865
172.1355184	144.2035167	-106.9458166
171.7805574	143.6777644	-106.7413654
171.4267572	143.1516245	-106.536037
171.0736313	142.6243717	-106.3295499
170.7216691	142.096735	-106.1221911
170.3708702	141.5687168	-105.9139645
170.0212345	141.0403194	-105.7048741
169.6722526	140.5107712	-105.4946161
169.3244365	139.9808475	-105.2834996
168.9777861	139.4505505	-105.0715286
168.6323009	138.9198828	-104.858707
168.2874458	138.3880199	-104.6447055
167.9437588	137.8557897	-104.4298585
167.6012397	137.3231945	-104.2141699
167.259888	136.7902367	-103.9976436
166.9191441	136.2560402	-103.7799249
166.5795706	135.7214845	-103.5613734
166.2411672	135.186572	-103.341993
165.9039333	134.6513048	-103.1217875
165.5672865	134.1147561	-102.9003765
165.2318124	133.5778561	-102.6781452
164.8975104	133.0406073	-102.4550974
164.56438	132.5030118	-102.2312367
164.2318175	131.9640925	-102.0061574
163.9004298	131.4248298	-101.7802698
163.5702164	130.885226	-101.5535778
163.2411767	130.3452835	-101.3260851
162.9126869	129.8039753	-101.0973599
162.5853741	129.2623315	-100.8678385
162.2592377	128.7203544	-100.6375244
161.934277	128.1780462	-100.4064215
161.6098495	127.6343312	-100.174072
161.2866012	127.0902883	-99.94093795
160.9645313	126.5459196	-99.70702289
160.6436392	126.0012275	-99.4723305
160.3232648	125.4550878	-99.2363772
160.0040717	124.9086277	-98.99965066
159.6860591	124.3618494	-98.76215452
159.3692263	123.8147551	-98.5238924
159.052897	123.2661729	-98.28435459
158.737751	122.7172779	-98.04405473
158.4237875	122.168072	-97.80299642
158.1110058	121.6185575	-97.56118322
157.7987144	121.0675152	-97.3180792
157.4876084	120.5161673	-97.07422408
157.177687	119.9645159	-96.82962143
156.8689492	119.4125632	-96.58427477
156.5606897	118.8590432	-96.33762183
156.2536176	118.3052247	-96.09022854
155.947732	117.75111	-95.84209841
155.6430322	117.1967013	-95.59323495
155.3387993	116.6406858	-95.34304938
155.035756	116.0843792	-95.092134
154.7339013	115.5277834	-94.84049227
154.4332341	114.9709007	-94.58812767
154.1330239	114.4123722	-94.33442478
153.8340051	113.8535597	-94.0800024
153.5361769	113.294465	-93.82486397
153.2395383	112.7350904	-93.56901292
152.9433473	112.1740313	-93.31180705
152.6483498	111.612695	-93.05389182
152.3545448	111.0510837	-92.79527063
152.0619313	110.4891994	-92.53594687
151.7697572	109.9255919	-92.27525144
151.4787786	109.3617142	-92.01385658
151.1889944	108.7975683	-91.75176566
150.9004037	108.2331563	-91.48898204
150.6122448	107.6669827	-91.22480953
150.3252834	107.1005458	-90.95994734
150.0395185	106.5338474	-90.6943988
149.7549489	105.9668899	-90.42816724
149.4708045	105.3981323	-90.16052923
149.1878597	104.8291182	-89.89221111
148.9061132	104.2598495	-89.62321617
148.625564	103.6903282	-89.35354769
148.3454341	103.1189687	-89.08245483
148.0665058	102.5473593	-88.81069124
147.7887778	101.975502	-88.53826018
147.5122489	101.4033989	-88.2651649
147.2361344	100.8294194	-87.99062697
146.9612233	100.2551966	-87.71542753
146.6875146	99.68073264	-87.4395698
146.4150069	99.10602944	-87.163057
146.1429092	98.52941158	-86.8850829
145.8720171	97.95255711	-86.60645632
145.6023292	97.375468	-86.32718046
145.3338441	96.79814624	-86.04725851
145.0657657	96.21887167	-85.76585625
144.7988947	95.63936702	-85.48381039
144.5332299	95.05963427	-85.2011241
144.2687699	94.47967537	-84.91780052
144.0047136	93.89772548	-84.63297727
143.7418668	93.31555199	-84.34751913
143.4802281	92.73315688	-84.06142924
143.2197961	92.15054208	-83.77471071
142.9597658	91.56589803	-83.48647274
142.7009469	90.98103683	-83.19760845
142.443338	90.39596043	-82.90812094
142.1869378	89.81067074	-82.61801328
141.9309378	89.22331349	-82.32636603
141.6761512	88.63574547	-82.03410087
141.4225766	88.04796862	-81.74122085
141.1702126	87.45998486	-81.44772903
140.918248	86.86989515	-81.15267712
140.6674989	86.27960103	-80.85701555
140.4179637	85.68910441	-80.56074734
140.169641	85.09840719	-80.26387552
139.9217177	84.50556546	-79.96542268
139.6750118	83.91252563	-79.66636828
139.4295219	83.31928959	-79.36671532
139.1852463	82.72585923	-79.06646679
138.9413707	82.13024567	-78.76461592
138.6987145	81.53444027	-78.46217146
138.4572763	80.93844492	-78.15913636
138.2170544	80.34226148	-77.85551358
137.9772336	79.74385602	-77.55026677
137.7386343	79.14526494	-77.24443417
137.501255	78.54649013	-76.93801873
137.2650939	77.94753343	-76.63102337
137.0293358	77.3463156	-76.3223818
136.7948011	76.74491835	-76.01316212
136.5614885	76.14334354	-75.70336726
136.3293961	75.54159301	-75.39300009
136.097709	74.93754212	-75.08096417
135.8672475	74.33331798	-74.76835768
135.6380101	73.72892242	-74.45518352
135.4099949	73.12435729	-74.14144454
135.182388	72.51745228	-73.82601381
134.9560089	71.91038015	-73.51001994
134.7308557	71.30314272	-73.19346576
134.5069269	70.69574181	-72.87635411
134.28341	70.08596128	-72.55752728
134.061123	69.47601972	-72.23814459
133.840064	68.86591896	-71.91820884
133.6202314	68.2556608	-71.59772284
133.400815	67.64298293	-71.27549777
133.1826305	67.0301501	-70.95272396
132.9656762	66.41716414	-70.62940423
132.7499503	65.80402682	-70.30554134
132.5346453	65.18842945	-69.97991503
132.3205745	64.57268319	-69.65374703
132.107736	63.95678982	-69.32704008
131.896128	63.34075113	-68.99979694
131.6849464	62.72221173	-68.67076558
131.475001	62.10352946	-68.34119942
131.2662901	61.4847061	-68.01110119
131.0588119	60.86574343	-67.68047362
130.8517659	60.24423895	-67.34803249
130.6459585	59.62259762	-67.01506333
130.4413877	59.00082119	-66.68156886
130.2380516	58.37891143	-66.34755175
130.0351545	57.75441848	-66.01169531
129.8334981	57.12979465	-65.6753175
129.6330805	56.50504172	-65.338421
129.4338999	55.88016143	-65.00100847
129.2351654	55.25265615	-64.66173032
129.0376738	54.62502599	-64.32193734
128.8414233	53.99727268	-63.98163217
128.646412	53.36939796	-63.64081746
128.4518545	52.73885604	-63.29811032
128.2585423	52.1081952	-62.95489477
128.0664734	51.47741716	-62.61117343
127.875646	50.84652366	-62.2669489
127.6852806	50.21292027	-61.9208046
127.4961629	49.5792039	-61.57415819
127.3082909	48.94537629	-61.22701227
127.1216625	48.31143913	-60.87936942
126.9355051	47.674749	-60.52977892
126.7505978	47.03795183	-60.17969251
126.5669385	46.40104935	-59.82911276
126.3845253	45.76404324	-59.47804221
126.2025924	45.12424059	-59.12499561
126.0219121	44.48433685	-58.77145918
125.8424822	43.84433371	-58.41743545
125.6643007	43.20423285	-58.06292696
125.4866097	42.56129136	-57.70641342
125.3101736	41.9182547	-57.34941601
125.1349904	41.27512456	-56.99193726
124.961058	40.63190262	-56.63397967
124.7876268	39.98579542	-56.27398744
124.6154531	39.33959898	-55.91351722
124.4445347	38.69331497	-55.55257148
124.2748696	38.04694506	-55.19115271
124.1057169	37.39764477	-54.82766917
123.9378242	36.74826117	-54.46371337
123.7711895	36.0987959	-54.0992878
123.6058105	35.44925063	-53.7343949
123.4409558	34.7967293	-53.36740646
123.2773638	34.14413056	-52.99995143
123.1150323	33.49145608	-52.63203224
122.953959	32.8387075	-52.26365132
122.7934226	32.18293654	-51.89314346
122.6341516	31.52709412	-51.52217456
122.4761436	30.87118185	-51.15074702
122.3193965	30.21520139	-50.77886324
122.1631994	29.55615168	-50.40482051
122.0082703	28.89703642	-50.03032217
121.854607	28.23785725	-49.65537062
121.7022073	27.57861578	-49.27996823
121.5503712	26.91625758	-48.90237422
121.399806	26.25383977	-48.52432994
121.2505094	25.59136396	-48.14583777
121.102479	24.92883178	-47.76690005
120.9550267	24.2631347	-47.38573737
120.808848	23.59738394	-47.00412966
120.6639407	22.93158113	-46.62207927
120.5203025	22.26572786	-46.23958852
120.3772574	21.59666088	-45.8548388
120.2354888	20.92754617	-45.46964919
120.0949945	20.25838535	-45.08402201
119.955772	19.58918001	-44.69795957
119.8171584	18.91671147	-44.30960345
119.6798243	18.24420117	-43.92081248
119.5437673	17.5716507	-43.53158897
119.4089851	16.89906166	-43.14193518
119.2748281	16.22315918	-42.74995227
119.1419537	15.54722093	-42.35753946
119.0103593	14.87124848	-41.96469902
118.8800427	14.19524341	-41.5714332
118.7503685	13.51587399	-41.17580212
118.6219798	12.83647479	-40.77974598
118.4948743	12.15704739	-40.38326704
118.3690496	11.47759334	-39.98636753
118.243885	10.79472321	-39.58706582
118.1200091	10.11182932	-39.1873438
117.9974195	9.428913224	-38.78720371
117.8761139	8.745976477	-38.38664776
117.7554867	8.059571231	-37.98365195
117.6361516	7.37314825	-37.58024049
117.518106	6.686709087	-37.17641559
117.4013475	6.000255288	-36.77217944
117.2852866	5.310279719	-36.36546495
117.1705211	4.62029247	-35.95833939
117.0570484	3.930295086	-35.55080492
116.944866	3.240289103	-35.14286372
116.8951674	2.932041894	-34.96049419
116.8457255	2.62379341	-34.77804411
116.7965402	2.315543786	-34.59551367
116.7476112	2.007293157	-34.41290305
116.7399841	1.959096503	-34.38434371
116.7323632	1.910899828	-34.35578241
116.7247486	1.862703133	-34.32721916
116.7171402	1.814506418	-34.29865395
116.7113754	1.777961397	-34.27699317
116.7056142	1.741416366	-34.25533127
116.6998565	1.704871324	-34.23366825
116.6941025	1.668326271	-34.21200411
116.688352	1.631781209	-34.19033884
116.6826052	1.595236136	-34.16867245
116.6768619	1.558691054	-34.14700495
116.6711222	1.522145962	-34.12533632
116.6424778	1.339420369	-34.01697639
116.6139233	1.156694572	-33.90858849
116.5854585	0.9739686	-33.80017268
116.5570834	0.79124248	-33.69172898
116.4749609	0.259110296	-33.37576279
116.393598	-0.27302222	-33.05956142
116.3129935	-0.805154388	-32.74312583
116.2331463	-1.337285527	-32.42645696
116.1559948	-1.856304226	-32.11736645
116.0795616	-2.375320679	-31.80805579
116.0038457	-2.894334264	-31.49852584
115.928846	-3.413344359	-31.18877748
115.8393488	-4.039256936	-30.81493645
115.7508899	-4.665162463	-30.4407805
115.6634674	-5.291059866	-30.06631113
115.5770797	-5.916948078	-29.6915298
115.4818372	-6.615819924	-29.27267183
115.38788	-7.314677512	-28.85342877
115.2952055	-8.01351938	-28.43380266
115.2038113	-8.712344069	-28.01379552
115.1123343	-9.421775416	-27.58701439
115.0221716	-10.13118606	-27.15984468
114.9333204	-10.8405745	-26.73228846
114.8457781	-11.54993925	-26.30434778
114.7590746	-12.26315401	-25.8736836
114.6736891	-12.97634183	-25.44263487
114.5896188	-13.68950121	-25.01120362
114.5068611	-14.40263066	-24.57939188
114.425446	-15.11544191	-24.14737557
114.3453371	-15.82822032	-23.7149831
114.2665318	-16.54096444	-23.28221644
114.1890275	-17.25367283	-22.84907756
114.1728092	-17.40433694	-22.75746315
114.1566489	-17.55499938	-22.66583221
114.1405465	-17.70566012	-22.57418476
114.1245021	-17.85631917	-22.48252082
114.1245021	-17.85631917	-22.48252082
114.1326041	-17.86224916	-22.4873402
114.1407064	-17.86817554	-22.49215257
114.148809	-17.87409832	-22.49695793
114.1569119	-17.88001749	-22.5017563
114.1650152	-17.88593306	-22.50654768
114.1731188	-17.89184503	-22.51133208
114.1812227	-17.89775339	-22.51610951
114.1893269	-17.90365816	-22.52087997
114.1974314	-17.90955933	-22.52564348
114.2055362	-17.91545691	-22.53040004
114.2136414	-17.92135089	-22.53514967
114.2217469	-17.92724129	-22.53989237
114.2298526	-17.93312809	-22.54462814
114.2379588	-17.9390113	-22.549357
114.2460652	-17.94489093	-22.55407896
114.2541719	-17.95076698	-22.55879402
114.2622789	-17.95663944	-22.5635022
114.2703863	-17.96250833	-22.56820349
114.278494	-17.96837363	-22.57289792
114.286602	-17.97423536	-22.57758548
114.2947103	-17.98009351	-22.58226619
114.3028189	-17.98594809	-22.58694005
114.3109278	-17.99179909	-22.59160707
114.319037	-17.99764653	-22.59626727
114.3271466	-18.0034904	-22.60092064
114.3352564	-18.0093307	-22.6055672
114.3433666	-18.01516743	-22.61020696
114.351477	-18.02100061	-22.61483992
114.3595878	-18.02683022	-22.6194661
114.3676989	-18.03265627	-22.62408549
114.3758103	-18.03847877	-22.62869811
114.383922	-18.04429771	-22.63330397
114.392034	-18.05011309	-22.63790307
114.4001463	-18.05592492	-22.64249543
114.4082589	-18.06173321	-22.64708105
114.4163718	-18.06753794	-22.65165993
114.424485	-18.07333912	-22.6562321
114.4325986	-18.07913676	-22.66079755
114.4407124	-18.08493086	-22.66535629
114.4488265	-18.09072141	-22.66990834

==> plots/periodic_orbits/approachdV_e060.tsv <==
X	Y	Z	U	V	W
400	300	-40	-889.5764507	0	0
396.2136637	299.6297376	-39.92106927	-852.6153122	8.5285E-08	-2616.663408
250.8361017	227.2570304	-125.0348756	-4.30028E-08	136.8173545	6.09898E-09
114.1245021	-17.85631917	-22.48252082	351.6783282	2386.32056	-1546.660248

==> plots/periodic_orbits/box_bounds.tsv <==
x	y	z
50	-25	-25
50	25	-25
150	25	-25
150	-25	-25
50	-25	25
50	25	25
150	25	25
150	-25	25


==> plots/periodic_orbits/hovering_e060.tsv <==
114.4494343	-18.09101784	-22.66990832
114.8689067	-18.3854944	-22.89560333
115.2891987	-18.67097856	-23.10455271
115.708993	-18.94705847	-23.29776995
116.1290549	-19.21440367	-23.47620655
116.5501444	-19.47323457	-23.64075345
116.971352	-19.72360015	-23.79224504
117.3925297	-19.96602603	-23.93146272
117.8139957	-20.20056615	-24.05913865
118.2349683	-20.42741819	-24.17595726
118.6559137	-20.64677443	-24.28255952
119.0763556	-20.85882192	-24.37954597
119.4961301	-21.06374176	-24.467478
119.9154347	-21.25955669	-24.54688138
120.3343887	-21.40509637	-24.61824898
120.7523471	-21.54378358	-24.68204212
121.1690451	-21.67604227	-24.73869233
121.5843299	-21.80204138	-24.78860581
121.9980508	-21.92194173	-24.83216074
122.4111151	-22.0359011	-24.86971424
122.8221698	-22.14418977	-24.90160008
123.2316258	-22.24689604	-24.92813142
123.6390913	-22.34392243	-24.94960268
124.0447099	-22.43558286	-24.96628915
124.4483649	-22.52201081	-24.97845132
124.8502516	-22.6036433	-24.98633281
125.2500374	-22.67998344	-24.9901621
125.6468014	-22.75146253	-24.9901558
126.041944	-22.81851013	-24.98651665
126.4339192	-22.88060664	-24.97943476
126.8233445	-22.93817866	-24.96909081
127.2110565	-22.99164452	-24.95565359
127.5964144	-23.04047375	-24.93928301
127.9786021	-23.08508394	-24.92012967
128.3583204	-23.12587994	-24.89833493
128.7344624	-23.1623279	-24.87403283
129.1085693	-23.19514506	-24.8473501
129.4529688	-23.22379385	-24.85295211
129.7919977	-23.24866988	-24.85754373
130.1277231	-23.27015773	-24.85954071
130.4591847	-23.28772847	-24.85905615
130.7875424	-23.30206464	-24.8561982
131.1122615	-23.31263666	-24.85106855
131.4332176	-23.32011839	-24.84376509
131.7507098	-23.32398303	-24.83437995
132.0642359	-23.32489099	-24.82300031
132.3740004	-23.32232059	-24.80971004
132.6797259	-23.31663583	-24.79458843
132.9820646	-23.30817368	-24.77771035
133.2809241	-23.29643611	-24.75914783
133.5757936	-23.28203654	-24.73896935
133.8668944	-23.26466986	-24.71723937
134.1542223	-23.24437682	-24.69402026
134.4378778	-23.22150076	-24.66937074
134.7182911	-23.1956376	-24.64334676
134.9944778	-23.16737683	-24.6160024
135.2665436	-23.13623904	-24.58738856
135.5352665	-23.10279597	-24.55755419
135.8004436	-23.06657933	-24.52654503
136.0617182	-23.02814431	-24.49440622
136.3200252	-22.98703658	-24.46117977
136.5738736	-22.94379243	-24.42690649
136.8240124	-22.89820934	-24.3916242
137.0707533	-22.85008877	-24.35537059
137.3134963	-22.79995268	-24.3181807
137.5513473	-22.74736851	-24.28008828
137.786711	-22.69283939	-24.24112528
138.0182535	-22.63594838	-24.20132292
138.2462724	-22.57717968	-24.16071037
138.4706305	-22.51634742	-24.11931597
138.6912013	-22.45326801	-24.07716654
138.9082609	-22.38841246	-24.03428817
139.1215528	-22.32138747	-23.99070546
139.3313473	-22.25264474	-23.94644207
139.5375224	-22.18200862	-23.90152061
139.7404892	-22.10930737	-23.8559628
139.9394554	-22.0349775	-23.80978976
140.1348284	-21.95884694	-23.76302099
140.3264632	-21.88075025	-23.71567589
140.5146802	-21.80110644	-23.66777259
140.6992907	-21.71970608	-23.6193285
140.8802499	-21.63651949	-23.57036082
141.0578041	-21.55181865	-23.52088517
141.2316058	-21.46530676	-23.47091742
141.4021022	-21.3773696	-23.42047231
141.5690859	-21.28785409	-23.36956421
141.7328668	-21.19661047	-23.31820629
141.8928534	-21.10401056	-23.2664121
142.0493567	-21.00990581	-23.214194
142.2009222	-20.91415269	-23.16156384
142.3504831	-20.81710729	-23.1085334
142.4965929	-20.71862736	-23.05511388
142.6388821	-20.6185742	-23.00131559
142.7781156	-20.51728911	-22.947149
142.913928	-20.41463491	-22.8926238
143.0458859	-20.31047979	-22.83774939
143.174884	-20.20514857	-22.78253466
143.3004921	-20.09851037	-22.72698842
143.4233873	-19.99043924	-22.67111895
143.5422489	-19.88124594	-22.6149343
143.6577494	-19.77080374	-22.55844182
143.7699026	-19.65913301	-22.50164911
143.8787169	-19.54611096	-22.44456294
143.9842009	-19.43203566	-22.38719022
144.0863668	-19.31678615	-22.32953737
144.1845418	-19.20024645	-22.27161067
144.2800993	-19.08270003	-22.21341595
144.3723689	-18.96403133	-22.15495901
144.4605882	-18.84413022	-22.09624524
144.5463097	-18.72326631	-22.03727986
144.6287722	-18.60132929	-21.97806781
144.7079888	-18.47833622	-21.91861407
144.7837119	-18.35417979	-21.85892293
144.8564601	-18.22911915	-21.79899912
144.9259897	-18.1030482	-21.73884667
144.9925852	-17.97586622	-21.67846952
145.0557064	-17.84781855	-21.61787169
145.1156378	-17.7188049	-21.55705675
145.172389	-17.58883956	-21.49602825
145.2255252	-17.45782697	-21.43478953
145.2759434	-17.32599999	-21.37334377
145.3232102	-17.19326318	-21.31169406
145.3661547	-17.05952577	-21.24984324
145.4071402	-16.92500827	-21.18779398
145.4450043	-16.78962155	-21.12554921
145.4797496	-16.65337679	-21.06311101
145.5113803	-16.51618994	-21.00048216
145.5399222	-16.37826875	-20.93766453
145.5653779	-16.23952879	-20.87466053
145.587753	-16.09998147	-20.81147211
145.6062982	-15.95954561	-20.7481011
145.6225385	-15.81841977	-20.68454935
145.6357256	-15.67652267	-20.62081854
145.6458679	-15.53386591	-20.55691029
145.6527542	-15.39037247	-20.49282606
145.6568305	-15.24622995	-20.4285673
145.6578871	-15.10136167	-20.36413525
145.6553278	-14.9557275	-20.29953117
145.6499927	-14.80940868	-20.23475619
145.6420385	-14.66242881	-20.16981138
145.6310962	-14.51476631	-20.10469766
145.6167386	-14.36635363	-20.03941582
145.5998456	-14.21735765	-19.9739669
145.5799883	-14.06771031	-19.90835141
145.557175	-13.91742182	-19.84257013
145.5302075	-13.76642964	-19.77662366
145.501503	-13.61488874	-19.71051236
145.4698675	-13.46273703	-19.6442368
145.4353069	-13.30998384	-19.57779736
145.3985051	-13.1565701	-19.51119425
145.3581179	-13.00264267	-19.44442789
145.314827	-12.84814223	-19.37749831
145.2686383	-12.69307785	-19.31040562
145.2203247	-12.53742036	-19.24315002
145.1688514	-12.38123197	-19.17573152
145.1140213	-12.22453217	-19.10814998
145.0563239	-12.06730527	-19.04040539
144.995764	-11.9095598	-18.97249742
144.9321437	-11.75124579	-18.90442601
144.865883	-11.59249011	-18.83619086
144.7967816	-11.43324233	-18.76779166
144.7248463	-11.27351103	-18.69922801
144.6497672	-11.11325014	-18.6304995
144.572182	-10.9525769	-18.56160564
144.4917829	-10.79144546	-18.49254601
144.4085759	-10.62986411	-18.42331999
144.3221414	-10.46779109	-18.35392702
144.2333383	-10.30533452	-18.28436648
144.1417448	-10.14245231	-18.21463753
144.0473664	-9.979152366	-18.14473944
143.9489916	-9.815397652	-18.0746716
143.8490669	-9.651286976	-18.00443319
143.7463737	-9.486782071	-17.93402305
143.6409223	-9.321891366	-17.86344052
143.5326879	-9.156620743	-17.79268474
143.4211206	-8.990942171	-17.72175428
143.3074263	-8.824939948	-17.65064854
143.1909947	-8.658582323	-17.57936628
143.0718319	-8.491876914	-17.50790637
142.9491927	-8.324795089	-17.43626781
142.8245834	-8.157416535	-17.36444912
142.6972623	-7.989712915	-17.29244941
142.5672295	-7.821691015	-17.22026708
142.4343279	-7.653326867	-17.14790111
142.2988932	-7.48469097	-17.07534995
142.1607659	-7.315759035	-17.00261232
142.0199513	-7.146538311	-16.92968686
141.8764515	-6.977035658	-16.85657188
141.7307001	-6.807231473	-16.78326629
141.5818488	-6.637186769	-16.70976798
141.4303313	-6.466881914	-16.63607584
141.2761517	-6.296323895	-16.56218824
141.1196321	-6.125496595	-16.48810317
140.9601398	-5.954452999	-16.4138194
140.7979989	-5.783177167	-16.33933502
140.6332111	-5.611675805	-16.26464806
140.4660073	-5.439938105	-16.18975714
140.295948	-5.268007145	-16.11466027
140.1232547	-5.095871351	-16.03935526
139.9479372	-4.923537992	-15.96384067
139.77	-4.751013905	-15.88811448
139.5881696	-4.578292064	-15.81217442
139.4049996	-4.405406571	-15.73601867
139.2192225	-4.232350779	-15.65964531
139.0308423	-4.059131434	-15.58305219
138.839884	-3.885746156	-15.50623682
138.646306	-3.712219791	-15.42919743
138.4501376	-3.53855019	-15.35193182
138.2513818	-3.364744025	-15.27443762
138.0500399	-3.190807906	-15.19671237
137.8460506	-3.016744542	-15.11875407
137.6395565	-2.842569091	-15.04056029
137.4304906	-2.668283979	-14.96212858
137.2188551	-2.493895854	-14.88345629
137.0044935	-2.319412047	-14.80454123
136.787737	-2.144838318	-14.72538092
136.5684238	-1.970181783	-14.64597261
136.3465566	-1.795449138	-14.5663136
136.1221423	-1.620647191	-14.4864015
135.8949301	-1.445787842	-14.40623368
135.6654295	-1.27086737	-14.32580706
135.4333909	-1.095897733	-14.24511902
135.19882	-0.920885704	-14.1641669
134.9613768	-0.745847929	-14.08294791
134.7217468	-0.570771281	-14.00145851
134.4795954	-0.395672511	-13.91969639
134.2349264	-0.220558383	-13.83765854
133.9873089	-0.045450317	-13.75534144
133.737609	0.129674166	-13.67274235
133.4854023	0.3047936	-13.58985834
133.2306872	0.47990113	-13.50668565
132.9734701	0.654989909	-13.42322143
132.7146338	0.830033733	-13.33946256
132.4524207	1.005064368	-13.25540505
132.1877172	1.180055596	-13.17104615
131.9205255	1.355000467	-13.08638229
131.6509453	1.529867874	-13.00140963
131.3787867	1.704699145	-12.91612532
131.1041451	1.879462971	-12.83052483
130.8270307	2.054152509	-12.74460541
130.5474419	2.228760538	-12.65836272
130.2640221	2.403251323	-12.57179343
129.9794992	2.577675158	-12.48489336
129.6925148	2.751996203	-12.39765899
129.4030694	2.926207133	-12.31008594
129.1111127	3.100267502	-12.22217076
128.8167572	3.2742366	-12.1339087
128.5199549	3.448073996	-12.04529645
128.2207031	3.621772017	-11.95632905
127.9195653	3.795285533	-11.86700275
127.6154322	3.968683139	-11.77731339
127.3088588	4.141918988	-11.6872557
126.9998534	4.314985904	-11.59682611
126.6884311	4.48787528	-11.50602011
126.3750369	4.660539868	-11.41483235
126.0587484	4.833054002	-11.32325873
125.74004	5.005368552	-11.2312945
125.4189149	5.177475748	-11.13893497
125.094426	5.349320849	-11.04617506
124.7684756	5.520989584	-10.95300956
124.4401177	5.692427191	-10.85943368
124.109356	5.863625689	-10.76544232
123.7751834	6.034525883	-10.67103034
123.4396256	6.205221995	-10.57619243
123.101674	6.375654556	-10.48092313
122.7613321	6.545815291	-10.38521712
122.4175357	6.715640573	-10.28906882
122.0724262	6.885232772	-10.19247266
121.7249365	7.054527798	-10.09542269
121.3750699	7.223517049	-9.997913057
121.0230504	7.392132719	-9.899938059
120.668444	7.56048493	-9.801491841
120.3114742	7.728505498	-9.702568373
119.9521407	7.896184891	-9.603160587
119.5899466	8.063451585	-9.503263055
119.2259069	8.230423072	-9.402869462
118.8595154	8.397026137	-9.301972307
118.4907821	8.563252483	-9.200566239
118.1184888	8.729024981	-9.09864325
117.7450806	8.894468918	-8.996197733
117.3693376	9.059506782	-8.8932215
116.9912687	9.224129651	-8.789708346
116.6096197	9.388257486	-8.68565098
116.2269104	9.552020438	-8.581041388
115.8418879	9.715338602	-8.475872783
115.4545572	9.878201876	-8.370137489
115.0636276	10.04052668	-8.263827797
114.6716963	10.20244934	-8.156935576
114.2774711	10.36388593	-8.049452991
113.8809573	10.52482586	-7.941371954
113.4821266	10.68518213	-7.832684015
113.0810515	10.84509651	-7.723380812
112.6777051	11.00448169	-7.613453919
112.2720928	11.16332654	-7.502894667
111.8654314	11.32154099	-7.391694074
111.4553008	11.47927085	-7.279842643
111.0429244	11.63642641	-7.167332128
110.6283046	11.79299494	-7.054152102
110.2119795	11.94888456	-6.940294024
109.7928956	12.10424428	-6.825747081
109.3715924	12.25898162	-6.710502469
108.9479346	12.41300055	-6.594549557
108.5222107	12.56645482	-6.477877787
108.0942884	12.71924848	-6.360477075
107.6641757	12.87136854	-6.242336676
107.2310868	13.02271726	-6.123445743
106.7966197	13.17345074	-6.003793227
106.3599872	13.3234705	-5.88336787
105.9210057	13.47267677	-5.762158216
105.4800688	13.62122744	-5.640151834
105.0369949	13.76902261	-5.51733779
104.5917935	13.91604775	-5.393703673
104.1442603	14.06220077	-5.269236382
103.6948338	14.20764137	-5.143923944
103.2433119	14.35226737	-5.017753681
102.7894731	14.49597478	-4.890711241
102.3337916	14.63892429	-4.762784226
101.8760482	14.78101178	-4.633958693
101.4162555	14.92222104	-4.504220678
100.9535841	15.06244864	-4.37355605
100.4897344	15.20185227	-4.241950012
100.0238743	15.34032697	-4.109387483
99.55576952	15.47776921	-3.975854135
99.08593434	15.61433492	-3.841333686
98.6141353	15.74991968	-3.705811442
98.14012962	15.88441719	-3.56926962
97.66444747	16.01798332	-3.431693253
97.18684925	16.15051181	-3.293065102
96.70709589	16.28189795	-3.153368167
96.22572003	16.41229339	-3.012585055
95.74248241	16.54159176	-2.870697658
95.25657074	16.66968846	-2.727687497
94.76967337	16.79673186	-2.583536933
94.28097459	16.92261486	-2.438225692
93.78910797	17.04723483	-2.291735364
93.29688091	17.1707336	-2.144045837
92.80292194	17.29300604	-1.995136825
92.30701797	17.4139497	-1.84498771
91.80967122	17.53370069	-1.693577584
91.3106682	17.65215392	-1.540884056
90.80869876	17.76920951	-1.386886067
90.30647444	17.88499494	-1.231560132
89.8026809	17.99940809	-1.074883851
89.29714252	18.11234956	-0.916833597
88.79030533	18.22393942	-0.757385364
88.28199555	18.33407669	-0.596514687
87.77206139	18.44266306	-0.434195335
87.2609125	18.54981054	-0.270403051
86.74877634	18.6553539	-0.105111247
86.23493657	18.7593945	0.061707649
85.7198128	18.86183585	0.230080664
85.20331346	18.96258566	0.400035736
84.68575212	19.06173485	0.571601282
84.16703971	19.1591884	0.744807077
83.64659782	19.25485701	0.919682781
83.12573327	19.34881881	1.096259205
82.60276194	19.44093018	1.27456795
82.07995685	19.53125896	1.454640244
81.55623064	19.61966932	1.636509825
81.03170727	19.70621671	1.82020922
80.50641628	19.79081538	2.005772939
79.9794207	19.87338536	2.193235805
79.45279629	19.95396617	2.382633693
78.92466008	20.0324409	2.57400327
78.39698439	20.10883601	2.767381268
77.86800516	20.18304354	2.962806351
77.33958517	20.25507566	3.160316717
76.81091454	20.3248561	3.359953045
76.28222919	20.39231659	3.561754789
75.75332373	20.45745016	3.765764403
75.22464396	20.52017025	3.972023217
74.69588726	20.58045484	4.180574663
74.16714412	20.63822667	4.391462627
73.63895923	20.69344775	4.6047321
73.11154491	20.74605124	4.820428503
72.58438924	20.79598257	5.038598495
72.05739064	20.84318483	5.25928921
71.53177551	20.88758647	5.482549004
71.00666608	20.92914073	5.708426794
70.48314689	20.96775823	5.936972573
69.96051193	21.00340232	6.168236729
69.44028266	21.03599214	6.402270091
68.92106627	21.06542234	6.639125633
68.40340648	21.09167744	6.878855808
67.88793073	21.11461735	7.121513035
67.37534551	21.13423349	7.367152167
66.86438324	21.15036805	7.615826624
66.35595915	21.1630207	7.867591237
65.85085667	21.17206572	8.122501442
65.34831288	21.17735674	8.380611417
64.8488013	21.17891003	8.641976557
64.35336644	21.17657883	8.906651872
63.8615042	21.1701952	9.174691678
63.37332291	21.15978875	9.446150518
62.88969805	21.14519188	9.721080686
62.4111634	21.12621472	9.999535664
61.93752883	21.10289802	10.28156525
61.46909669	21.07505081	10.56721908
61.00697836	21.0424649	10.85654444
60.55039892	21.00518384	11.14958566
60.10102193	20.96299526	11.4463848
59.65816067	20.91576508	11.74697916
59.22369491	20.86325724	12.05140383
58.79706654	20.80551512	12.35968706
58.37958907	20.74229678	12.6718521
57.9707331	20.67344659	12.98791571
57.57147492	20.59880276	13.30788713
57.18280901	20.5181981	13.63176643
56.80551169	20.43136071	13.95954367
56.43987537	20.33830728	14.29119777
56.08660139	20.23875353	14.62669359
55.74682963	20.132505	14.9659818
55.42106183	20.01936078	15.30899564
55.11019349	19.89911254	15.65564868
54.8151719	19.77154403	16.00583258
54.53700024	19.63643033	16.35941416
54.2773717	19.49353952	16.71623152
54.03642638	19.34265308	17.07609124
53.81562067	19.18351705	17.43876307
53.61662439	19.01580448	17.80397664
53.44010641	18.83929637	18.17141512
53.28777289	18.65371456	18.54071023
53.18002089	18.45877288	18.88102075
53.10384481	18.25419981	19.21270164
53.05356263	18.03963075	19.54361561
53.03268623	17.81478426	19.87308894
53.04088435	17.57932824	20.2003583
53.08203533	17.33293396	20.52456047
53.15590942	17.0752312	20.8447214
53.26574013	16.80592191	21.15974441
53.41281029	16.52457265	21.4683972
53.60002476	16.23085233	21.76929847
53.82847136	15.92447529	22.06090363
54.10095723	15.6049202	22.34148955
54.41895249	15.27188497	22.60913921
54.78506023	14.92499982	22.86172656
55.20131839	14.56389899	23.09690085
55.66871651	14.18822426	23.31207308
56.19093003	13.79762902	23.50440407
56.7699585	13.39178194	23.67079314
57.40691234	12.97037348	23.80787473
58.10343119	12.53312054	23.91201544
58.86081459	12.07961614	23.97932323
59.68046421	11.60996758	24.00566007
60.56366655	11.12370326	23.9866713
61.50930461	10.621043	23.91782227
62.51777159	10.10164272	23.7944565
63.58701849	9.565713969	23.6118661
64.71570713	9.01339936	23.36538379
65.90160332	8.444943054	23.05049291
67.14073751	7.860702567	22.66295989
68.42947072	7.261158417	22.19897862
69.76162759	6.646923466	21.65533125
71.13078766	6.018750383	21.02955841
72.53092633	5.377385143	20.32012218
73.95204356	4.724173372	19.5265653
75.38831365	4.060011352	18.64964308
76.82924668	3.386499727	17.6914228
78.265759	2.704835534	16.65533923
79.68944348	2.016789074	15.54619288
81.09137795	1.323831507	14.37009019
82.46315061	0.627770799	13.1343234
83.79707444	-0.069701577	11.84719571
85.08774834	-0.766805134	10.5178008
86.3284734	-1.461970296	9.155768874
87.51535701	-2.153320821	7.770992715
88.64657247	-2.839591287	6.373353097
89.71997737	-3.518922074	4.972459308
90.73461426	-4.190402087	3.57741988
91.69196318	-4.852570186	2.196653794
92.59294287	-5.504257132	0.837747565
93.44027214	-6.144387826	-0.492639658
94.23699984	-6.772487178	-1.788825296
94.98595754	-7.387626842	-3.046112116
95.69069413	-7.989216345	-4.260760891
96.35495019	-8.576782201	-5.429938355
96.98190248	-9.150060821	-6.551642933
97.57618276	-9.708536945	-7.624620891
98.1408612	-10.25217517	-8.648274093
98.68016435	-10.78086553	-9.62256835
99.19612962	-11.29455666	-10.54794029
99.69244989	-11.79323977	-11.42521791
100.171061	-12.27701556	-12.25553691
100.6338913	-12.7460224	-13.04027694
101.0831061	-13.20043731	-13.7809973
101.5213465	-13.64059115	-14.47938473
101.9503222	-14.06648048	-15.1372118
102.3713087	-14.47835069	-15.7562962
102.7855515	-14.87673092	-16.33847392
103.1941719	-15.26178231	-16.88557259
103.5976071	-15.63380107	-17.39939328
103.9966514	-15.99309005	-17.88169557
104.3918778	-16.33987757	-18.33418554
104.7844836	-16.67464451	-18.75850872
105.1748612	-16.99756246	-19.15624464
105.5627998	-17.30904631	-19.52890164
105.9494969	-17.60933035	-19.87791814
106.3343784	-17.89875064	-20.20465743
106.7179248	-18.17760541	-20.51041386
107.1000773	-18.44619382	-20.79640996
107.4805813	-18.70473305	-21.06379881
107.8603944	-18.95361486	-21.31366902
108.2390206	-19.19306105	-21.54704369
108.6167954	-19.42333432	-21.76488607
108.993052	-19.64469015	-21.96810159
109.3682555	-19.8572249	-22.15753966
109.7432345	-20.06146612	-22.33399923
110.1165572	-20.25751128	-22.49822851
110.4888376	-20.44558642	-22.65093069
110.8596539	-20.62590965	-22.79276435
111.2296349	-20.79869268	-22.92434804
111.5979886	-20.96414061	-23.04626229
111.9657173	-21.12245021	-23.1590497
112.3312766	-21.27381412	-23.26322203
112.6949267	-21.41841666	-23.35925739
113.0569922	-21.55669815	-23.44760524
113.4175872	-21.6883152	-23.52868782
113.7767771	-21.81368895	-23.60290049
114.1333104	-21.93298137	-23.67061557
114.4878626	-22.04634845	-23.73218223
114.8403446	-22.15394152	-23.78792922
115.1905061	-22.25619842	-23.83816487
115.5377881	-22.35267735	-23.88317978
115.8839778	-22.44380459	-23.92324634
116.2277838	-22.52971281	-23.95862224
116.5686625	-22.61083094	-23.98954921
116.9075404	-22.6866779	-24.01625521
117.2433937	-22.75767545	-24.03895454
117.5767155	-22.82424432	-24.05784929
117.9072671	-22.88588315	-24.07313136
118.2354561	-22.94300794	-24.08497973
118.5607824	-22.99602844	-24.09356442
118.88336	-23.04443161	-24.09904603
119.2025221	-23.08862593	-24.10157615
119.5194769	-23.1290068	-24.10129736
119.8336464	-23.16505815	-24.09834457
120.1451604	-23.1971776	-24.09284652
120.45344	-23.22574536	-24.08492407
120.758371	-23.25025017	-24.07469093
121.0607147	-23.27136634	-24.06225565
121.3598565	-23.28858245	-24.04772125
121.6561667	-23.30256279	-24.03118462
121.9498943	-23.31279638	-24.01273788
122.2400883	-23.31993739	-23.99246813
122.5273515	-23.32347738	-23.97045851
122.8116658	-23.32377876	-23.94678747
123.0925477	-23.32117881	-23.92152956
123.3702521	-23.31518967	-23.89475527
123.6448482	-23.3064212	-23.8665323
123.9158613	-23.29439289	-23.83692418
124.1841202	-23.27969861	-23.8059915
124.4493898	-23.26186733	-23.77379208
124.711276	-23.2414773	-23.74038082
124.9698705	-23.21821871	-23.70580976
125.2252164	-23.19219924	-23.67012859
125.4774834	-23.16367233	-23.63338476
125.7258583	-23.13228291	-23.59562255
125.9716807	-23.09858303	-23.55688539
126.213665	-23.06212554	-23.51721389
126.4530289	-23.02344391	-23.47664694
126.6885986	-22.98210429	-23.4352215
126.9214952	-22.93862255	-23.39297302
127.1511757	-22.89257754	-23.34993472
127.3776029	-22.84446746	-23.30613922
127.6007953	-22.79410674	-23.26161684
127.8213583	-22.74131238	-23.2163968
128.0380862	-22.68656689	-23.17050706
128.2516574	-22.62947366	-23.12397429
128.4619241	-22.57049622	-23.07682366
128.6689633	-22.50945891	-23.0290796
128.8734304	-22.44618851	-22.9807652
129.0740265	-22.38113526	-22.93190273
129.2714925	-22.31392618	-22.88251309
129.4656559	-22.24499253	-22.83261677
129.6566088	-22.17416877	-22.78223289
129.8438578	-22.10129363	-22.73138
130.0284019	-22.02678286	-22.68007577
130.2097472	-21.95047384	-22.62833675
130.3873811	-21.87221221	-22.57617951
130.5623483	-21.79239674	-22.52361938
130.7335834	-21.71069386	-22.4706708
130.9021914	-21.62748424	-22.41734807
131.0676312	-21.54262027	-22.36366477
131.2299183	-21.4559583	-22.30963392
131.3890382	-21.36786266	-22.2552675
131.5450092	-21.27819129	-22.20057773
131.6984124	-21.18680527	-22.1455758
131.8481048	-21.0940548	-22.09027239
131.9946672	-20.99980195	-22.03467789
132.1380269	-20.90391355	-21.97880228
132.2783512	-20.80672594	-21.92265519
132.4155638	-20.70810431	-21.86624534
132.5489224	-20.60792337	-21.80958188
132.6799365	-20.50650191	-21.75267265
132.8078634	-20.40371335	-21.69552585
132.9331431	-20.29943571	-21.63814902
133.0549198	-20.19397515	-21.58054949
133.1736318	-20.08720966	-21.52273431
133.2890242	-19.97902233	-21.46470985
133.4016263	-19.86970472	-21.40648268
133.5111882	-19.75914178	-21.34805888
133.617713	-19.64735046	-21.28944409
133.721519	-19.53422001	-21.23064414
133.8220002	-19.42002937	-21.17166416
133.9194692	-19.3046659	-21.11250929
134.0135214	-19.18802286	-21.05318437
134.1049888	-19.07036613	-20.99369403
134.1934668	-18.95158844	-20.93404267
134.2791225	-18.83158852	-20.87423449
134.3616473	-18.71061926	-20.81427363
134.4412072	-18.58857913	-20.75416378
134.5178075	-18.46548313	-20.69390878
134.590877	-18.34123551	-20.63351198
134.6615836	-18.21607574	-20.57297674
134.7293549	-18.08990708	-20.51230607
134.7955263	-17.96263794	-20.45150315
134.8574546	-17.83449617	-20.39057071
134.9164709	-17.70538988	-20.32951154
134.9725826	-17.57533336	-20.2683283
135.0263742	-17.44423849	-20.20702322
135.0766991	-17.31232274	-20.14559862
135.124142	-17.17949855	-20.08405675
135.1692024	-17.04568323	-20.02239974
135.2109043	-16.91108183	-19.96062943
135.2497451	-16.77561144	-19.89874769
135.2857353	-16.63928597	-19.83675636
135.318595	-16.50202515	-19.77465687
135.3488993	-16.36402544	-19.71245087
135.3763717	-16.2252075	-19.65013969
135.4010188	-16.08558334	-19.58772472
135.4217804	-15.94507936	-19.52520711
135.4407995	-15.8038796	-19.46258817
135.4570159	-15.66190977	-19.39986892
135.4704639	-15.51916968	-19.33705018
135.4812813	-15.37562358	-19.27413294
135.4891295	-15.2314118	-19.21111812
135.4942017	-15.08647527	-19.14800631
135.4973247	-14.94074834	-19.08479827
135.4968662	-14.79439493	-19.0214946
135.4936531	-14.64734981	-18.95809586
135.4876921	-14.49962361	-18.89460251
135.4790101	-14.3511544	-18.83101491
135.4675686	-14.20209621	-18.76733337
135.4534005	-14.05238859	-18.70355824
135.4365059	-13.90204016	-18.63968964
135.4168194	-13.75099477	-18.57572786
135.3944981	-13.59939632	-18.51167289
135.3694757	-13.44718834	-18.44752493
135.341751	-13.29437892	-18.38328374
135.3111584	-13.14091609	-18.31894939
135.2780587	-12.98693493	-18.25452191
135.2422766	-12.83238131	-18.19000085
135.2038218	-12.67726533	-18.12538616
135.1631385	-12.52153735	-18.06067766
135.1193554	-12.36532377	-17.99587498
135.072915	-12.20857478	-17.9309777
135.0238234	-12.05129939	-17.86598554
134.9719706	-11.8934901	-17.80089793
134.917329	-11.73515087	-17.73571455
134.8603199	-11.57634972	-17.67043481
134.8006829	-11.41705734	-17.60505818
134.7384232	-11.2572823	-17.53958404
134.6730611	-11.0969828	-17.47401174
134.6055727	-10.93626788	-17.40834061
134.5354762	-10.77509526	-17.34256987
134.4627784	-10.61347349	-17.27669885
134.3876269	-10.45136466	-17.21072679
134.3097436	-10.28886928	-17.14465283
134.2292758	-10.12594937	-17.07847619
134.1462254	-9.962612476	-17.01219578
134.0613748	-9.798824823	-16.94581075
133.9731803	-9.634678527	-16.87932031
133.88242	-9.470139275	-16.81272336
133.7890967	-9.30521453	-16.74601875
133.6938992	-9.139874887	-16.67920562
133.5954705	-8.974203109	-16.61228273
133.4944947	-8.808169154	-16.54524898
133.3909789	-8.641780977	-16.47810331
133.2849225	-8.475045364	-16.41084438
133.1769212	-8.30793714	-16.3434712
133.0658037	-8.140529932	-16.27598217
132.9521668	-7.972798666	-16.20837646
132.8360062	-7.804749596	-16.14065233
132.7178228	-7.636361686	-16.07280879
132.5966366	-7.467700036	-16.00484411
132.4729473	-7.298743402	-15.93675726
132.3467539	-7.129498388	-15.86854657
132.2183432	-6.959954451	-15.80021068
132.0872725	-6.790147564	-15.73174816
131.9535965	-6.62008091	-15.66315724
131.8174374	-6.449754912	-15.59443669
131.678795	-6.279176189	-15.52558472
131.5379732	-6.10833082	-15.45659981
131.3943809	-5.937268177	-15.3874804
131.2483162	-5.765973757	-15.31822465
131.0997854	-5.59445474	-15.24883093
130.9489995	-5.422701394	-15.1792977
130.7955477	-5.250753942	-15.10962295
130.63964	-5.078602555	-15.03980492
130.4812826	-4.906254287	-14.96984199
130.3204778	-4.733715881	-14.89973225
130.1573395	-4.560981376	-14.82947364
129.9916484	-4.388083017	-14.75906447
129.8235215	-4.215015035	-14.68850285
129.6529591	-4.04178402	-14.61778665
129.4799884	-3.868388544	-14.54691391
129.3045689	-3.694852017	-14.4758827
129.1267269	-3.521172926	-14.404691
128.9464623	-3.347357813	-14.3333365
128.7637804	-3.173413551	-14.26181721
128.5786202	-2.999343012	-14.19013111
128.3911159	-2.825160755	-14.11827598
128.2012012	-2.650869405	-14.04624937
128.0088823	-2.476475817	-13.97404924
127.8140094	-2.301987181	-13.90167337
127.6168931	-2.127409324	-13.82911951
127.4173782	-1.952749253	-13.75638494
127.2154717	-1.77801382	-13.68346758
127.0109982	-1.60321337	-13.61036506
126.804258	-1.428348581	-13.53707496
126.5951907	-1.253427286	-13.46359443
126.3837439	-1.078457538	-13.38992132
126.1699205	-0.903446067	-13.31605311
125.9533993	-0.728408813	-13.24198697
125.734826	-0.553334071	-13.16772033
125.5138847	-0.378237875	-13.09325074
125.2905773	-0.203126988	-13.0185754
125.0652459	-0.028021853	-12.9436913
124.8372112	0.147098031	-12.86859608
124.6068187	0.322212188	-12.79328686
124.3740665	0.497313753	-12.7177604
124.1389624	0.672395897	-12.64201426
123.9010276	0.847433674	-12.56604543
123.6612222	1.022456297	-12.48985058
123.4190731	1.197438843	-12.41342724
123.1745784	1.372374288	-12.33677189
122.927187	1.547233223	-12.25988164
122.6780147	1.722053691	-12.18275347
122.4265035	1.896806053	-12.10538377
122.172662	2.071483453	-12.02776992
121.9162051	2.246066588	-11.94990785
121.6573541	2.420557679	-11.87179508
121.3965219	2.594967163	-11.79342746
121.1333694	2.769273261	-11.71480234
120.8678911	2.943468403	-11.63591536
120.5993984	3.117514502	-11.55676386
120.3292844	3.291466428	-11.47734357
120.0568576	3.465285861	-11.39765131
119.7821184	3.638965355	-11.31768327
119.5043021	3.812461868	-11.23743554
119.224946	3.985839329	-11.15690472
118.9432835	4.159054445	-11.07608659
118.6593169	4.3320997	-10.99497729
118.3736867	4.504927909	-10.91357314
118.0851223	4.677611022	-10.83187002
117.7942593	4.850101233	-10.74986336
117.5011034	5.022391087	-10.66754953
117.2056566	5.194472812	-10.58492437
116.9084888	5.366294636	-10.50198348
116.6084658	5.537936501	-10.4187225
116.3061583	5.709346478	-10.33513711
116.0015673	5.880516386	-10.25122252
115.694476	6.051390413	-10.16697458
115.3853294	6.222056356	-10.08238853
115.0739077	6.392457935	-9.997459775
114.7602137	6.562586868	-9.912183489
114.4446929	6.732382995	-9.826554899
114.1264602	6.901941512	-9.740568861
113.8059626	7.071202109	-9.654220656
113.4832031	7.240156249	-9.567505222
113.1585686	7.408739649	-9.480417426
112.8312932	7.577055099	-9.392952217
112.5017611	7.745037547	-9.305103795
112.1699774	7.912678395	-9.216867073
111.8348495	8.079909616	-9.128236835
111.498572	8.246840317	-9.039206984
111.160052	8.413402271	-8.949772234
110.8192914	8.579586107	-8.859926776
110.4751533	8.745319673	-8.769664575
110.1299219	8.910719176	-8.678979999
109.78246	9.075712332	-8.587867001
109.4327673	9.24028886	-8.496318887
109.0810797	9.4043739	-8.404330199
108.7269416	9.568089211	-8.311894267
108.3705824	9.731358207	-8.219004158
108.0120083	9.894171281	-8.125653793
107.6500099	10.05644943	-8.031836564
107.2870182	10.21831998	-7.937545624
106.9218218	10.37970343	-7.842773878
106.5544246	10.54058915	-7.747514411
106.1856644	10.70089496	-7.651760058
105.8138753	10.86075316	-7.555503543
105.4398974	11.02008109	-7.458737592
105.0637337	11.1788673	-7.361454328
104.6841178	11.33702657	-7.263646065
104.3036007	11.49469603	-7.165305468
103.9209107	11.65178926	-7.066424051
103.5360993	11.80824442	-6.966994005
103.1491034	11.96412495	-6.867007104
102.7599277	12.11941963	-6.766455028
102.368598	12.27408975	-6.665328562
101.9758364	12.42804595	-6.563619871
101.5802179	12.58143121	-6.46131978
101.1824639	12.73415461	-6.358419189
100.7825786	12.88620269	-6.254908574
100.3792421	13.03748377	-6.150779069
99.97511899	13.18814271	-6.046020765
99.568884	13.33808635	-5.940623992
99.16053128	13.48722065	-5.83457887
98.75009457	13.63569304	-5.727875523
98.33756732	13.78340824	-5.62050337
97.9229557	13.93035143	-5.512451695
97.50755031	14.07642775	-5.403710356
97.08879206	14.22178379	-5.294267772
96.66797401	14.36632323	-5.184113043
96.24440506	14.50994954	-5.073235141
95.81949614	14.65281005	-4.961622068
95.39255409	14.79480694	-4.849262071
94.9635817	14.93591531	-4.736143152
94.53254609	15.07606319	-4.622252654
94.09956264	15.2153711	-4.507578601
93.66458651	15.35374903	-4.392108222
93.22819355	15.49109787	-4.275827654
92.78926274	15.62756337	-4.158724669
92.34837111	15.76304453	-4.040784248
91.90545823	15.89744433	-3.921993614
91.46068702	16.03090422	-3.802338312
91.01399511	16.16332456	-3.681803727
90.56531888	16.29460686	-3.560374931
90.11482685	16.42488967	-3.438036955
89.6624574	16.55407382	-3.314774635
89.20815086	16.68206135	-3.190572125
88.75207221	16.80898576	-3.065412794
88.29416404	16.93474846	-2.939280769
87.83376426	17.05925278	-2.812159415
87.37225208	17.18262658	-2.684030981
86.90896434	17.3047718	-2.554878234
86.44386129	17.42559255	-2.424683022
85.97708206	17.54521117	-2.29342747
85.50858908	17.66353074	-2.161093011
85.03835661	17.78045585	-2.027659583
84.5665014	17.8961021	-1.89310853
84.09300079	18.01037351	-1.75741978
83.61785	18.12317739	-1.620572614
83.14113405	18.23461979	-1.48254624
82.66285058	18.34460687	-1.343319644
82.18359951	18.45304786	-1.202870468
81.70226384	18.5600398	-1.061177112
81.21946263	18.66543144	-0.918216082
80.73519937	18.76931065	-0.773964481
80.24952114	18.87158717	-0.628398075
79.76250447	18.97217629	-0.481492586
79.27410314	19.07115435	-0.333223651
78.78390457	19.16838426	-0.183565042
78.29293322	19.26393156	-0.032491108
77.80073656	19.35771198	0.120024995
77.30635311	19.44964595	0.274010829
76.8118418	19.53978627	0.429493581
76.31638132	19.62801195	0.586502675
75.8197365	19.71436318	0.745066541
75.32210107	19.79876179	0.905215302
74.82370957	19.88113512	1.066979648
74.32425439	19.96150809	1.230390141
73.82366641	20.03977817	1.395479701
73.32262734	20.11595598	1.562280345
72.82116112	20.18994997	1.730825661
72.31879057	20.26175589	1.901149156
71.81617897	20.33129248	2.073285805
71.31275594	20.39853855	2.247272089
70.80892083	20.46343206	2.423143178
70.30512465	20.52591441	2.600936788
69.80070708	20.58594794	2.780690726
69.29554331	20.64347161	2.962443597
68.79090141	20.69843073	3.146235083
68.28627264	20.75077494	3.332105251
67.78178942	20.80043233	3.520095534
67.27710106	20.84736346	3.710247204
66.77320461	20.89147884	3.902603543
66.26940807	20.93274853	4.097207755
65.76655195	20.9710687	4.29410343
65.26415513	21.00641345	4.493336736
64.76363076	21.03869838	4.694952263
64.26334703	21.06780817	4.89899687
63.76408761	21.09374421	5.105517582
63.26624838	21.11634824	5.31456189
62.76984383	21.1356292	5.526178467
62.27511004	21.15141159	5.740415704
61.78134786	21.16371223	5.957322685
61.29016003	21.17239657	6.176949702
60.80148988	21.17730903	6.39934592
60.31461196	21.17848278	6.624561732
59.83050317	21.17576251	6.852646968
59.34982219	21.16897076	7.083651877
58.87186941	21.15815498	7.31762618
58.39787104	21.14313724	7.554619292
57.92742529	21.12372061	7.794679426
57.46162231	21.09996037	8.037855033
56.99938021	21.07165793	8.284192101
56.54180824	21.03859571	8.533736285
56.089267	21.00083384	8.786530464
55.6425849	20.95815141	9.042615557
55.20133557	20.9104132	9.30202999
54.76586633	20.8573751	9.564809114
54.33662861	20.79909571	9.830984086
53.91493915	20.73532463	10.10058154
53.50050053	20.66590546	10.37362308
53.09383879	20.59067632	10.65012409
52.69588845	20.50946874	10.93009347
52.30722474	20.42210866	11.21353122
51.92818327	20.32831057	11.50042825
51.55977875	20.22809749	11.79076553
51.20223475	20.12116975	12.0845107
50.85628798	20.00732556	12.38161788
50.52271829	19.88635551	12.68202536
50.20235087	19.75804263	12.98565322
49.89709187	19.62216094	13.29240132
49.60627354	19.47852449	13.60214544
49.33194522	19.32682646	13.9147353
49.07417847	19.16679777	14.22999063
48.83484055	18.9982141	14.54769716
48.61475357	18.82080652	14.86760246
48.41545858	18.63429633	15.18941073
48.2369668	18.43843134	15.51277768
48.08220015	18.232834	15.83730442
47.95230988	18.01724219	16.16253034
47.84802224	17.79134237	16.48792611
47.77184895	17.5547931	16.81288494
47.72485427	17.30725507	17.1367139
47.70871908	17.04840769	17.4586238
47.7255831	16.77785312	17.77771806
47.7775231	16.4953132	18.09298144
47.86646634	16.20031602	18.40326712
47.99495427	15.89254162	18.70728305
48.16412926	15.57171902	19.00357818
48.37531637	15.2372911	19.29052734
48.63258109	14.88897531	19.56631662
48.93698092	14.52640697	19.82892812
49.29086567	14.14922905	20.07612563
49.69578366	13.75709684	20.3054421
50.15613369	13.34968174	20.51416816
50.67200473	12.92667666	20.69934384
51.24581443	12.48764397	20.85775635
51.87888057	12.03265463	20.98594118
52.57290129	11.56119298	21.08019292
53.32901623	11.07342402	21.13658406
54.14767647	10.568946	21.1509973
55.02848507	10.04804726	21.11916936
55.97068665	9.510486161	21.03675279
56.97412925	8.956568965	20.89939161
58.03674192	8.386550937	20.70281921
59.15541353	7.800800745	20.44297029
60.32739544	7.199810938	20.11611166
61.54862635	6.584206796	19.71898542
62.81244085	5.954620973	19.24896074
64.11300971	5.312228972	18.70418667
65.44418384	4.657951016	18.08373748
66.79813093	3.992864799	17.38774034
68.1673524	3.318543659	16.61747477
69.54272817	2.636225548	15.77543261
70.91620155	1.94762033	14.8653307
72.28046735	1.254343826	13.89207263
73.62676485	0.558076462	12.86165358
74.94789419	-0.139447742	11.78101923
76.23739963	-0.836450495	10.65788029
77.4906909	-1.531351723	9.500495871
78.7024833	-2.222301253	8.317435394
79.87012772	-2.908010119	7.117337084
80.99129746	-3.58666093	5.908677062
82.06300841	-4.257311213	4.699562568
83.08787591	-4.918282827	3.497558396
84.06472065	-5.568966238	2.309552682
84.99454069	-6.208153025	1.141663484
85.87946709	-6.835009135	-0.000814707
86.72307421	-7.448831106	-1.113427753
87.52655808	-8.049039956	-2.192548332
88.29317308	-8.63517332	-3.235337908
89.02610755	-9.206875676	-4.239689051
89.72790324	-9.763942472	-5.204158779
90.40194579	-10.30605614	-6.127890002
91.04994859	-10.83320568	-7.010537196
91.67521262	-11.34535514	-7.852187856
92.28035688	-11.8424983	-8.653290576
92.86614884	-12.32474456	-9.41458806
93.43584693	-12.79233622	-10.13705584
93.9904796	-13.24526593	-10.82185009
94.53268193	-13.68383191	-11.4702595
95.06348313	-14.10827304	-12.08366652
95.5837131	-14.51884877	-12.66351312
96.09548558	-14.91571816	-13.21127374
96.59872146	-15.29941041	-13.72843214
97.09567089	-15.67010223	-14.21646311
97.58629564	-16.02809695	-14.676818
98.07042806	-16.37362827	-15.11091514
98.54851755	-16.70716784	-15.52012848
99.02265978	-17.02889498	-15.90578451
99.49224714	-17.33921819	-16.26915786
99.95822091	-17.63837608	-16.61146597
100.4204922	-17.92670069	-16.9338715
100.8789908	-18.20449253	-17.23747933
101.3344999	-18.47204791	-17.52333794
101.7845577	-18.72958424	-17.79244059
102.2327672	-18.97749216	-18.04572657
102.6780541	-19.21599236	-18.28408193
103.1201663	-19.44534692	-18.50834354
103.5581446	-19.66567775	-18.71929979
103.9941646	-19.87748165	-18.91769338
104.4270883	-20.08088119	-19.10422269
104.8572569	-20.27610933	-19.27954622
105.2850175	-20.46339034	-19.44428155
105.7096616	-20.64294187	-19.59901018
106.1318738	-20.81497513	-19.74427944
106.5505517	-20.97969405	-19.88060341
106.9663717	-21.13729566	-20.00846519
107.3792973	-21.28797035	-20.12831883
107.788913	-21.43190308	-20.24059218
108.1955717	-21.56928983	-20.34568723
108.5994992	-21.70050928	-20.44398106
108.9999821	-21.82526586	-20.53582962
109.3977469	-21.94395795	-20.62156815
109.7923612	-22.0567402	-20.70151058
110.1833768	-22.16376395	-20.77595436
110.5714533	-22.26545848	-20.84517861
110.9563503	-22.36139696	-20.90944656
111.3375097	-22.45199811	-20.96900644
111.7157023	-22.5373934	-21.02409216
112.0905428	-22.61800278	-21.07492382
112.461939	-22.69336145	-21.12171019
112.8298423	-22.76388309	-21.16464781
113.1949416	-22.82974853	-21.20392221
113.5562825	-22.89116557	-21.23970855
113.9144872	-22.94784822	-21.2721726
114.2687669	-23.00042941	-21.30147122
114.6189592	-23.04841109	-21.32775182
114.9667989	-23.09219367	-21.35115555
115.3105494	-23.13216417	-21.3718146
115.6497679	-23.16782302	-21.38985427
115.9865778	-23.19955868	-21.40539416
116.3196767	-23.22774291	-21.41854699
116.6495823	-23.25188121	-21.42941928
116.9755377	-23.27263041	-21.43811234
117.2980212	-23.28949571	-21.4447229
117.6168036	-23.30312495	-21.44934203
117.9327742	-23.31302306	-21.45205629
118.2443596	-23.31955106	-21.45294809
118.5523488	-23.3230463	-21.45209529
118.8568831	-23.32303309	-21.44957288
119.1576608	-23.3201169	-21.44545104
119.4551261	-23.31382685	-21.43979755
119.7486894	-23.30475499	-21.43267562
120.0385681	-23.29243734	-21.42414673
120.3249168	-23.27745216	-21.41426848
120.6071864	-23.2593434	-21.40309628
120.8863255	-23.23867394	-21.39068277
121.162002	-23.2149967	-21.37707765
121.4339475	-23.18886033	-21.3623293
121.7023003	-23.16006904	-21.34648277
121.9667682	-23.12842892	-21.32958205
122.22795	-23.09447498	-21.31166788
122.4847962	-23.057776	-21.29278065
122.7388274	-23.01885036	-21.27295776
122.9885872	-22.97727782	-21.25223521
123.2354916	-22.93356066	-21.23064756
123.4792701	-22.88729185	-21.20822777
123.7190819	-22.83895528	-21.18500738
123.9553573	-22.78837219	-21.16101651
124.1869155	-22.73536582	-21.13628376
124.4161355	-22.68040606	-21.11083689
124.6423471	-22.62310845	-21.08470208
124.8645529	-22.56392425	-21.05790446
125.0832633	-22.50268381	-21.03046826
125.2984484	-22.43921987	-21.0024165
125.5101951	-22.37397074	-20.9737715
125.717869	-22.30657475	-20.94455404
125.9226846	-22.23745184	-20.91478469
126.1240506	-22.16644208	-20.88448291
126.3213636	-22.09338994	-20.85366718
126.5158566	-22.01869909	-20.82235555
126.7069278	-21.94221377	-20.79056466
126.8939571	-21.86378379	-20.75831151
127.0782147	-21.78379752	-20.72561147
127.2584249	-21.70193188	-20.69247972
127.4359074	-21.61855762	-20.65893066
127.6100201	-21.53353174	-20.62497844
127.7800802	-21.4467147	-20.59063608
127.9474789	-21.35846287	-20.55591645
128.1115365	-21.26863674	-20.52083183
128.2733533	-21.17710348	-20.48539412
128.4307662	-21.08420386	-20.44961448
128.5848696	-20.98980427	-20.41350372
128.7348905	-20.89377643	-20.37707252
128.8824023	-20.79644578	-20.34033055
129.0266367	-20.69768503	-20.30328773
129.1673824	-20.59737015	-20.26595306
129.3050895	-20.49581378	-20.2283355
129.4395495	-20.39289263	-20.19044372
129.5698672	-20.28848817	-20.15228559
129.6978574	-20.18289825	-20.11386909
129.8226305	-20.07600536	-20.0752018
129.9438583	-19.96769688	-20.03629095
130.0622283	-19.85825737	-19.99714373
130.1774081	-19.74757232	-19.9577663
130.2896482	-19.63553671	-19.91816561
130.3984852	-19.52241868	-19.87834741
130.5041656	-19.40811217	-19.83831792
130.6066993	-19.29263507	-19.79808276
130.7049662	-19.1758838	-19.7576474
130.8012315	-19.0581169	-19.71701708
130.8943789	-18.93923115	-19.67619686
130.9838597	-18.81912857	-19.6351915
131.070798	-18.69805417	-19.59400564
131.1546473	-18.57591031	-19.55264386
131.2354188	-18.45271348	-19.51111054
131.3144586	-18.32836818	-19.46940935
131.3891009	-18.20310991	-19.4275446
131.4606931	-18.07684491	-19.38552006
131.528511	-17.94948289	-19.3433391
131.5940236	-17.82124689	-19.30100538
131.656512	-17.69204782	-19.25852224
131.7159855	-17.56189997	-19.21589291
131.7723055	-17.43071873	-19.17312034
131.8257761	-17.29871521	-19.13020757
131.8762559	-17.16580392	-19.08715707
131.9228414	-17.03190533	-19.04397192
131.9673696	-16.89721987	-19.00065452
132.008934	-16.76166669	-18.95720724
132.0475445	-16.62525901	-18.91363262
132.0835669	-16.4879211	-18.86993272
132.1162958	-16.34984228	-18.82610972
132.1460941	-16.21094616	-18.78216563
132.1729737	-16.07124598	-18.73810252
132.1965178	-15.93066925	-18.69392206
132.2175771	-15.78939489	-18.64962596
132.2357399	-15.64735165	-18.605216
132.2511908	-15.5044721	-18.56069369
132.263585	-15.3609254	-18.51606059
132.2731062	-15.21664406	-18.47131811
132.279762	-15.0716392	-18.4264676
132.2843434	-14.92584741	-18.38151029
132.2852929	-14.77942827	-18.33644736
132.2833976	-14.6323178	-18.29127992
132.2786677	-14.48452732	-18.24600904
132.269687	-14.33599734	-18.2006358
132.259305	-14.1868774	-18.15516093
132.24611	-14.03710847	-18.10958539
132.2301095	-13.8867008	-18.06391005
132.2104861	-13.73559797	-18.0181354
132.1888917	-13.58394209	-17.97226239
132.1645103	-13.43167673	-17.9262915
132.1373498	-13.27881184	-17.88022331
132.1072101	-13.12529608	-17.83405843
132.07451	-12.97126043	-17.78779707
132.0390522	-12.81665405	-17.74143986
132.000843	-12.66148624	-17.69498711
131.959579	-12.50570879	-17.6484391
131.9158817	-12.34944466	-17.60179603
131.8694513	-12.19264629	-17.55505825
131.8202938	-12.03532261	-17.50822585
131.7680063	-11.87742945	-17.46129901
131.7134126	-11.71908155	-17.41427775
131.6561097	-11.56023468	-17.3671621
131.5961039	-11.40089744	-17.31995213
131.5334009	-11.2410784	-17.27264773
131.4682237	-11.08073704	-17.22524881
131.4001443	-10.91997976	-17.17775531
131.3293853	-10.75876596	-17.13016704
131.2559511	-10.59710373	-17.08248373
131.1792351	-10.43495621	-17.03470517
131.1004672	-10.27242173	-16.98683114
131.0190424	-10.10946353	-16.93886135
130.934966	-9.946089628	-16.89079543
130.8475265	-9.782266437	-16.8426328
130.7581577	-9.618084219	-16.79437335
130.6661538	-9.45351015	-16.74601654
130.5715147	-9.288551217	-16.69756177
130.4734373	-9.123179008	-16.64900864
130.3735516	-8.95747484	-16.60035663
130.271045	-8.791408835	-16.55160496
130.1659294	-8.62498955	-16.50275331
130.0582032	-8.458223646	-16.45380077
129.9477033	-8.291086523	-16.40474683
129.8347763	-8.123650652	-16.35559072
129.7192572	-7.955891099	-16.30633178
129.6011471	-7.787814842	-16.25696915
129.4794427	-7.619400925	-16.20750212
129.3561663	-7.450713492	-16.15792977
129.2303172	-7.281731821	-16.10825141
129.1018916	-7.112462183	-16.05846586
128.9712804	-6.942888062	-16.00857259
128.8377256	-6.773065233	-15.95857042
128.7016114	-6.602976388	-15.90845841
128.5629444	-6.432628905	-15.85823569
128.4217219	-6.262029138	-15.80790097
128.276749	-6.091164238	-15.75745344
128.1304385	-5.920082149	-15.70689201
127.9815844	-5.748768849	-15.65621534
127.8301963	-5.577231832	-15.60542256
127.6757249	-5.405461599	-15.55451249
127.5192733	-5.233497323	-15.50348365
127.3602982	-5.061329997	-15.45233502
127.1988033	-4.888966471	-15.40106547
127.034788	-4.716413306	-15.34967346
126.8683607	-4.543665241	-15.29815779
126.6993206	-4.370753667	-15.24651722
126.5277735	-4.197673137	-15.19475037
126.3537179	-4.024430115	-15.1428556
126.1771759	-3.851023676	-15.09083174
125.9981231	-3.677476639	-15.03867737
125.8165749	-3.503787647	-14.9863909
125.632532	-3.329963301	-14.93397068
125.4459586	-3.156008369	-14.88141542
125.2569108	-2.981932294	-14.82872354
125.0654111	-2.807742819	-14.77589332
124.8714287	-2.63344495	-14.72292309
124.6749699	-2.459045553	-14.66981137
124.4758777	-2.284551764	-14.61655643
124.2744723	-2.10996937	-14.56315652
124.0705955	-1.935305481	-14.50960976
123.8642531	-1.760566915	-14.45591463
123.6552044	-1.58576508	-14.40206924
123.443936	-1.410897229	-14.34807164
123.2302073	-1.235974813	-14.29391994
123.0140231	-1.061004611	-14.23961242
122.7953861	-0.885993354	-14.18514714
122.5747158	-0.710956703	-14.13052182
122.3511746	-0.535883523	-14.07573472
122.1251878	-0.360789561	-14.0207839
121.896754	-0.185681573	-13.96566704
121.6654731	-0.010579646	-13.9103821
121.432157	0.164535977	-13.85492714
121.1964011	0.339645184	-13.79929977
120.9582078	0.514741127	-13.74349773
120.717582	0.689816973	-13.68751903
120.4740421	0.864848247	-13.63136115
120.2285517	1.039863202	-13.57502185
119.9806355	1.214837396	-13.51849898
119.7302882	1.389763749	-13.46178959
119.4769655	1.5646136	-13.40489183
119.2217726	1.739423578	-13.34780292
118.9641585	1.914164822	-13.29052043
118.704126	2.088830323	-13.23304187
118.4410494	2.263386796	-13.17536438
118.1761842	2.437879532	-13.11748568
117.908902	2.612275067	-13.05940276
117.6392095	2.78656643	-13.00111322
117.3671039	2.960746218	-12.94261393
117.0918985	3.134777063	-12.88390232
116.8149772	3.308712229	-12.82497551
116.5356485	3.482514018	-12.76583042
116.253918	3.656175305	-12.70646449
115.9690235	3.829653798	-12.6468741
115.6824864	4.00301141	-12.5870567
115.3935506	4.176206136	-12.52700918
115.1022118	4.349230043	-12.46672792
114.8076594	4.522037394	-12.40621017
114.5115302	4.694697675	-12.34545268
114.2130061	4.867164504	-12.28445188
113.9120865	5.039429979	-12.22320431
113.6087754	5.211486544	-12.16170688
113.3021991	5.383283864	-12.09995605
112.994109	5.554899028	-12.0379482
112.6836307	5.72628152	-11.97567977
112.3707654	5.897423319	-11.9131471
112.0545848	6.068269905	-11.85034639
111.7369496	6.238905954	-11.78727385
111.4169308	6.409276824	-11.72392573
111.09453	6.579374223	-11.66029804
110.7687687	6.749139652	-11.59638675
110.4416079	6.918665013	-11.53218799
110.1120691	7.087891648	-11.46769758
109.7801534	7.256810976	-11.40291137
109.4448365	7.425360714	-11.33782511
109.1081712	7.593639363	-11.27243429
108.7691313	7.761584304	-11.20673452
108.4277205	7.929186935	-11.14072158
108.0828705	8.096381048	-11.07439078
107.7367187	8.263271483	-11.00773717
107.3882015	8.429792621	-10.94075663
107.0373133	8.595934119	-10.87344353
106.6829552	8.761627464	-10.80579391
106.3273384	8.926982836	-10.7378019
105.9693605	9.091931096	-10.66946313
105.6090198	9.25646205	-10.60077202
105.2465839	9.420502706	-10.5317233
104.8815233	9.584170099	-10.46231193
104.5141056	9.747390729	-10.39253231
104.1443304	9.91015412	-10.32237866
103.773124	10.07238426	-10.25184547
103.3986394	10.23420298	-10.18092692
103.021803	10.39553356	-10.10961733
102.6426165	10.55636536	-10.03791055
102.2598849	10.71661938	-9.965800556
101.8760067	10.8764216	-9.893281201
101.4897823	11.03569196	-9.820345731
101.1012154	11.19441977	-9.746988113
100.7090898	11.35252337	-9.673201858
100.3158462	11.51013212	-9.59898007
99.92026526	11.66716359	-9.524315653
99.52247863	11.82353415	-9.449202271
99.1222296	11.97937598	-9.37363197
98.71965193	12.13460519	-9.297598227
98.31474712	12.28920932	-9.221093551
97.90626477	12.44310133	-9.144109939
97.49671452	12.59641741	-9.06664009
97.08484465	12.74907033	-8.98867611
96.6706577	12.90104708	-8.910210201
96.2542372	13.05225927	-8.831233774
95.83542498	13.20284393	-8.751738659
95.41430522	13.35271216	-8.671716452
94.99094561	13.50177427	-8.591158484
94.56522072	13.65016818	-8.510055592
94.13719796	13.79780332	-8.428399006
93.70688365	13.9446659	-8.346179797
93.27367168	14.09066363	-8.263387553
92.8387839	14.23593562	-8.180013561
92.40161565	14.38038975	-8.096047921
91.96221243	14.5239335	-8.011479767
91.52049603	14.66670507	-7.926299643
91.0765132	14.80861143	-7.840496936
90.6303071	14.94956017	-7.754060708
90.18180816	15.08968779	-7.666980436
89.73105874	15.22890021	-7.579244194
89.27806495	15.36718051	-7.490840966
88.82159689	15.50443694	-7.401759508
88.36413816	15.64080094	-7.31198673
87.90445701	15.77618039	-7.221511475
87.44259859	15.91048201	-7.130320741
86.97849013	16.04383551	-7.038401596
86.51218033	16.17614756	-6.945741142
86.04310061	16.30732647	-6.852326304
85.57241558	16.43749755	-6.758142902
85.09955423	16.56656724	-6.663176816
84.62335066	16.69444541	-6.567414421
84.1461716	16.82125165	-6.47084044
83.66684802	16.94689451	-6.373440409
83.18546303	17.07128292	-6.275198009
82.70188003	17.1945319	-6.176098293
82.21618559	17.31655003	-6.076124798
81.72848645	17.4372495	-5.975261471
81.23860564	17.55673587	-5.873490391
80.74665357	17.67492095	-5.770795354
80.25276014	17.79171758	-5.667157859
79.75670673	17.90722473	-5.562560136
79.25862655	18.02135448	-5.45698334
78.75808905	18.13402207	-5.35040807
78.2560057	18.24531706	-5.242815064
77.75131311	18.35511962	-5.134184326
77.24494325	18.46345116	-5.024495156
76.73699697	18.57028743	-4.913726655
76.22734261	18.67552931	-4.801856547
75.71558537	18.77924675	-4.688863385
75.20195693	18.88135872	-4.574723928
74.68558936	18.98178926	-4.459414723
74.1682964	19.08059609	-4.342912365
73.64836849	19.17766138	-4.22519164
73.12751537	19.27303061	-4.106227898
72.60492322	19.3666295	-3.985994872
72.08095231	19.45838872	-3.864465663
71.55497284	19.54834036	-3.741614047
71.02662976	19.63638428	-3.617410749
70.49740129	19.72253907	-3.491827995
69.96660091	19.80673731	-3.364835933
69.43415427	19.88891714	-3.236403714
68.90032807	19.96908116	-3.106501249
68.36446434	20.0471501	-2.975095846
67.82778469	20.12311035	-2.842154588
67.28922802	20.19689487	-2.707644258
66.74988225	20.26847392	-2.571529724
66.20883195	20.33779138	-2.433775663
65.66702643	20.40480166	-2.294345581
65.12402305	20.46945463	-2.153201925
64.57966417	20.53170257	-2.010305646
64.03460226	20.59148432	-1.865617475
63.48778239	20.64876338	-1.719096712
62.94087867	20.70345956	-1.570701662
62.39294525	20.75554815	-1.420389176
61.84448941	20.80493101	-1.268115132
61.29524277	20.85159462	-1.113834315
60.74555838	20.89542278	-0.957500137
60.19534165	20.93641338	-0.799065032
59.64482224	20.97447282	-0.63847952
59.09398019	21.00948441	-0.47569372
58.54212385	21.04146883	-0.310655538
57.9910324	21.0702563	-0.143312308
57.44019446	21.09587783	0.026390139
56.8893134	21.11814368	0.198508669
56.33902773	21.13709413	0.373099384
55.789267	21.15259169	0.550221263
55.23969009	21.16447503	0.729934043
54.69042484	21.17280307	0.912299347
54.14247435	21.17733423	1.097379502
53.59483017	21.17813263	1.285239481
53.04810366	21.17502749	1.475944175
52.50390696	21.16782431	1.669561058
51.9616781	21.15660286	1.866157718
51.42011102	21.14116833	2.065803998
50.88147194	21.12130671	2.268570843
50.34399846	21.09710668	2.47452939
49.8096391	21.0683517	2.683753002
49.2787203	21.03480909	2.896314697
48.75084617	20.99656878	3.112289416
48.22650437	20.95339433	3.331751512
47.70561277	20.90514964	3.55477659
47.18852188	20.85169376	3.781439993
46.67637486	20.79275949	4.011816749
46.16866388	20.72843605	4.245981011
45.66668775	20.65844784	4.484006567
45.17010095	20.58263219	4.725965542
44.67974957	20.50082051	4.971928063
44.19611838	20.41283776	5.221961682
43.71898539	20.31850176	5.476130899
43.24980691	20.21756586	5.734495589
42.78886156	20.10989758	5.997110382
42.33748129	19.99534839	6.26402427
41.8950421	19.87365073	6.535278749
41.46296716	19.74458647	6.810906187
41.04106433	19.60802611	7.090928495
40.63115681	19.46353555	7.375355271
40.23402875	19.31097403	7.664181594
39.8502495	19.15009006	7.957385257
39.48079039	18.98062288	8.254924661
39.12765081	18.80230218	8.556735479
38.79093569	18.61484889	8.862726559
38.4712796	18.41801176	9.172776442
38.17054626	18.21140636	9.486728676
37.89058035	17.99477352	9.804386681
37.63173252	17.76779752	10.1255078
37.39649392	17.5301367	10.44979695
37.18682688	17.28144409	10.77689946
37.00282337	17.02141485	11.10639277
36.84685168	16.74963124	11.43777785
36.72073977	16.46582933	11.77046838
36.62636297	16.16952365	12.10378125
36.56563408	15.86040067	12.43692362
36.54129772	15.53819839	12.76898032
36.55492871	15.20234237	13.0989008
36.6083944	14.85255945	13.42548388
36.70423088	14.48848675	13.7473635
36.84499837	14.10976886	14.06299273
37.0337481	13.71606332	14.37062903
37.27227678	13.3070446	14.66832016
37.56320054	12.88224722	14.95389097
37.90841274	12.44171903	15.22493343
38.31035384	11.98506126	15.47879859
38.77156347	11.51192118	15.71259636
39.29259786	11.02247071	15.92319929
39.87605355	10.51632291	16.10725528
40.52312041	9.993624917	16.26121234
41.23537001	9.454573862	16.38135255
42.01206754	8.899070641	16.46384297
42.853079	8.327516936	16.50480044
43.75719757	7.740292545	16.50037251
44.72286087	7.137801044	16.44683357
45.74765131	6.520882614	16.34069842
46.82770674	5.890208798	16.17884252
47.9593205	5.246699523	15.95863313
49.13764455	4.591331695	15.67805884
50.35723524	3.925488113	15.33585109
51.61198113	3.250342495	14.93159004
52.89434752	2.567509692	14.46578674
54.1980732	1.878423683	13.93992754
55.51493911	1.184835117	13.35648372
56.83794753	0.488382961	12.71887569
58.16162537	-0.20914777	12.03139849
59.47794009	-0.906092286	11.29910757
60.78052537	-1.600642911	10.52767361
62.06487689	-2.291325644	9.723211523
63.32739317	-2.976342897	8.892098506
64.56314297	-3.654525192	8.040791027
65.7690532	-4.324184087	7.175653325
66.94242554	-4.98448387	6.302805694
68.08475663	-5.634144167	5.427997941
69.19261073	-6.272206373	4.556511969
70.26674788	-6.897846734	3.693094086
71.30773291	-7.510372419	2.841915384
72.31561833	-8.109215234	2.006557601
73.29389779	-8.693923448	1.190020275
74.24182809	-9.264151943	0.394745459
75.16133129	-9.819652872	-0.377346404
76.05358694	-10.36027191	-1.124810775
76.92085002	-10.88587682	-1.8466292
77.76386092	-11.39644644	-2.542158252
78.58422491	-11.89202433	-3.211077882
79.38434905	-12.37279464	-3.853342223
80.16517308	-12.83875587	-4.469134961
80.92878132	-13.2901591	-5.058827217
81.67517525	-13.72722123	-5.622940884
82.40598402	-14.15018412	-6.162115057
83.12251707	-14.55931038	-6.677079313
83.82521018	-14.95487775	-7.168627346
84.51585947	-15.33707512	-7.637599329
85.19441268	-15.70641355	-8.08486207
85.86184679	-16.06308966	-8.511297056
86.51892947	-16.40734688	-8.917788504
87.16579542	-16.73963459	-9.30521244
87.80296592	-17.0601906	-9.674432774
88.43056482	-17.3692974	-10.02629282
89.04992114	-17.66731848	-10.36161267
89.66104899	-17.95452887	-10.68118554
90.26451263	-18.23124481	-10.98577539
90.8605388	-18.4977089	-11.27611614
91.44868205	-18.75428019	-11.55291094
92.02968178	-19.00120449	-11.81683101
92.60375471	-19.23875055	-12.06851731
93.17031836	-19.46706812	-12.30857896
93.73049819	-19.68661746	-12.53759518
94.28425945	-19.89754998	-12.75611732
94.83139708	-20.10010439	-12.96466754
95.37202011	-20.29451133	-13.16373965
95.90692842	-20.48099563	-13.35380374
96.43552215	-20.65977382	-13.53530319
96.95823605	-20.83105612	-13.70865859
97.4751485	-20.99504555	-13.87426741
97.98633	-21.15193879	-14.03250619
98.49221526	-21.30192572	-14.18373073
98.99212032	-21.44518975	-14.32827726
99.48684329	-21.58190844	-14.46646427
99.97606632	-21.71249955	-14.59859321
100.4598068	-21.83664178	-14.72494922
100.9377355	-21.95473626	-14.84580177
101.4102684	-22.06693698	-14.96140514
101.8774362	-22.17339502	-15.07200191
102.3396691	-22.27425478	-15.17782037
102.7967286	-22.3699255	-15.27907674
103.2488521	-22.46000468	-15.37597632
103.695316	-22.54489104	-15.46871293
104.13685	-22.62498921	-15.55747123
104.5729731	-22.69986533	-15.64242535
105.0039106	-22.76991637	-15.72374101
105.4305382	-22.83525728	-15.80157508
105.8518492	-22.89627586	-15.87607651
106.2683573	-22.95252211	-15.94738707
106.679759	-23.00438086	-16.01564116
107.0862394	-23.05222751	-16.08096583
107.4872064	-23.09560413	-16.14348269
107.8839427	-23.13516227	-16.20330717
108.2763783	-23.17043461	-16.26054868
108.6633375	-23.2017925	-16.31531167
109.0456826	-23.22959156	-16.36769546
109.4233467	-23.25336912	-16.41779428
109.7962342	-23.2737502	-16.46569834
110.1637538	-23.29027096	-16.51149327
110.5274539	-23.30345244	-16.55526111
110.886653	-23.31311626	-16.5970796
111.2406245	-23.31932171	-16.63702296
111.5903328	-23.32248734	-16.67516243
111.9348298	-23.32216504	-16.71156498
112.2754449	-23.31893238	-16.74629607
112.6115405	-23.3123462	-16.77941654
112.9431677	-23.30297065	-16.81098595
113.2694526	-23.29036943	-16.84106053
113.5921861	-23.27509253	-16.8696942
113.911274	-23.25671136	-16.89693825
114.2252215	-23.23576156	-16.92284209
114.5351755	-23.21182403	-16.94745325
114.8404302	-23.18541741	-16.97081609
115.1407927	-23.15613348	-16.99297444
115.437445	-23.1244764	-17.0139698
115.7298319	-23.09026871	-17.0338416
116.0180054	-23.05333361	-17.05262779
116.30193	-23.01416297	-17.07036473
116.5806828	-22.97236336	-17.08708765
116.8562306	-22.9284103	-17.10283004
117.1267037	-22.88192288	-17.11762433
117.3939645	-22.83335944	-17.13150107
117.6571169	-22.78255356	-17.1444901
117.9158493	-22.72934028	-17.15661982
118.1708476	-22.6741659	-17.16791769
118.4209464	-22.61666887	-17.17840999
118.6678723	-22.55727759	-17.18812199
118.9107952	-22.49583372	-17.1970779
119.1494655	-22.4321811	-17.20530105
119.384444	-22.3667358	-17.21281441
119.6146535	-22.2991576	-17.21963866
119.8417635	-22.22984521	-17.22579549
120.0649712	-22.15864921	-17.23130454
120.2846337	-22.08542462	-17.23618531
120.5000967	-22.0105535	-17.24045609
120.7114711	-21.93372264	-17.24413496
120.9192637	-21.85529777	-17.24723891
121.1232501	-21.77514054	-17.24978488
121.3225995	-21.69311636	-17.25178865
121.5190252	-21.60957732	-17.25326585
121.7117003	-21.52438937	-17.25423134
121.8997644	-21.43742111	-17.25469906
122.0849862	-21.34901237	-17.25468338
122.2665091	-21.25903223	-17.25419728
122.4440506	-21.16735569	-17.25325354
122.6182278	-21.0743068	-17.25186491
122.7887584	-20.97976036	-17.25004334
122.9547092	-20.88359568	-17.24780025
123.1179923	-20.78612302	-17.24514686
123.2776794	-20.68722253	-17.24209412
123.4327884	-20.58677796	-17.23865223
123.5853257	-20.48508578	-17.23483159
123.7343147	-20.38203098	-17.23064175
123.8787204	-20.2775029	-17.22609221
124.0206556	-20.1717842	-17.22119207
124.1590888	-20.06476466	-17.21595
124.2935606	-19.95633898	-17.21037457
124.4250312	-19.8467753	-17.20447367
124.553048	-19.73597031	-17.19825598
124.6764427	-19.6238212	-17.19172836
124.797584	-19.5105865	-17.18489885
124.9153121	-19.39616512	-17.17777438
125.0296397	-19.28057431	-17.17036208
125.1406291	-19.16371784	-17.1626683
125.2481995	-19.04584092	-17.15469989
125.3524108	-18.92684658	-17.14646297
125.4519497	-18.8066429	-17.13796363
125.5494822	-18.68546385	-17.12920792
125.643696	-18.56321682	-17.12020138
125.7338563	-18.43981421	-17.11094969
125.8214708	-18.31547844	-17.10145826
125.9058061	-18.19012195	-17.09173207
125.9868718	-18.06375899	-17.08177609
126.0631877	-17.93630714	-17.0715954
126.1377535	-17.80797725	-17.06119452
126.2090889	-17.67868575	-17.050578
126.2765013	-17.54837479	-17.03975033
126.3412011	-17.41718075	-17.02871565
126.4029136	-17.2850886	-17.01747823
126.4614433	-17.15209077	-17.00604212
126.5151208	-17.01811203	-16.994411
126.567311	-16.88334165	-16.98258867
126.6163542	-16.74770601	-16.9705789
126.6622561	-16.61121657	-16.95838486
126.7046245	-16.47380302	-16.94601031
126.7442796	-16.33564469	-16.93345831
126.7808297	-16.19667134	-16.92073219
126.8140636	-16.05687965	-16.90783484
126.8434596	-15.91624606	-16.89476934
126.8707469	-15.77489778	-16.88153861
126.8949686	-15.63278179	-16.86814551
126.915547	-15.48983457	-16.85459262
126.9336642	-15.34621719	-16.84088254
126.9487447	-15.20186629	-16.8270179
126.9607978	-15.056793	-16.81300108
126.9684504	-14.91093754	-16.7988345
126.9744751	-14.76445228	-16.78452044
126.9775006	-14.61727731	-16.77006109
126.9775328	-14.46942255	-16.75545837
126.9752201	-14.32083274	-16.74071457
126.9693023	-14.17165153	-16.72583175
126.9604163	-14.02182131	-16.7108116
126.9485779	-13.87135383	-16.69565621
126.9322036	-13.72019544	-16.68036714
126.9144767	-13.56848189	-16.66494631
126.8938159	-13.4161594	-16.64939519
126.8702356	-13.26323904	-16.63371558
126.8427641	-13.10967078	-16.6179088
126.8133591	-12.95558145	-16.60197653
126.7810564	-12.80092232	-16.58592017
126.7458631	-12.64570256	-16.56974103
126.707429	-12.48987621	-16.55344041
126.6664734	-12.333562	-16.53701963
126.6226492	-12.17671444	-16.52047992
126.5759637	-12.01934249	-16.50382246
126.5245251	-11.86140441	-16.48704842
126.4721352	-11.70300991	-16.47015874
126.4169047	-11.5441173	-16.45315447
126.3588405	-11.38473521	-16.43603658
126.2980668	-11.22484162	-16.41880608
126.2344177	-11.06448987	-16.40146382
126.167893	-10.90369022	-16.38401059
126.0985616	-10.74243489	-16.36644733
126.0264297	-10.58073214	-16.34877476
125.9509853	-10.4185464	-16.285988
125.8720849	-10.25597281	-16.21468312
125.7908413	-10.09297632	-16.14325339
125.7072595	-9.929564939	-16.0716977
125.6204737	-9.765707438	-16.00001491
125.5322244	-9.601489292	-15.92820381
125.4416521	-9.436880086	-15.85626346
125.3487593	-9.271887268	-15.78419259
125.2525832	-9.106483179	-15.71198976
125.1550627	-8.940746347	-15.63965402
125.0552331	-8.774648545	-15.56718387
124.9531029	-8.60819797	-15.49457822
124.8486749	-8.441401938	-15.42183565
124.742499	-8.274236527	-15.34895467
124.6334895	-8.106771982	-15.27593403
124.5221943	-7.938984128	-15.20277215
124.4086199	-7.770880669	-15.12946771
124.2932251	-7.602441239	-15.056019
124.1751024	-7.433728036	-14.98242465
124.0547132	-7.264721009	-14.90868311
123.9320585	-7.095427035	-14.8347926
123.8075155	-6.925830412	-14.76075184
123.6803456	-6.755984378	-14.68655868
123.5509267	-6.585873327	-14.61221184
123.4192611	-6.415504111	-14.5377095
123.2853502	-6.244883511	-14.46304976
123.1494821	-6.073999424	-14.38823107
123.011098	-5.902897681	-14.3132515
122.8704814	-5.73156567	-14.23810916
122.727639	-5.560010631	-14.16280243
122.5819543	-5.388223573	-14.08732917
122.4346656	-5.216242652	-14.01168738
122.2851622	-5.044059363	-13.93587535
122.1334472	-4.87168052	-13.85989105
121.9795548	-4.699108846	-13.78373213
121.8234968	-4.526351165	-13.7073969
121.6651657	-4.353426353	-13.63088326
121.5046354	-4.180333099	-13.5541889
121.3419097	-4.007078198	-13.47731169
121.1770169	-3.833660896	-13.40024961
121.0099149	-3.660103323	-13.32300047
120.8406271	-3.486404334	-13.24556167
120.6691582	-3.312570802	-13.16793121
120.4954537	-3.138605876	-13.09010686
120.3196363	-2.96452359	-13.01208624
120.1416464	-2.790326829	-12.93386671
119.9614896	-2.616022456	-12.85544601
119.7791701	-2.441617223	-12.7768219
119.5945507	-2.267118248	-12.69799177
119.4079123	-2.092531272	-12.61895283
119.2191207	-1.917863556	-12.5397028
119.0281795	-1.74312183	-12.4602392
118.8356845	-1.568317312	-12.38055933
118.6404494	-1.393447586	-12.30066018
118.4430748	-1.218524021	-12.22053946
118.2435634	-1.043553339	-12.14019446
118.0419166	-0.868542242	-12.0596222
117.8378394	-0.693506106	-11.97881978
117.6319327	-0.518434463	-11.89778467
117.4239015	-0.343342707	-11.81651402
117.2137449	-0.168237594	-11.73500434
117.001098	0.006861268	-11.65325319
116.7867092	0.181972656	-11.57125769
116.5702043	0.357076937	-11.48901411
116.3515905	0.532167284	-11.40651993
116.1308712	0.707236856	-11.32377211
115.9075992	0.882261773	-11.24076678
115.6826734	1.057269085	-11.15750146
115.4556497	1.232234901	-11.07397258
115.2265296	1.407152232	-10.99017663
114.994804	1.581993132	-10.90611082
114.7615018	1.756792635	-10.82177106
114.5261157	1.931522784	-10.73715456
114.2886453	2.1061764	-10.65225724
114.0485113	2.280721242	-10.56707599
113.8068839	2.455200677	-10.48160701
113.5631823	2.629582309	-10.39584672
113.3174091	2.803858936	-10.30979131
113.0695681	2.978023399	-10.22343721
112.8190119	3.152039026	-10.13678039
112.5670447	3.325957446	-10.04981746
112.3130145	3.499741599	-9.962543734
112.0569307	3.673384512	-9.874956039
111.798081	3.846845116	-9.787049857
111.5378925	4.020182883	-9.698821153
111.2756581	4.193357014	-9.610266116
111.0113788	4.366359786	-9.521380162
110.7442861	4.539146128	-9.432159067
110.4759282	4.711783559	-9.342598801
110.205536	4.884226852	-9.25269494
109.9331112	5.05646812	-9.162442761
109.6580829	5.228470814	-9.07183766
109.3813507	5.400272043	-8.980875361
109.1028503	5.571860496	-8.88955121
108.822331	5.743215484	-8.797860429
108.5397962	5.914328976	-8.705798232
108.2559436	6.085147616	-8.613359709
107.9693858	6.255753782	-8.520539952
107.6808226	6.426093947	-8.427333815
107.3902567	6.596159819	-8.333736434
107.098328	6.765894048	-8.239742495
106.8037674	6.935386266	-8.145346761
106.5072151	7.104578914	-8.050544045
106.2086752	7.273463402	-7.955328805
105.9087298	7.441978388	-7.859695582
105.6062221	7.610220237	-7.763638455
105.3017383	7.778127807	-7.667152389
104.9952827	7.945692183	-7.570231513
104.6866059	8.112847677	-7.472869312
104.3762151	8.27969816	-7.375060636
104.0638626	8.446177861	-7.276798985
103.7495527	8.612277553	-7.178078448
103.433765	8.777928672	-7.07889288
103.1155531	8.943240403	-6.97923575
102.7953961	9.108143518	-6.879100453
102.473301	9.272628885	-6.778481117
102.1496948	9.43662352	-6.677370224
101.8237315	9.600242947	-6.575761498
101.4958428	9.763414608	-6.473648084
101.1660334	9.926128365	-6.371023139
100.8346884	10.08830856	-6.267879268
100.5010511	10.25007544	-6.164209152
100.1655075	10.41135313	-6.060005787
99.82806374	10.57213099	-5.955261489
99.48830931	10.73233022	-5.849968485
99.14708136	10.89207601	-5.744119376
98.80397023	11.05128931	-5.637706305
98.45898168	11.20995895	-5.530721377
98.1109269	11.36800343	-5.423156315
97.7622027	11.5255513	-5.315002522
97.41162144	11.68252142	-5.206252289
97.05796488	11.83882852	-5.09689603
96.70368823	11.99460688	-4.986926316
96.34757072	12.14977034	-4.876332858
95.98962278	12.30430771	-4.765107729
95.63007895	12.45813227	-4.653241727
95.26848915	12.61137924	-4.540724591
94.90509002	12.76396161	-4.42754729
94.53988967	12.91586651	-4.313700404
94.17309445	13.06700546	-4.199173981
93.80431735	13.21751598	-4.083957799
93.43376473	13.36730867	-3.968041591
93.06161449	13.5162925	-3.851414542
92.68753731	13.66460787	-3.734066516
92.31171318	13.81216367	-3.615987281
91.93414973	13.9589441	-3.497164253
91.55571946	14.1048587	-3.377587836
91.17470948	14.25004606	-3.257245209
90.79199359	14.39441405	-3.136125581
90.40841553	14.53786939	-3.014216794
90.02231951	14.68055212	-2.891506806
89.6345522	14.82236806	-2.767983252
89.24523244	14.9632228	-2.643633259
88.85415935	15.10325615	-2.518444258
88.46145432	15.24237325	-2.392403222
88.06713057	15.38055694	-2.265497074
87.67267639	15.51771139	-2.137711209
87.27515285	15.65397545	-2.009033085
86.8760535	15.78925186	-1.879447219
86.47615967	15.92344632	-1.748940178
86.07395589	16.05669377	-1.617496921
85.67022628	16.18889788	-1.485102319
85.2664144	16.31996341	-1.351741406
84.85968078	16.45002246	-1.217398065
84.45147557	16.57897884	-1.082056999
84.04120991	16.70673661	-0.945700897
83.63012203	16.83342524	-0.808314651
83.21762185	16.95894701	-0.669879929
82.803794	17.08320888	-0.530380271
82.38853698	17.20633318	-0.389798026
81.97193606	17.32822436	-0.248114981
81.55538916	17.44878952	-0.105313047
81.13616845	17.56814495	0.038626769
80.71567845	17.68619556	0.183723901
80.29336398	17.80285063	0.329996971
79.8704217	17.91821899	0.477466506
79.44629456	18.03220655	0.626153451
79.02108464	18.14472446	0.776077193
78.59468005	18.25587248	0.9272603
78.16726622	18.36549904	1.079723645
77.73871567	18.47369793	1.233489127
77.30914437	18.58037859	1.388579925
76.87805546	18.6854551	1.545018848
76.44655672	18.78901138	1.702829097
76.01415205	18.8909593	1.862034912
75.58098966	18.9912145	2.022661384
75.14689844	19.08985089	2.184732414
74.71215552	19.18673359	2.348274543
74.27655651	19.2819257	2.513313234
73.84027587	19.37534401	2.679875238
73.4035098	19.46690968	2.847988261
72.9660191	19.55667361	3.017678724
72.52757855	19.64451616	3.188976279
72.08910046	19.73047588	3.361908918
71.65017915	19.81447375	3.53650651
71.21000985	19.89644095	3.712799376
70.77050714	19.97639761	3.890817316
70.33101802	20.05424366	4.070591941
69.89116179	20.12998858	4.252155173
69.451496	20.20354123	4.435538955
69.01158121	20.27489569	4.620777414
68.57204981	20.34397087	4.807903571
68.1323985	20.41074744	4.99695158
67.69278052	20.47515231	5.187956947
67.2537473	20.53715158	5.380954728
66.81535388	20.59668353	5.575981159
66.37750086	20.65369537	5.773072434
65.94012129	20.70813158	5.972266953
65.50283528	20.75994026	6.17360168
65.06721961	20.80905443	6.377116109
64.6328367	20.85542258	6.582848102
64.19974393	20.8989858	6.79083777
63.76739452	20.939652	7.001125333
63.33753121	20.97739843	7.213750689
62.90811305	21.01210765	7.428754554
62.47997605	21.04376503	7.646178586
62.05410881	21.07223609	7.866063946
61.63094141	21.09751556	8.088452255
61.20928737	21.11945012	8.313386214
60.78975124	21.13804296	8.540906727
60.37287031	21.15317405	8.771056221
59.95895334	21.16470227	9.003876277
59.54841695	21.17264692	9.239408295
59.14070483	21.17680572	9.477693299
58.73643202	21.17720241	9.718772356
58.33547323	21.1736855	9.962684599
57.93888175	21.16608222	10.209469
57.54669941	21.15442865	10.45916336
57.15914209	21.13855203	10.71180291
56.77614517	21.11825978	10.96742245
56.39867442	21.09359548	11.22605422
56.02589642	21.06436515	11.48772762
55.65909609	21.0304456	11.75246968
55.29882814	20.99161735	12.02030309
54.94589263	20.94793067	12.29124782
54.59968309	20.89916039	12.5653186
54.26065889	20.84516584	12.84252468
53.92948944	20.78570099	13.12286982
53.60700732	20.7208108	13.40635027
53.29364045	20.65024104	13.69295535
52.98870297	20.57382847	13.9826651
52.69486758	20.49140396	14.27544927
52.41151264	20.40279209	14.57126643
52.13930564	20.30781082	14.87006174
51.87934798	20.20627118	15.17176635
51.63237011	20.0979772	15.47629424
51.39837135	19.98272558	15.78354113
51.17934048	19.86030574	16.09338139
50.97574926	19.73049854	16.40566573
50.78813492	19.59307762	16.72021817
50.61710578	19.44780768	17.03683285
50.46443203	19.29444509	17.35526994
50.33082737	19.1327372	17.67525175
50.21743622	18.96242283	17.99645829
50.12546695	18.78323054	18.31852176
50.05691928	18.59492121	18.64102105
50.01195045	18.39711486	18.96347544
49.99241512	18.18956203	19.28533769
49.99968588	17.97196489	19.6059861
50.03549492	17.74397328	19.92471631
50.1013785	17.50528124	20.24073116
50.19889041	17.25553003	20.5531322
50.33036335	16.99441006	20.86090683
50.49612658	16.72151042	21.16291774
50.69950612	16.43652881	21.45788855
50.94233642	16.13907305	21.74439229
51.22594869	15.82874227	22.02083524
51.55324298	15.50519254	22.28544329
51.92531942	15.16814829	22.53624687
52.34536069	14.81707268	22.77106491
52.81387047	14.45166163	22.98749203
53.3337819	14.07157228	23.18288435
53.90709793	13.67646205	23.3543485
54.53481697	13.26585835	23.49873451
55.2200097	12.83974915	23.61263101
55.963157	12.39771944	23.69236802
56.7654081	11.93937646	23.7340266
57.62722426	11.46483707	23.73345815
58.54942624	10.97365211	23.68631394
59.5315028	10.46605409	23.58809157
60.57270373	9.941729885	23.43419388
61.67145202	9.400912833	23.22000697
62.82567422	8.843774949	22.94099846
64.03195308	8.270593018	22.59283139
65.28642875	7.6817602	22.1715005
66.58564124	7.077795695	21.67348079
67.92214122	6.459353451	21.09588925
69.29069628	5.827228376	20.43664982
70.6825304	5.182216289	19.69465632
72.09057897	4.525693074	18.86991782
73.50589532	3.858609786	17.96367956
74.91848481	3.182589714	16.97850837
76.32069154	2.498880041	15.91832406
77.7038066	1.809259257	14.78838123
79.05901165	1.115239064	13.59518646
80.37889797	0.418617529	12.34636003
81.65569976	-0.278888117	11.05044606
82.88392809	-0.975514732	9.716680498
84.05839231	-1.669714847	8.35473167
85.17646863	-2.359616095	6.974426781
86.23554884	-3.043993138	5.585483155
87.2343126	-3.721011598	4.197260477
88.17292981	-4.389797513	2.818546898
89.05351967	-5.048926126	1.457387973
89.87758945	-5.697322158	0.120961408
90.64616507	-6.333803159	-1.184499875
91.36595171	-6.958068475	-2.453741444
92.03837229	-7.569184915	-3.682481928
92.66667684	-8.166597514	-4.867376709
93.25522348	-8.749986175	-6.005955545
93.80760323	-9.318731971	-7.096545786
94.32821269	-9.872754784	-8.138184695
94.8206825	-10.41190996	-9.13052576
95.28708396	-10.93605874	-10.07374884
95.73204996	-11.44518735	-10.96846992
96.15740249	-11.93941361	-11.81566075
96.5656735	-12.41871522	-12.61657493
96.95990802	-12.88329485	-13.3726789
97.34252746	-13.33334033	-14.08559917
97.71491463	-13.7690692	-14.75706815
98.07763835	-14.1907247	-15.38888773
98.43269241	-14.59856947	-15.98289157
98.78219557	-14.99288203	-16.54091923
99.12696012	-15.37395258	-17.06479316
99.46727922	-15.74197753	-17.556301
99.80354913	-16.09747842	-18.01718418
100.1368712	-16.44065039	-18.44912605
100.4680065	-16.77174452	-18.85374513
100.7969246	-17.09120207	-19.23259305
101.1246368	-17.39923405	-19.58714819
101.4519788	-17.69620614	-19.91881703
101.7772903	-17.98239374	-20.22893341
102.1018332	-18.25811271	-20.51875818
102.4253867	-18.52359882	-20.78948388
102.7478814	-18.77922189	-21.0422341
103.0709483	-19.02522203	-21.27806645
103.3928981	-19.26186748	-21.49797706
103.7133832	-19.48929435	-21.70289995
104.0346349	-19.70798701	-21.89371498
104.3547011	-19.91808391	-22.07124613
104.6750013	-20.11982321	-22.23626738
104.9940006	-20.313436	-22.38950468
105.3123703	-20.49914572	-22.53163883
105.6300381	-20.67716857	-22.66330787
105.9469247	-20.84771411	-22.78511027
106.262946	-21.01098464	-22.89760673
106.5780138	-21.16717641	-23.00132391
106.8912285	-21.31647884	-23.09675515
107.204105	-21.4590751	-23.18436314
107.5149228	-21.59514225	-23.26458221
107.8243954	-21.7248516	-23.33781987
108.1325705	-21.84864101	-23.40445891
108.4390826	-21.96612892	-23.46485782
108.7439853	-22.07773789	-23.51935392
109.0476215	-22.18361799	-23.56826482
109.3499132	-22.28391334	-23.61188806
109.6497798	-22.3790552	-23.65050329
109.9474475	-22.46859521	-23.68437412
110.2439856	-22.55295547	-23.71374862
110.5370533	-22.63226209	-23.73885982
110.8290745	-22.70693477	-23.75992733
111.1187493	-22.77649436	-23.77715823
111.4065673	-22.84135484	-23.79074716
111.69212	-22.90192625	-23.80087877
111.9757666	-22.95771284	-23.80772519
112.2578702	-23.00912202	-23.81145053
112.5365354	-23.05655068	-23.81220944
112.8127251	-23.09949723	-23.810147
113.0866271	-23.1385609	-23.80540162
113.3581227	-23.17351609	-23.79810306
113.6273928	-23.20447127	-23.78837428
113.8937683	-23.23189574	-23.77633185
114.1571481	-23.25528722	-23.76208558
114.4183737	-23.27530989	-23.74573998
114.6772463	-23.29146052	-23.72739308
114.9341752	-23.3041104	-23.70713898
115.1874889	-23.31360697	-23.68506557
115.4381895	-23.31946497	-23.66125718
115.6861093	-23.32230703	-23.63579305
115.9325885	-23.32165191	-23.60874892
116.1750445	-23.31810858	-23.58019594
116.4140028	-23.3112025	-23.5502024
116.6509144	-23.3015288	-23.51883246
116.8860495	-23.28862022	-23.48614786
117.1173709	-23.2730567	-23.45220626
117.3464472	-23.25438035	-23.41706342
117.5721269	-23.23315502	-23.38077133
117.7956338	-23.20893273	-23.34338081
118.0156326	-23.18226169	-23.30493881
118.2340918	-23.15270465	-23.26549083
118.44838	-23.12079222	-23.22507987
118.6597993	-23.08633479	-23.18374696
118.869163	-23.0491408	-23.14153088
119.0748307	-23.00972938	-23.09846894
119.2784932	-22.96768163	-23.05459679
119.4783924	-22.92349618	-23.00994785
119.6757349	-22.87676956	-22.96455459
119.8698511	-22.82798229	-22.91844758
120.0610715	-22.77695666	-22.87165599
120.2491584	-22.72351652	-22.8242076
120.4345825	-22.66813026	-22.77612933
120.6174947	-22.61041481	-22.7274466
120.7971237	-22.55081891	-22.67818334
120.9736382	-22.48897573	-22.62836287
121.1474707	-22.42531449	-22.57800721
121.3184092	-22.35967522	-22.52713772
121.4868523	-22.29189754	-22.47577395
121.6520058	-22.22239765	-22.42393567
121.8142695	-22.15101737	-22.37164092
121.9734107	-22.07760378	-22.31890777
122.1299017	-22.00255423	-22.2657524
122.2838921	-21.92554135	-22.21219123
122.4346269	-21.84694418	-22.15823926
122.5824883	-21.76661757	-22.10391137
122.7271916	-21.68442019	-22.04922154
122.8693178	-21.60071779	-21.99418333
123.0085815	-21.51536801	-21.93880925
123.1453156	-21.42823585	-21.88311176
123.2788725	-21.33967093	-21.82710236
123.4095834	-21.24953796	-21.77079244
123.5370797	-21.15770534	-21.71419235
123.6621096	-21.06450794	-21.65731265
123.784308	-20.9698154	-21.60016302
123.9039251	-20.87350222	-21.54275287
124.0204795	-20.77588908	-21.48509112
124.134217	-20.67684879	-21.42718611
124.246017	-20.57626338	-21.36904638
124.3541476	-20.47443721	-21.31067968
124.45948	-20.37124965	-21.25209341
124.5628423	-20.26658729	-21.19329478
124.6626031	-20.16074069	-21.13429067
124.7595843	-20.05359468	-21.07508748
124.8538675	-19.94504036	-21.01569121
124.9453114	-19.83535546	-20.9561083
125.0339938	-19.72442925	-20.89634416
125.1199326	-19.6121596	-20.83640431
125.2031148	-19.4988078	-20.776294
125.2835569	-19.38427118	-20.71601803
125.3612657	-19.26856755	-20.65558141
125.4354772	-19.15159698	-20.59498827
125.5077352	-19.03361055	-20.53424324
125.5772788	-18.91450871	-20.47335023
125.6446863	-18.7941973	-20.41231322
125.7088217	-18.67291324	-20.35113585
125.7702634	-18.55056337	-20.28982171
125.8287968	-18.42705796	-20.22837431
125.8848687	-18.30262241	-20.16679671
125.938265	-18.17716725	-20.10509193
125.9889947	-18.05070841	-20.04326301
126.037483	-17.92316013	-19.98131272
126.0828965	-17.79473652	-19.91924345
126.125661	-17.66535267	-19.85705759
126.1661227	-17.5349283	-19.79475774
126.2036121	-17.40366659	-19.73234599
126.2384709	-17.2714862	-19.66982433
126.2707082	-17.1384015	-19.60719501
126.2998475	-17.00433622	-19.54445972
126.32686	-16.86948274	-19.48162028
126.3512676	-16.73376387	-19.4186781
126.3730809	-16.59719389	-19.35563483
126.3939593	-16.45969882	-19.29249183
126.410602	-16.32146234	-19.22925068
126.4246665	-16.18241133	-19.16591234
126.4362383	-16.04247781	-19.10247804
126.4451671	-15.90183413	-19.03894895
126.4515372	-15.76041222	-18.97532587
126.4553555	-15.61822378	-18.91160992
126.4566153	-15.47520464	-18.84780179
126.4553461	-15.33151693	-18.78390219
126.4515426	-15.18709675	-18.71991181
126.4452112	-15.04195531	-18.65583129
126.4354913	-14.89603242	-18.59166113
126.4241202	-14.749481	-18.52740184
126.41024	-14.60224112	-18.46305379
126.3938566	-14.45432332	-18.39861736
126.3763067	-14.3056703	-18.33409261
126.3549336	-14.15642709	-18.26947993
126.3310739	-14.0065368	-18.20477948
126.3047322	-13.85600931	-18.13999125
126.2756224	-13.7047928	-18.07511546
126.244335	-13.55302111	-18.01015179
126.2105849	-13.40064243	-17.94510051
126.1743767	-13.24766631	-17.87996129
126.1360996	-13.09404339	-17.8147339
126.0949914	-12.93990059	-17.74941831
126.0514425	-12.78518892	-17.68401425
126.0054537	-12.62991673	-17.61852118
125.9581096	-12.47403981	-17.55293886
125.9072667	-12.31767572	-17.48726706
125.8540033	-12.16077919	-17.42150514
125.7983247	-12.00335916	-17.35565277
125.73965	-11.84537405	-17.28970928
125.6791547	-11.68693316	-17.22367422
125.6162591	-11.52799502	-17.15754685
125.5509683	-11.36856827	-17.09132652
125.4841843	-11.20861498	-17.02501266
125.4141193	-11.04823633	-16.95860456
125.341674	-10.88739451	-16.89210132
125.2668539	-10.72609786	-16.82550229
125.1896636	-10.56435461	-16.75880664
125.1109164	-10.40213046	-16.69201347
125.0289996	-10.23951822	-16.62512177
124.9447258	-10.07648364	-16.55813068
124.8581016	-9.913034967	-16.49103934
124.7698494	-9.749141491	-16.42384675
124.6785351	-9.584887798	-16.35655167
124.5848839	-9.42024365	-16.28915324
124.4889012	-9.255216992	-16.22165036
124.3896122	-9.089779871	-16.15404168
124.2889732	-8.924010404	-16.08632622
124.1860142	-8.757881155	-16.01850282
124.0807381	-8.591399477	-15.95057019
123.9721119	-8.424543288	-15.88252725
123.8621871	-8.257378679	-15.81437239
123.7499906	-8.089885644	-15.74610469
123.6354913	-7.922069683	-15.67772245
123.5187008	-7.753939207	-15.60922464
123.3992582	-7.585473315	-15.54060957
123.2778888	-7.416734526	-15.47187608
123.1542348	-7.247702322	-15.40302251
123.0283025	-7.078384208	-15.33404747
122.900456	-6.908764044	-15.2649495
122.7699765	-6.738895258	-15.19572688
122.6372321	-6.568762184	-15.12637827
122.5022223	-6.398371384	-15.05690191
122.364953	-6.227730175	-14.98729624
122.2265117	-6.056826304	-14.91755972
122.0847333	-5.885705096	-14.84769036
121.9407076	-5.71435456	-14.77768681
121.7944386	-5.542781685	-14.70754728
121.6461105	-5.370977377	-14.63726968
121.4953597	-5.198979995	-14.56685252
121.342376	-5.026780932	-14.49629398
121.1871601	-4.854386805	-14.42559206
121.0290037	-4.681792892	-14.35474489
120.8693363	-4.509029407	-14.2837507
120.7074492	-4.336091544	-14.21260759
120.5433415	-4.162985754	-14.14131326
120.377021	-3.989719161	-14.06986599
120.2085068	-3.816290901	-13.99826382
120.0377689	-3.642722922	-13.92650453
119.8648245	-3.469014183	-13.85458593
119.6896795	-3.295171654	-13.78250611
119.5122714	-3.12119843	-13.71026298
119.3327345	-2.947108419	-13.63785422
119.1510038	-2.77290463	-13.56527748
118.9670853	-2.598593942	-13.49253079
118.780982	-2.424183062	-13.41961187
118.5925486	-2.249679043	-13.34651828
118.4020808	-2.075087739	-13.2732476
118.2094374	-1.900416386	-13.19979765
118.0146212	-1.725671691	-13.12616613
117.8174071	-1.550864773	-13.0523503
117.6182497	-1.375993421	-12.97834776
117.4169285	-1.201068898	-12.90415619
117.213446	-1.026097926	-12.82977306
117.0078013	-0.851087176	-12.75519543
116.7996979	-0.676052018	-12.68042101
116.5897446	-0.500982102	-12.60544722
116.3776392	-0.325892731	-12.53027121
116.1633842	-0.150790697	-12.45489015
115.9466077	0.024304535	-12.37930165
115.7280655	0.199411491	-12.3035027
115.5073811	0.374510662	-12.22749024
115.2845606	0.549595223	-12.15126185
115.0599649	0.724641528	-12.07481437
114.8328747	0.899676233	-11.99814473
114.6036573	1.074675711	-11.92125036
114.3723104	1.249632957	-11.84412772
114.1388396	1.424541078	-11.76677405
113.9043432	1.599372253	-11.68918633
113.6666288	1.774161141	-11.61136097
113.4268005	1.948880006	-11.53329539
113.1848542	2.123521549	-11.45498551
112.9418231	2.298053978	-11.37642884
112.6956553	2.472519923	-11.2976215
112.4473833	2.646887468	-11.21856055
112.1970044	2.821149173	-11.13924194
111.9445264	2.995298126	-11.05966298
111.6909	3.16929772	-10.97981925
111.4342246	3.343199074	-10.89970799
111.1754533	3.516965544	-10.81932496
110.9145908	3.6905899	-10.73866679
110.651728	3.864031782	-10.65772987
110.3866882	4.037349523	-10.57650975
110.1195658	4.210502879	-10.49500319
109.8503634	4.383484319	-10.41320629
109.5783084	4.55624885	-10.33111452
109.3049491	4.728863254	-10.2487244
109.0295164	4.901282749	-10.1660318
108.752013	5.073499592	-10.08303258
108.4716137	5.245464875	-9.999722154
108.1899754	5.41725273	-9.916096416
107.9062735	5.588814302	-9.832151159
107.6205109	5.760141613	-9.747882061
107.3326904	5.931226627	-9.663284563
107.0419364	6.102016605	-9.578354134
106.7500087	6.272592717	-9.493086148
106.4560311	6.442902011	-9.407475901
106.1600061	6.612936189	-9.321518782
105.8610097	6.78263859	-9.235209891
105.5609007	6.952097505	-9.148544326
105.2587533	7.121256006	-9.061517164
104.9545696	7.290105341	-8.974123184
104.6473785	7.458584933	-8.886357244
104.3391334	7.626790128	-8.798214437
104.0288627	7.794660174	-8.709689517
103.7165669	7.962185688	-8.620776648
103.402784	8.129302686	-8.531470654
103.0864515	8.296112985	-8.441766271
102.768102	8.462551166	-8.351657043
102.4477442	8.628608934	-8.261138368
102.125861	8.794217554	-8.170203313
101.8014909	8.959485383	-8.078846903
101.4751187	9.12434345	-7.987062248
101.1467502	9.28878256	-7.894843832
100.8175921	9.452731635	-7.802185504
100.4852381	9.616303099	-7.709080421
100.1508986	9.779425656	-7.615522315
99.81457742	9.942089291	-7.521505004
99.4766735	10.10421955	-7.42702149
99.13640039	10.26593441	-7.332065168
98.79415777	10.42715903	-7.236629075
98.44994999	10.58788276	-7.140706239
98.10488787	10.74802816	-7.0442895
97.75676062	10.90771786	-6.947371819
97.40668226	11.06687399	-6.84994567
97.05497408	11.22541614	-6.752003505
96.70100432	11.38347095	-6.653537465
96.34509931	11.54095851	-6.554540511
95.98726165	11.69786629	-6.455003778
95.62778095	11.85411205	-6.35491992
95.26609524	12.00982569	-6.254280408
94.90249555	12.16492442	-6.153077444
94.53698407	12.31939466	-6.051301372
94.16982184	12.47315256	-5.948944702
93.80051003	12.62633044	-5.845998175
93.42930735	12.7788426	-5.742452874
93.05571586	12.93060195	-5.638299749
92.68075117	13.08174327	-5.533529126
92.3039162	13.23217909	-5.428131612
91.92521781	13.38189577	-5.322097719
91.54342107	13.53080464	-5.215417696
91.16102252	13.67904178	-5.108081403
90.77678191	13.82651686	-5.000078193
90.39086563	13.97315103	-4.891398523
90.00299309	14.11904959	-4.782030769
89.61328229	14.26415296	-4.671964964
89.22176533	14.40843519	-4.561189664
88.82719831	14.55180489	-4.449693231
88.43210155	14.69439849	-4.33746486
88.03522828	14.8361237	-4.224492465
87.63673565	14.97688852	-4.110764343
87.23634073	15.11682849	-3.996268345
86.83420038	15.25584969	-3.880991348
86.43039351	15.39389895	-3.764921197
86.02486995	15.53099417	-3.64804546
85.61756702	15.66715675	-3.53034982
85.20856943	15.80233089	-3.41182163
84.79733165	15.93642372	-3.292447213
84.38498526	16.06956497	-3.172212083
83.97098446	16.20166066	-3.051101811
83.55546734	16.33261876	-2.929102281
83.138203	16.46256521	-2.806197914
82.7193313	16.59140694	-2.682374216
82.29966113	16.71905217	-2.55761567
81.87762128	16.84562177	-2.431905484
81.45402561	16.97102329	-2.305228254
81.02901578	17.09516575	-2.177567373
80.60236422	17.21816508	-2.048905597
80.1742147	17.33992902	-1.919225737
79.74471528	17.46036759	-1.788510269
79.31363278	17.57959119	-1.656741358
78.88111672	17.69750755	-1.523899987
78.44732743	17.81402941	-1.389968088
78.01201596	17.92925774	-1.254925397
77.57534498	18.04310348	-1.11875288
77.13684734	18.1554803	-0.981430885
76.69753889	18.2664816	-0.842938526
76.25838185	18.37596166	-0.703254284
75.81654179	18.48400783	-0.562357727
75.37348389	18.5905323	-0.420225824
74.9300449	18.69545416	-0.276837114
74.48464718	18.7988486	-0.132168466
74.03813286	18.90063161	0.013803529
73.59073535	19.0007231	0.161103027
73.14209772	19.09918828	0.309753937
72.69389963	19.19590067	0.459782016
72.2432897	19.29091475	0.611212195
71.79176073	19.38415155	0.76407069
71.33900145	19.47553666	0.918384724
70.88577236	19.56511173	1.074180453
70.43203961	19.65276682	1.231486551
69.97730162	19.73853003	1.390331364
69.52219601	19.82230112	1.550744278
69.06616121	19.90409546	1.712754462
68.60956414	19.98384334	1.876392835
68.15222634	20.06148173	2.041690035
67.69469012	20.13700965	2.208677811
67.23715929	20.21034533	2.377389072
66.77894417	20.28147404	2.547856281
66.32091537	20.35032374	2.720113834
65.86230896	20.41686371	2.894196236
65.40408572	20.48103399	3.070137742
64.94540309	20.54278707	3.247975503
64.48676494	20.6020727	3.427745433
64.02835368	20.65882763	3.609485263
63.5707726	20.71301257	3.793232577
63.11300775	20.76454746	3.979026781
62.65632624	20.81340281	4.1669069
62.19962202	20.85948165	4.35691342
61.74427675	20.90276446	4.549087147
61.28908916	20.94313735	4.743470097
60.8350368	20.98059053	4.94010396
60.38187008	21.01499255	5.139031883
59.93068966	21.04634286	5.34029695
59.48009205	21.07449257	5.543943907
59.03183822	21.09944947	5.750016993
58.58441826	21.12104742	5.958561561
58.139732	21.1393023	6.169622482
57.69663049	21.15408708	6.383246416
57.25525779	21.16525343	6.599478999
56.81633763	21.17283456	6.818366375
56.37992201	21.17662167	7.039955457
55.94607022	21.17662763	7.26429223
55.51627475	21.17271824	7.491423273
55.0890508	21.16470565	7.721393539
54.66521999	21.15263954	7.954248985
54.24576186	21.13633921	8.190033417
53.82996752	21.11560441	8.428791163
53.41815826	21.09049385	8.670563784
53.01206613	21.06080461	8.915392686
52.61110212	21.02641376	9.163316449
52.21477474	20.9870939	9.414371153
51.8250222	20.94290958	9.66859104
51.44063663	20.89362761	9.926006876
51.06291893	20.83910675	10.18664511
50.69273316	20.77919975	10.45052828
50.32920131	20.71364686	10.71767337
49.97406307	20.64250375	10.98809192
49.62625151	20.56550102	11.26178837
49.2879879	20.48246899	11.53875921
48.95983683	20.39323137	11.81899231
48.6411956	20.29760535	12.10246438
48.3339242	20.19540125	12.38914124
48.03869317	20.08642235	12.67897488
47.75428215	19.97046471	12.9719022
47.48341873	19.8473171	13.2678422
47.22652519	19.71675902	13.56669519
46.98408618	19.57856367	13.86833857
46.75665623	19.4324948	14.17262473
46.54594957	19.2783078	14.47937752
46.35334109	19.11574894	14.78838912
46.17847533	18.94455628	15.09941484
46.02392547	18.76445751	15.41216978
45.89025504	18.57521337	15.72632266
45.77783884	18.37644075	16.04149113
45.68955587	18.16789029	16.3572347
45.6262348	17.94926275	16.67304801
45.58910378	17.72020769	16.98835322
45.58021172	17.48041808	17.30249113
45.60044515	17.2295322	17.61471258
45.65200053	16.96724388	17.92416738
45.73607826	16.69313586	18.22989385
45.85494767	16.40687429	18.53080638
46.01176386	16.10817207	18.82568338
46.20691641	15.79651851	19.11315293
46.44324553	15.47160763	19.39167958
46.72300557	15.13306877	19.65954925
47.04732076	14.78053392	19.9148546
47.41817544	14.41364051	20.15548131
47.83805328	14.03203472	20.37909383
48.30906725	13.63537622	20.58312446
48.83268975	13.22334241	20.76476382
49.4120679	12.79563381	20.92095476
50.04753012	12.35198124	21.04839247
50.74086665	11.89199473	21.14352968
51.4924674	11.41580079	21.2025912
52.30339289	10.92295574	21.22159874
53.17348555	10.41354815	21.19640699
54.10288002	9.887726592	21.1227559
55.09136544	9.345284382	20.99633755
56.13692241	8.78655303	20.812881
57.23637214	8.211820468	20.56825504
58.3870394	7.621491425	20.25858792
59.58425131	7.016097221	19.88040223
60.82400092	6.396304504	19.43076298
62.09978739	5.762791905	18.90742782
63.40631004	5.116771927	18.30899733
64.73590626	4.459210795	17.63505436
66.08038959	3.79123217	16.88627959
67.43141117	3.114437789	16.06453534
68.78129346	2.430110196	15.17290757
70.1210991	1.739959132	14.21569658
71.44418048	1.045676314	13.19835481
72.743079	0.348905557	12.12737212
74.0096345	-0.348613895	11.0101147
75.23850942	-1.045089315	9.854623959
76.42461111	-1.738908856	8.66938898
77.56413866	-2.42842316	7.46310375
78.65382258	-3.112189256	6.244426411
79.69453343	-3.788478162	5.021755425
80.6830882	-4.456389611	3.803033873
81.62177783	-5.114286155	2.595590558
82.51081409	-5.761590257	1.406021469
83.35142743	-6.397136266	0.240113175
84.14663541	-7.020129414	-0.897195426
84.89913114	-7.629903911	-2.001815583
85.61368705	-8.22591619	-3.070483298
86.29039407	-8.807736225	-4.100710904
86.93353893	-9.375110939	-5.090724164
87.5462953	-9.927624187	-6.039387081
88.13116111	-10.46524148	-6.946124864
88.69113403	-10.98786085	-7.810844287
89.22906607	-11.49545046	-8.633856244
89.74631116	-11.98814338	-9.415805233
90.24723906	-12.46592334	-10.15760417
90.73292852	-12.9289979	-10.8603729
91.20551343	-13.37755866	-11.52539104
91.66502876	-13.8118267	-12.15405038
92.11514368	-14.23204756	-12.74781835
92.55664828	-14.63848605	-13.3082066
92.98955264	-15.03142236	-13.836746
93.41539669	-15.41114798	-14.33496462
93.83441399	-15.77796257	-14.80437261
94.24837283	-16.13208605	-15.24644781
94.65731021	-16.47401128	-15.66262667
95.06201114	-16.80389559	-16.05429773
95.46321523	-17.1221727	-16.42279614
95.86068917	-17.42905971	-16.7693998
96.25417198	-17.72491625	-17.0953279
96.64486223	-18.01002186	-17.40174171
97.03323555	-18.28465409	-17.68974148
97.41841964	-18.54915377	-17.96037114
97.80190021	-18.80378467	-18.21461617
98.18241897	-19.04882126	-18.45340825
98.56134479	-19.28442516	-18.6776257
98.93765536	-19.51104988	-18.88809463
99.31187275	-19.72885973	-19.08559542
99.68401741	-19.93809915	-19.27085967
100.0540966	-20.13900567	-19.44457691
100.4217268	-20.3318091	-19.60739436
100.78726	-20.51673227	-19.75992064
101.1506708	-20.69399093	-19.90272755
101.5123187	-20.86379376	-20.03635285
101.8709901	-21.0263422	-20.16130002
102.2278156	-21.1818319	-20.27804403
102.581951	-21.33045164	-20.38703009
102.9333314	-21.47238367	-20.48867645
103.283131	-21.60780465	-20.58337679
103.6304846	-21.73688525	-20.67150107
103.9750755	-21.86005636	-20.75339679
104.3173915	-21.97694829	-20.82939128
104.6566753	-22.08797719	-20.89979227
104.9937266	-22.19329231	-20.96488921
105.3285009	-22.29303734	-21.02495485
105.660026	-22.38763602	-21.08024554
105.9888636	-22.47665308	-21.13100324
106.3152867	-22.56050383	-21.17745647
106.6378808	-22.63931361	-21.21981919
106.9582992	-22.71349446	-21.25829513
107.275511	-22.78258115	-21.29307441
107.5906015	-22.84698051	-21.32433853
107.9023715	-22.90709396	-21.35225709
108.2114333	-22.96244161	-21.37699173
108.5168432	-23.0134215	-21.3986942
108.8197341	-23.06042378	-21.41750856
109.1193997	-23.1029613	-21.43357091
109.4172615	-23.14142299	-21.44700992
109.7110919	-23.17618248	-21.45794688
110.0020962	-23.20675585	-21.46649773
110.2897974	-23.23379977	-21.47277157
110.5748509	-23.25682632	-21.47687164
110.8564696	-23.27643963	-21.47889631
111.1354067	-23.29228694	-21.47893874
111.410465	-23.30459474	-21.47708663
111.6826132	-23.31375075	-21.47342439
111.9515502	-23.31928154	-21.46803107
112.2174049	-23.32179643	-21.46098243
112.4801788	-23.32082758	-21.4523504
112.7397142	-23.31697106	-21.4422028
112.9957479	-23.30976437	-21.43060506
113.2489408	-23.29979001	-21.41761794
113.4992858	-23.28659267	-21.40330045
113.7461273	-23.27074074	-21.38770885
113.9902236	-23.25178704	-21.37089556
114.2307055	-23.23028443	-21.35291181
114.4679733	-23.205796	-21.33380526
114.7020902	-23.17885837	-21.31362221
114.933641	-23.14904548	-21.29240607
115.1613979	-23.11687604	-21.27019883
115.3860887	-23.08193761	-21.24704039
115.6074897	-23.04473127	-21.22296838
115.8257164	-23.0050774	-21.19801954
116.0403546	-22.9627973	-21.17222814
116.2522384	-22.91837866	-21.145627
116.4611729	-22.87142859	-21.11824809
116.6667329	-22.82241623	-21.090121
116.8687866	-22.77096199	-21.06127471
117.068037	-22.71751778	-21.03173688
117.2641426	-22.66191855	-21.00153383
117.4585978	-22.60399913	-20.97069035
117.6484344	-22.54419768	-20.93923082
117.8348176	-22.48215776	-20.90717803
118.0183994	-22.41829821	-20.87455386
118.1988657	-22.35246401	-20.84137948
118.3765177	-22.28450006	-20.80767488
118.5507712	-22.214812	-20.7734597
118.7219284	-22.14324677	-20.73875242
118.8896605	-22.06965591	-20.70357054
119.0546437	-21.99442804	-20.66793053
119.2168378	-21.91724412	-20.63184938
119.3756814	-21.83847482	-20.59534223
119.5314644	-21.75797833	-20.55842391
119.6851078	-21.67561872	-20.52110893
119.8347988	-21.59175162	-20.48341068
119.9814536	-21.50624059	-20.44534257
120.1253219	-21.41895472	-20.40691707
120.2659293	-21.33023341	-20.36814624
120.403525	-21.23994651	-20.3290414
120.5389859	-21.14796697	-20.2896142
120.6705865	-21.0546212	-20.24987499
120.7992004	-20.9597827	-20.20983413
120.9243342	-20.86333042	-20.16950092
121.0469957	-20.7655749	-20.12888482
121.1666967	-20.66639629	-20.08799531
121.2835639	-20.56567731	-20.04684089
121.3973663	-20.46371619	-20.00542945
121.5082324	-20.36039673	-19.96376923
121.6155541	-20.25560746	-19.9218677
121.7205693	-20.14963208	-19.87973232
121.8226741	-20.04235993	-19.83737039
121.9218863	-19.93368551	-19.79478839
122.0181932	-19.82387754	-19.75199254
122.1116156	-19.71283158	-19.70898941
122.2014087	-19.60044591	-19.66578483
122.2890823	-19.48697804	-19.62238454
122.3738959	-19.37232713	-19.57879399
122.4557333	-19.25639685	-19.53501827
122.5348502	-19.13943183	-19.49106268
122.6111307	-19.02133585	-19.44693183
122.6845839	-18.90212596	-19.40263066
122.7557338	-18.78171073	-19.35816334
122.8235599	-18.66032296	-19.31353415
122.8885824	-18.53787005	-19.26874734
122.9519732	-18.41426604	-19.22380649
123.0114178	-18.28973076	-19.17871552
123.0680857	-18.16417821	-19.13347814
123.1219813	-18.0376222	-19.08809768
123.1734867	-17.90998112	-19.04257749
123.2218673	-17.78146399	-18.99692057
123.2675013	-17.65198817	-18.95112997
123.309228	-17.52147569	-18.90520861
123.3493894	-17.3901245	-18.85915914
123.3868281	-17.25785676	-18.81298425
123.4215517	-17.12468607	-18.76668643
123.4545155	-16.99053745	-18.72026795
123.4838319	-16.85559997	-18.67373108
123.5104559	-16.71979906	-18.62707828
123.5343936	-16.58314718	-18.58031148
123.5557827	-16.44557505	-18.53343239
123.5743727	-16.3072598	-18.48644306
123.5902978	-16.16813103	-18.4393452
123.6036103	-16.0281239	-18.39214045
123.6142322	-15.88740544	-18.34483063
123.6222107	-15.74590948	-18.29741693
123.6275539	-15.60364799	-18.24990086
123.6294674	-15.46055923	-18.20228393
123.6295614	-15.31680132	-18.15456735
123.6270405	-15.17231215	-18.1067519
123.6219131	-15.02710284	-18.05883926
123.6140483	-14.88111531	-18.01083012
123.6037243	-14.73449777	-17.96272554
123.590814	-14.58719286	-17.91452647
123.5753243	-14.43921113	-17.86623388
123.5554961	-14.29049792	-17.81784816
123.5348594	-14.14119268	-17.76937025
123.5116642	-13.99124213	-17.7208009
123.4859112	-13.84065498	-17.67214038
123.4580614	-13.68938149	-17.62338975
123.4272183	-13.53755224	-17.57454899
123.3938414	-13.3851174	-17.52561872
123.3579315	-13.23208517	-17.47659944
123.3175262	-13.07840945	-17.42749134
123.2765738	-12.92421322	-17.37829481
123.2331063	-12.76944823	-17.32900985
123.1871329	-12.61412449	-17.2796368
123.1389282	-12.45819828	-17.23017571
123.0879607	-12.30178435	-17.18062685
123.0345042	-12.1448389	-17.13099019
122.9785633	-11.98737071	-17.08126562
122.9211069	-11.82933947	-17.03145303
122.8602163	-11.67085225	-16.98155266
122.7968583	-11.51186868	-16.93156417
122.731039	-11.35239735	-16.8814876
122.6636385	-11.1924016	-16.83132247
122.5929115	-11.03198007	-16.78106874
122.5197381	-10.87109612	-16.73072603
122.444124	-10.70975818	-16.68029411
122.3664705	-10.5479536	-16.62977259
122.2863824	-10.38571172	-16.57916109
122.2034784	-10.22306109	-16.52845927
122.1181509	-10.05998852	-16.47766654
122.0304079	-9.896502601	-16.42678256
121.940954	-9.732573628	-16.3758067
121.8483951	-9.568284723	-16.32473855
121.7534321	-9.403605672	-16.27357729
121.6560738	-9.238544897	-16.2223225
121.5569333	-9.073075737	-16.17097359
121.454793	-8.907273676	-16.11952962
121.3502723	-8.741113016	-16.0679902
121.2433677	-8.574600274	-16.01635422
121.1346141	-8.40771382	-15.96462135
121.0229656	-8.240520759	-15.91279043
120.9089534	-8.072998976	-15.86086091
120.7925767	-7.905155232	-15.8088317
120.6738443	-7.736997501	-15.75670209
120.5531903	-7.568505951	-15.70447107
120.4297559	-7.39974161	-15.65213794
120.3039712	-7.230684262	-15.59970127
120.1758478	-7.06134204	-15.54716045
120.0457313	-6.891698761	-15.49451422
119.9129352	-6.721807279	-15.44176173
119.7778108	-6.551652182	-15.38890186
119.640356	-6.381239861	-15.33593331
119.5007802	-6.21056355	-15.28285519
119.3587475	-6.039654616	-15.22966628
119.2143359	-5.868514152	-15.17636519
119.0676141	-5.697145118	-15.12295098
118.9185849	-5.525554287	-15.06942233
118.7674227	-5.353733183	-15.0157778
118.6137864	-5.18171937	-14.96201635
118.4578534	-5.009504559	-14.90813656
118.2996224	-4.837095178	-14.85413688
118.1391919	-4.664487179	-14.80001621
117.9763841	-4.491709993	-14.74577311
117.8112902	-4.318758949	-14.691406
117.6439133	-4.145640809	-14.63691342
117.4742586	-3.97236255	-14.58229401
117.3023377	-3.798923489	-14.52754629
117.1281343	-3.62534505	-14.47266847
116.9516613	-3.451626668	-14.4176591
116.7729228	-3.277775167	-14.36251668
116.5918481	-3.103793733	-14.30723957
116.4085837	-2.929695976	-14.25182589
116.2230612	-2.75548523	-14.19627412
116.0352849	-2.581168252	-14.14058262
115.8452572	-2.40675175	-14.0847496
115.6528242	-2.232242681	-14.02877307
115.4582976	-2.057647097	-13.97265142
115.2615278	-1.882972132	-13.91638287
115.0625168	-1.708224491	-13.85996557
114.8610334	-1.533415121	-13.80339726
114.6575447	-1.358542166	-13.74667638
114.4518231	-1.183616708	-13.68980097
114.2438697	-1.008645443	-13.63276893
114.0338682	-0.833638105	-13.57557807
113.8217808	-0.658600788	-13.51822662
113.6071472	-0.483532622	-13.4607125
113.3902883	-0.308445662	-13.40303326
113.1712103	-0.133346729	-13.34518702
112.9495378	0.041745064	-13.28717165
112.7260265	0.216847562	-13.22898468
112.5003021	0.391941599	-13.17062395
112.2723687	0.56702035	-13.11208739
112.0417747	0.742060587	-13.05337223
111.8094239	0.917088115	-12.99447642
111.5748705	1.092079724	-12.93539761
111.3381112	1.267028386	-12.87613292
111.0991533	1.44192727	-12.81668044
110.8574783	1.616749026	-12.75703738
110.6141245	1.791527295	-12.69720113
110.3685771	1.966234773	-12.63716926
110.1208348	2.140864295	-12.57693887
109.8703218	2.315384677	-12.51650774
109.6181993	2.489837142	-12.45587256
109.3638928	2.664190512	-12.39503119
109.1073983	2.838437328	-12.33398018
108.8480777	3.012542421	-12.27271729
108.587219	3.186554776	-12.21123911
108.3241813	3.360439007	-12.14954305
108.0589663	3.53418779	-12.08762607
107.7915726	3.707793558	-12.02548497
107.5213027	3.881217112	-11.96311697
107.2495637	4.054514956	-11.9005185
106.9756527	4.227647503	-11.83768661
106.6995739	4.400607379	-11.77461826
106.4197702	4.573350936	-11.71130999
106.1393575	4.745942278	-11.64775821
105.856781	4.918337941	-11.58395991
105.5720426	5.090530179	-11.51991158
105.2851223	5.262471522	-11.45560983
104.9960629	5.434233355	-11.39105084
104.7048452	5.605768003	-11.32623088
104.4114714	5.777067599	-11.26114658
104.1153817	5.94809595	-11.19579413
103.8173995	6.118886204	-11.1301699
103.5175685	6.28943222	-11.06426979
103.2155881	6.459710601	-10.99808993
102.9114593	6.629713038	-10.9316265
102.6058438	6.7993845	-10.86487535
102.2974243	6.968810064	-10.79783236
101.9868602	7.137934073	-10.73049307
101.6741547	7.306748193	-10.66285356
101.3599176	7.475193676	-10.59490925
101.0429353	7.643362159	-10.52665624
100.7238161	7.811194315	-10.45808959
100.4025616	7.978681136	-10.38920465
100.0789594	8.145760765	-10.31999733
99.75344219	8.312530312	-10.25046234
99.42579643	8.478927414	-10.18059512
99.09602368	8.644942751	-10.11039089
98.76463747	8.810510461	-10.03984455
98.43061436	8.975733883	-9.96895105
98.09447111	9.14054727	-9.897705606
97.75620561	9.304940042	-9.826102194
97.41629461	9.468844202	-9.754136071
97.07379743	9.632367889	-9.681801873
96.72918592	9.795441603	-9.609094
96.38246234	9.958055036	-9.536006408
96.03254424	10.12013672	-9.462533739
95.6816077	10.28179946	-9.388670225
95.32856652	10.44297091	-9.314409904
94.97342334	10.60364041	-9.239746606
94.6165759	10.76373345	-9.164674373
94.2572361	10.92336696	-9.089186776
93.89580012	11.08246525	-9.013277044
93.53188752	11.24095156	-8.936939246
93.16627254	11.39894706	-8.860166643
92.79857061	11.55637352	-8.782952311
92.42878474	11.71321928	-8.705289411
92.05725362	11.86940527	-8.627171264
91.68330887	12.02505443	-8.54859023
91.30729051	12.18008707	-8.469539106
90.92920266	12.33449124	-8.390011022
90.54935368	12.48818429	-8.309997529
90.16713208	12.64129264	-8.229491423
89.78285092	12.79373398	-8.148484534
89.39680085	12.94542498	-8.066968956
89.00841039	13.09649319	-7.98493664
88.61797202	13.24685457	-7.902379043
88.22548944	13.39649546	-7.819287907
87.83051424	13.54533097	-7.735654249
87.43395742	13.69348881	-7.651468965
87.03537226	13.84088432	-7.566723478
86.63358376	13.98743044	-7.481407943
86.23095676	14.13325671	-7.395513765
85.82631287	14.27827487	-7.309030272
85.41966143	14.42247088	-7.22194819
85.00983501	14.56575771	-7.134257557
84.59918667	14.7082621	-7.045947807
84.18654708	14.84989651	-6.957008748
83.77075681	14.99057354	-6.86742929
83.35415835	15.13041883	-6.777198768
82.93558994	15.2693445	-6.686306141
82.51390219	15.40726307	-6.594739885
82.09141797	15.54429693	-6.502487736
81.6669874	15.68035882	-6.409538568
81.24061755	15.81542993	-6.315879695
80.81117766	15.94942315	-6.221498836
80.38095966	16.08245749	-6.126383202
79.94883038	16.21444466	-6.030519441
79.51503318	16.34529813	-5.93389507
79.07910934	16.47513269	-5.83649597
78.64130319	16.60385953	-5.73830768
78.20321115	16.73139391	-5.639316463
77.76167101	16.85784482	-5.539507807
77.31828564	16.98312592	-5.438866968
76.87265396	17.1071514	-5.33737783
76.42561514	17.23002532	-5.235025501
75.97676947	17.35166157	-5.131793884
75.52639684	17.47197691	-5.027666083
75.07398025	17.5910676	-4.922625925
74.61980283	17.70884976	-4.81665646
74.16416129	17.82524065	-4.709738848
73.7065084	17.94032919	-4.601856104
73.24680585	18.05397953	-4.492989988
72.78575196	18.16627153	-4.383121084
72.32302609	18.27712488	-4.272230171
71.85770593	18.38646243	-4.160297252
71.39170036	18.49435476	-4.047302804
70.92408601	18.60072276	-3.933224622
70.45398814	18.70549348	-3.818042406
69.98323119	18.80872531	-3.701734168
69.51025186	18.91031081	-3.584277644
69.0362831	19.01027403	-3.465649418
68.56100284	19.10856708	-3.34582653
68.08468482	19.205113	-3.224783687
67.60652669	19.29994811	-3.102497197
67.12697736	19.39300247	-2.978941489
66.64651981	19.4842109	-2.854089771
66.16428734	19.57359609	-2.72791637
65.68125714	19.66106755	-2.600393484
65.1964856	19.74663302	-2.471492823
64.71044729	19.83021289	-2.341185393
64.22329979	19.91180203	-2.209442655
63.73502862	19.99133996	-2.076232315
63.24509291	20.06877489	-1.941525178
62.75471686	20.14408444	-1.805288599
62.26283455	20.2172075	-1.66748887
61.77055484	20.28810815	-1.528093447
61.27693916	20.35673649	-1.387067779
60.78297582	20.42303944	-1.244376419
60.28786118	20.48697824	-1.099982146
59.79245771	20.54848349	-0.953848807
59.29610048	20.6075277	-0.805937519
58.79952504	20.66402472	-0.656209171
58.3022087	20.71795709	-0.504623315
57.80475525	20.76922205	-0.351139078
57.30679118	20.81781294	-0.195713778
56.80878504	20.86360931	-0.038304284
56.31051735	20.90661593	0.121133883
55.81231822	20.94669376	0.282646532
55.31412679	20.98385766	0.446280627
54.81613201	21.01795003	0.612084127
54.31843598	21.04899729	0.780105236
53.82108565	21.07682289	0.950395243
53.32435022	21.10146115	1.123005431
52.82832535	21.12278434	1.297987966
52.33287221	21.14064025	1.475396524
51.83860118	21.15508254	1.655286147
51.34511352	21.16588357	1.837713122
50.85271009	21.17310442	2.02273451
50.3627537	21.1765827	2.210409102
49.87342405	21.17613473	2.400795507
49.38589126	21.17183666	2.593954949
48.90008965	21.16345726	2.789948438
48.41644214	21.15093431	2.988838113
47.93510521	21.13421278	3.190688078
47.45647661	21.11313503	3.395561592
46.9808275	21.08747602	3.603523488
46.50871742	21.05733	3.814638511
46.03964107	21.02246997	4.028971839
45.57416057	20.98265267	4.246589488
45.11285028	20.93797151	4.467555956
44.65552232	20.88817859	4.691936451
44.20339846	20.83313176	4.919795096
43.75640668	20.77268337	5.151194824
43.31430938	20.70655947	5.386197372
42.87740744	20.63484186	5.624862497
42.44690382	20.55724759	5.867246701
42.02326428	20.47360587	6.113403985
41.60738666	20.38373974	6.363383998
41.1989834	20.28746569	6.61723241
40.79901953	20.18459336	6.874988351
40.40808701	20.07492511	7.136684655
40.02604276	19.95825593	7.402346127
39.65434376	19.83437396	7.671987538
39.29370058	19.70305836	7.945613508
38.94412384	19.56408032	8.223215472
38.60754417	19.41720329	8.504769439
38.28407418	19.26218174	8.790234522
37.97499062	19.09876149	9.079549815
37.68160869	18.92667834	9.372631233
37.40448417	18.74571466	9.669368212
37.14370609	18.55546904	9.969620046
36.90223662	18.3557141	10.2732109
36.67992979	18.14614896	10.57992587
36.47921909	17.92647339	10.88950442
36.2994415	17.6963351	11.20163521
36.14401416	17.4554112	11.51594864
36.01392446	17.20338329	11.8320093
35.91062244	16.93985944	12.14930737
35.83634532	16.66455928	12.46724938
35.79167914	16.37702262	12.78514822
35.77903265	16.07695561	13.10221153
35.80088083	15.76400416	13.41753028
35.86068507	15.43769863	13.73006486
35.95825052	15.0977261	14.0386325
36.09597109	14.74371913	14.34189187
36.27625314	14.375317	14.63833003
36.50150171	13.9921677	14.92624643
36.77383407	13.59393325	15.20374053
37.09481369	13.18029406	15.46869767
37.46725767	12.75095457	15.71877966
37.89263869	12.30549042	15.9514161
38.37465097	11.8439933	16.16380283
38.913685	11.36597103	16.35290314
39.51100707	10.87160327	16.51545909
40.16811489	10.36053276	16.64801067
40.88550881	9.832924446	16.74692739
41.66366186	9.288997853	16.80845161
42.50145126	8.72869194	16.82875728
43.39891836	8.152436857	16.80402507
44.35403004	7.560648356	16.73053117
45.36525222	6.953869388	16.60475454
46.42871616	6.332681575	16.42349292
47.54031733	5.698098649	16.183991
48.69607319	5.050984907	15.88407012
49.88925554	4.392360304	15.52225469
51.11512723	3.723649001	15.09788703
52.36653182	3.046064405	14.61121925
53.63592875	2.36125104	14.06347693
54.91690798	1.670675993	13.45688382
56.20308364	0.976086015	12.79464597
57.48526005	0.279186447	12.080892
58.75850228	-0.418284019	11.32057425
60.01616591	-1.114662913	10.51933299
61.25283544	-1.808139138	9.683332789
62.46312619	-2.497279251	8.819078843
63.6435697	-3.180298011	7.933228348
64.79193124	-3.85607377	7.032406879
65.9056946	-4.522946531	6.123042215
66.98307009	-5.180124794	5.211221008
68.02355026	-5.826365458	4.302575317
69.02837181	-6.460750478	3.40219922
69.99675815	-7.082495919	2.514595774
70.93068691	-7.690946901	1.643652352
71.83106429	-8.285570415	0.792640914
72.69943414	-8.865947429	-0.035764214
73.53722363	-9.431762588	-0.839450729
74.34682334	-9.982818373	-1.616823347
75.12958293	-10.51889414	-2.366752762
75.88729223	-11.03995387	-3.088521226
76.62351168	-11.54603467	-3.781766861
77.33794716	-12.03711583	-4.446431803
78.03253778	-12.51334751	-5.082711712
78.70900312	-12.97488937	-5.691009439
79.36863391	-13.42201864	-6.271895716
80.01328949	-13.85483231	-6.826071517
80.64363263	-14.27347312	-7.354336783
81.26135897	-14.67847753	-7.857564066
81.86734001	-15.07001063	-8.336674616
82.46213779	-15.44836556	-8.792620517
83.04559384	-15.81384318	-9.226368726
83.61918277	-16.16667071	-9.638887679
84.183523	-16.5073279	-10.03113825
84.73951971	-16.8360336	-10.4040643
85.28788859	-17.15306262	-10.75858763
85.82869168	-17.45880534	-11.09560362
86.36181612	-17.75351556	-11.41597622
86.88824304	-18.03752607	-11.72053785
87.40707492	-18.3110953	-12.01008575
87.91967244	-18.57456308	-12.28538261
88.42641974	-18.82819246	-12.54715699
88.92684409	-19.07225667	-12.79610127
89.42101282	-19.30692095	-13.03287459
89.91041332	-19.53263068	-13.25810181
90.39361801	-19.74955224	-13.47237627
90.87183258	-19.95792972	-13.67625957
91.34443531	-20.15799928	-13.87028295
91.81226603	-20.34999033	-14.05494929
92.27465806	-20.53412445	-14.23073368
92.73128439	-20.71061723	-14.39808578
93.18335873	-20.87967612	-14.55743045
93.63094908	-21.04150213	-14.70916743
94.07411821	-21.19628978	-14.85367624
94.51292066	-21.34422729	-14.99131428
94.94576503	-21.48549657	-15.12241928
95.3742991	-21.62027335	-15.24731043
95.7981426	-21.74872743	-15.36628905
96.21689326	-21.87102294	-15.47963967
96.63170176	-21.98757493	-15.58763168
97.04165923	-22.09802697	-15.69051908
97.4474434	-22.20278073	-15.78854242
97.84819537	-22.30197873	-15.88192858
98.24481664	-22.39579425	-15.97089306
98.63708713	-22.48453004	-16.05563917
99.02468274	-22.56787505	-16.13635871
99.40772488	-22.64619262	-16.2132346
99.786792	-22.71987914	-16.28643989
100.161848	-22.7884984	-16.35613716
100.5323879	-22.85244158	-16.42248172
100.8984381	-22.91209524	-16.48562041
101.2601607	-22.96700866	-16.54569273
101.6178644	-23.01756535	-16.60283093
101.9710769	-23.06413923	-16.65716009
102.319553	-23.10627335	-16.70879989
102.6640331	-23.14434087	-16.75786331
103.004575	-23.1787008	-16.80445736
103.340883	-23.2088982	-16.84868507
103.6730768	-23.23556002	-16.89064273
104.0002602	-23.25822764	-16.93042316
104.324523	-23.27725615	-16.96811456
104.6443327	-23.29297953	-17.00380031
104.960583	-23.30495164	-17.03755985
105.2722358	-23.31376514	-17.06946936
105.5805392	-23.31897485	-17.09960123
105.8841117	-23.32116255	-17.12802486
106.1834606	-23.31988612	-17.15480523
106.4790187	-23.31571477	-17.18000538
106.770527	-23.30821331	-17.20368556
107.0581462	-23.29793681	-17.22590218
107.3424276	-23.28445758	-17.24671077
107.6221858	-23.26831498	-17.26616265
107.8970916	-23.24909042	-17.28430814
108.1690529	-23.22730913	-17.30119472
108.4368511	-23.20256112	-17.31686829
108.7010909	-23.17535504	-17.3313712
108.9618588	-23.14529191	-17.34474631
109.2184558	-23.11286598	-17.35703347
109.4711175	-23.07768641	-17.36826994
109.7201381	-23.04023252	-17.37849328
109.9653984	-23.00033569	-17.38773842
110.2062538	-22.95782839	-17.39603841
110.4440421	-22.91317613	-17.40342588
110.6781012	-22.86600712	-17.40993132
110.9084904	-22.8167693	-17.41558453
111.1346301	-22.76510485	-17.42041417
111.3576866	-22.71144323	-17.4244469
111.5771062	-22.65563069	-17.4277095
111.7935682	-22.59751207	-17.43022648
112.0057637	-22.53750481	-17.43202227
112.2144518	-22.47527268	-17.43311996
112.419487	-22.41121468	-17.43354153
112.6209686	-22.34518522	-17.43330858
112.8190077	-22.2770396	-17.43244173
113.0134286	-22.20716316	-17.43096072
113.2038173	-22.13524377	-17.4288846
113.3912399	-22.06164901	-17.42623158
113.5751885	-21.98624264	-17.42301894
113.7545049	-21.90889155	-17.41926397
113.9315487	-21.82994948	-17.41498307
114.1051656	-21.74928373	-17.41019156
114.274816	-21.66676535	-17.40490456
114.4416219	-21.5827339	-17.39913669
114.6050478	-21.49706172	-17.39290214
114.7651826	-21.40962476	-17.38621434
114.9218928	-21.32074826	-17.3790863
115.0752643	-21.23030732	-17.37153
115.2247043	-21.13818468	-17.36355857
115.3714468	-21.04469043	-17.35518318
115.5148969	-20.94970587	-17.34641511
115.6550858	-20.85311679	-17.33726464
115.7919921	-20.75522019	-17.32774263
115.9256487	-20.65590239	-17.31785936
116.0560488	-20.55505414	-17.30762442
116.1832441	-20.45295791	-17.29704678
116.3072303	-20.3495055	-17.28613583
116.4272724	-20.24459278	-17.27490037
116.544878	-20.13848936	-17.26334887
116.6593147	-20.03109118	-17.25148974
116.7704779	-19.92229817	-17.23933018
116.8786134	-19.81236834	-17.22687834
116.9836169	-19.70120157	-17.21414119
117.084635	-19.58870419	-17.20112618
117.1834111	-19.47511916	-17.18783981
117.279094	-19.36035294	-17.17428886
117.3714646	-19.24431573	-17.16047997
117.4609967	-19.12723922	-17.14641896
117.5474709	-19.0090338	-17.13211158
117.6309005	-18.88971636	-17.1175643
117.7102869	-18.76920138	-17.10278245
117.7876552	-18.64770824	-17.08777072
117.8620154	-18.52515287	-17.07253533
117.9337247	-18.40145279	-17.05708053
118.0020983	-18.27681839	-17.04141162
118.0674921	-18.15116682	-17.02553309
118.1299216	-18.02451462	-17.00944988
118.188952	-17.89678367	-16.99316597
118.24548	-17.76817309	-16.97668574
118.2990737	-17.63860526	-16.96001319
118.3499538	-17.50800673	-16.94315239
118.3977096	-17.37656594	-16.92610707
118.4425626	-17.24421	-16.90888106
118.4845232	-17.11095249	-16.89147799
118.5244763	-16.97672413	-16.87390118
118.5606801	-16.84170224	-16.85615368
118.5940235	-16.70581892	-16.83823956
118.6234229	-16.56902642	-16.82016139
118.6507229	-16.43143809	-16.80192216
118.6755278	-16.29304375	-16.78352475
118.6975091	-16.15383811	-16.76497216
118.716649	-16.01375848	-16.74626694
118.7330049	-15.87296461	-16.72741181
118.7465627	-15.73139489	-16.70840928
118.7573311	-15.58906101	-16.68926175
118.7659676	-15.4459045	-16.66997166
118.7711848	-15.30207624	-16.65054138
118.7736376	-15.15751786	-16.63097256
118.7733361	-15.01224044	-16.61126804
118.7700935	-14.86618919	-16.59142941
118.7643076	-14.71950658	-16.57145894
118.7557886	-14.57213675	-16.5513582
118.7445476	-14.42409107	-16.53112915
118.7303115	-14.27531834	-16.51077357
118.713649	-14.12595178	-16.49029302
118.6942877	-13.97594024	-16.46968918
118.6722366	-13.82529415	-16.44896376
118.6471278	-13.67396453	-16.42811812
118.6197156	-13.52207815	-16.40715372
118.5896338	-13.36958636	-16.38607183
118.5568899	-13.21649881	-16.36487398
118.5218089	-13.06277144	-16.34356133
118.4837635	-12.90852108	-16.32213508
118.4430774	-12.75370348	-16.30059636
118.399759	-12.59832819	-16.27894639
118.3565655	-12.44235222	-16.2234075
118.3113685	-12.28588845	-16.14963264
118.2639951	-12.12889363	-16.0757708
118.214451	-11.97137712	-16.00182113
118.1619636	-11.81330095	-15.92778274
118.1080916	-11.65476739	-15.8536548
118.0520625	-11.49573835	-15.77943631
117.9938807	-11.33622241	-15.70512623
117.9343944	-11.17618497	-15.6307234
117.8719215	-11.01572081	-15.55622693
117.8073084	-10.85479501	-15.48163562
117.7405585	-10.69341577	-15.40694824
117.6724376	-10.53155204	-15.33216368
117.6014305	-10.36929105	-15.25728079
117.5283014	-10.20660156	-15.18229836
117.4530539	-10.04349146	-15.10721513
117.3756895	-9.879968288	-15.03202966
117.2960273	-9.716004544	-14.95674069
117.2144479	-9.551680252	-14.88134696
117.1307635	-9.386966457	-14.80584681
117.0449812	-9.221871556	-14.73023907
116.9559635	-9.056371003	-14.65452245
116.8659933	-8.890536335	-14.57869492
116.7739396	-8.724343875	-14.50275555
116.679801	-8.55780044	-14.42670243
116.5840941	-8.390885014	-14.35053426
116.4858024	-8.223662752	-14.27424924
116.3854395	-8.056112139	-14.19784594
116.2830091	-7.888240672	-14.12132265
116.1785143	-7.720055598	-14.04467766
116.0706382	-7.551538929	-13.96790936
115.9620273	-7.382748719	-13.89101609
115.8513615	-7.213666518	-13.81399581
115.7386495	-7.044300171	-13.73684716
115.6242319	-6.874634156	-13.6595678
115.5074315	-6.704719961	-13.58215649
115.388592	-6.534542585	-13.50461102
115.2677161	-6.36410897	-13.42692952
115.1450735	-6.193408424	-13.34911032
115.0201387	-6.022483768	-13.27115118
114.8931793	-5.851324097	-13.1930503
114.7642003	-5.679936548	-13.11480579
114.6332023	-5.50832767	-13.03641543
114.498612	-5.336490055	-12.95787723
114.3635893	-5.164459791	-12.87918927
114.2265583	-4.992229032	-12.80034926
114.0875219	-4.819804559	-12.72135512
113.946588	-4.647182612	-12.6422048
113.8035553	-4.474391704	-12.56289614
113.6585252	-4.30142745	-12.48342663
113.5115046	-4.128296948	-12.40379428
113.3624965	-3.955007003	-12.32399692
113.2115281	-3.781557158	-12.24403211
113.0585518	-3.607968292	-12.16389732
112.9035978	-3.434240246	-12.08359051
112.7466694	-3.260379751	-12.00310927
112.5868328	-3.086390056	-11.92245112
112.4259602	-2.912284601	-11.84161345
112.2631222	-2.738066874	-11.76059403
112.0983222	-2.563743583	-11.67939038
111.9315508	-2.389321408	-11.59799978
111.7627129	-2.214807292	-11.51641961
111.5920403	-2.040207406	-11.43464747
111.4194176	-1.865528804	-11.35268074
111.2448454	-1.690778133	-11.27051664
111.0681248	-1.515966319	-11.18815231
110.889665	-1.34109174	-11.10558535
110.7092672	-1.166165323	-11.02281299
110.5269308	-0.991193731	-10.93983204
110.3423869	-0.816191833	-10.85663992
110.1561876	-0.641150254	-10.77323392
109.9680608	-0.466083803	-10.68961094
109.7780072	-0.290999245	-10.60576786
109.5860329	-0.115903392	-10.52170207
109.3926758	0.059185025	-10.43741051
109.1968643	0.234283084	-10.35288966
108.9991411	0.409372009	-10.26813699
108.7995085	0.584444962	-10.18314925
108.5966758	0.759479173	-10.09792283
108.3932307	0.934499546	-10.01245511
108.1878835	1.109483272	-9.926742496
107.9806363	1.284423402	-9.840781626
107.7714949	1.45931307	-9.75456965
107.5608539	1.634125398	-9.668102538
107.3479278	1.808893067	-9.58137733
107.1331126	1.983589163	-9.494390323
106.9164132	2.158206687	-9.407138081
106.6972903	2.332714876	-9.319617157
106.4768295	2.507153942	-9.2318238
106.2544935	2.68149309	-9.143754395
106.0302839	2.85572509	-9.055405167
105.803601	3.02981516	-8.966772407
105.5756547	3.203811281	-8.877852465
105.3458426	3.377678404	-8.788641127
105.1141713	3.55140946	-8.699135104
104.8806384	3.724996695	-8.609329679
104.6445902	3.898401596	-8.519221426
104.407353	4.071679584	-8.428806198
104.1682633	4.244791325	-8.338079342
103.9273286	4.417729642	-8.247037288
103.6838334	4.590451659	-8.155675859
103.4392158	4.76302007	-8.063990214
103.1927604	4.935391903	-7.971976195
102.9444717	5.107559537	-7.879629595
102.6935806	5.27947613	-7.786946039
102.4416348	5.451211876	-7.693920688
102.1878651	5.622719773	-7.600549
101.9322739	5.793991726	-7.506826186
101.6740413	5.964976998	-7.41274769
101.4148189	6.135753118	-7.318308778
101.1537856	6.306269029	-7.223504464
100.8909451	6.47651649	-7.128329772
100.6263004	6.64648718	-7.032779819
100.3589852	6.816126519	-6.936849378
100.0907441	6.98551841	-6.840533119
99.82071029	7.154608185	-6.743826034
99.54888708	7.323387232	-6.64672293
99.27436369	7.491797257	-6.549218211
98.9989756	7.659928862	-6.45130656
98.72180795	7.827723056	-6.352982006
98.44286765	7.995171387	-6.25423936
98.16287981	8.162211837	-6.155073065
97.88040222	8.328940787	-6.055476294
97.59616561	8.495296791	-5.955444277
97.31016947	8.661269497	-5.854969901
97.0214248	8.826794494	-5.754048487
96.73192924	8.991973485	-5.652672237
96.44069143	9.156741549	-5.550836187
96.14771464	9.321088575	-5.448533375
95.85362578	9.484945462	-5.34575698
95.55718429	9.648420926	-5.242500988
95.25901835	9.811445636	-5.138758819
94.95913369	9.974009398	-5.034523394
94.65811119	10.13603974	-4.929787226
94.35480198	10.29765034	-4.824543949
94.04978925	10.45876861	-4.718786364
93.74281478	10.6193237	-4.612507062
93.43439385	10.77942094	-4.505698622
93.12430589	10.93899765	-4.398353474
92.81253826	11.09803858	-4.290464246
92.49959013	11.25646578	-4.182023317
92.18448086	11.41440149	-4.07302236
91.86770986	11.57176686	-3.963453209
91.54928593	11.72855101	-3.853308654
91.22806022	11.88467218	-3.742579092
90.90635093	12.04025731	-3.631257474
90.58300795	12.19522421	-3.519333919
90.2580395	12.34956104	-3.406800524
89.93028037	12.50318501	-3.293648223
89.60208771	12.65622424	-3.179868115
89.27229336	12.80859501	-3.065450481
88.93971145	12.96021227	-2.950386089
88.6067425	13.11120735	-2.834665986
88.27219732	13.26149386	-2.718279616
87.93608542	13.41105849	-2.601217773
87.59877202	13.55981443	-2.483470183
87.25955584	13.70789413	-2.365027178
86.91880145	13.8552088	-2.245876916
86.57607335	14.00167118	-2.126010163
86.23227727	14.14741376	-2.00541543
85.88697688	14.29234798	-1.884082277
85.54018241	14.43645775	-1.761998626
85.19067463	14.57965382	-1.639153867
84.84093204	14.7220689	-1.515535901
84.48973165	14.86361238	-1.391133376
84.13736757	15.00419378	-1.26593401
83.78329173	15.14394549	-1.139925706
83.42779738	15.28277487	-1.013095102
83.06965625	15.42059169	-0.88543047
82.71137548	15.55752686	-0.756918623
82.35172166	15.69348754	-0.627545842
81.99026321	15.82842933	-0.497298764
81.62711749	15.96234006	-0.366164026
81.2634465	16.09526801	-0.234127364
80.89846957	16.22714688	-0.101174321
80.53096236	16.35788471	0.032709208
80.16343161	16.48760649	0.167538561
79.79465112	16.61621952	0.303328354
79.42340401	16.74363174	0.440094867
79.05218875	16.86996466	0.577852365
78.6797855	16.99512423	0.716618678
78.30642683	17.11902095	0.856409015
77.9317158	17.24176979	0.997240151
77.55588665	17.36327867	1.13912919
77.17916833	17.48345832	1.282093397
76.80117759	17.60241676	1.426151015
76.42214691	17.72006404	1.571319395
76.04160093	17.83631101	1.717617362
75.66057571	17.95126034	1.865063391
75.27740317	18.06476083	2.013676266
74.8945058	18.17690809	2.163476366
74.51071822	18.28761398	2.31448312
74.12490016	18.39679328	2.466716435
73.73943763	18.50453243	2.620197583
73.35318921	18.61074493	2.774947608
72.96504237	18.71534776	2.93098798
72.57734132	18.81841796	3.088340301
72.18784138	18.9198209	3.247026854
71.79884967	19.01962431	3.407070813
71.40927545	19.11774624	3.568494974
71.01806311	19.21410727	3.731323916
70.62746764	19.30876477	3.895580983
70.23535749	19.40159745	4.061291011
69.84393862	19.49265048	4.228479502
69.45218499	19.58184734	4.397171237
69.05911237	19.66911466	4.567392549
68.66686367	19.75448449	4.739170002
68.27344772	19.837852	4.912530863
67.88094693	19.91923735	5.087501773
67.48841547	19.99856807	5.264111927
67.09495412	20.07577775	5.442388432
66.70257397	20.15087049	5.622361606
66.3094495	20.22375937	5.80406004
65.91752038	20.29443468	5.987514225
65.52504689	20.3628184	6.172753487
65.13389338	20.42888695	6.359809335
64.74362739	20.49257053	6.548713728
64.35359763	20.55383137	6.739497437
63.96467687	20.61260985	6.932192942
63.57615834	20.66885126	7.126833628
63.18958215	20.72250651	7.323451471
62.80299344	20.77350516	7.522080529
62.4168535	20.82180743	7.722753609
62.03266874	20.86732605	7.925505917
61.64923854	20.91003034	8.130371391
61.26796504	20.94981755	8.337384476
60.88777866	20.98666573	8.546580099
60.50997227	21.02045557	8.757992658
60.13361545	21.05117248	8.971657904
59.75988682	21.07868092	9.187609981
59.3880023	21.10297468	9.405884019
59.01974428	21.12394517	9.626514985
58.65340332	21.1414614	9.849536079
58.28960406	21.15553473	10.07498228
57.92914659	21.16597955	10.30288635
57.57172564	21.17281422	10.53328078
57.21786763	21.17589724	10.76619753
56.86786416	21.17506679	11.00166689
56.52177261	21.17035511	11.23971817
56.18102124	21.1615989	11.48037902
55.84369503	21.14861665	11.72367564
55.51229635	21.1314508	11.96963139
55.18507183	21.10991721	12.21826792
54.86301957	21.08381523	12.46960298
54.54705233	21.05319126	12.72365208
54.23729507	21.01784097	12.98042674
53.93316489	20.9776362	13.23993371
53.63630157	20.93234874	13.50217482
53.3464643	20.8820282	13.76714668
53.06449064	20.82644026	14.03483937
52.79130975	20.76543704	14.3052357
52.52648714	20.69886484	14.57831092
52.2706742	20.62646428	14.85403019
52.02402798	20.54827088	15.13234866
51.78742319	20.46401415	15.41320992
51.56192327	20.37351644	15.69654429
51.34817277	20.27659409	15.98226772
51.14727938	20.17305621	16.27027879
50.95910046	20.06270485	16.56045791
50.78482847	19.94533365	16.85266505
50.62526115	19.82073049	17.14673586
50.48042739	19.68867387	17.44248016
50.35205364	19.54893454	17.7396787
50.24107763	19.4012751	18.0380786
50.14770429	19.24544893	18.33739039
50.07339444	19.08120106	18.63728395
50.01939413	18.90831065	18.93738232
49.98692468	18.72641936	19.23725792
49.97737411	18.53527491	19.53642579
49.99204983	18.33459482	19.8343365
50.03101727	18.12409583	20.13037069
50.09676617	17.90341982	20.42382971
50.19098887	17.67227462	20.71392757
50.3152538	17.43031539	20.99978115
50.47069953	17.17722215	21.28040042
50.65870811	16.91260627	21.55467681
50.88200278	16.63617922	21.82137194
51.14162078	16.34749019	22.07910462
51.43903047	16.0462124	22.32633756
51.77682801	15.73206469	22.5613641
52.15595819	15.40451114	22.78229319
52.57891705	15.06325757	22.98703696
53.04682702	14.70793628	23.17329572
53.56226928	14.33818536	23.33854555
54.12767286	13.95365305	23.48002839
54.7435585	13.55400172	23.59474339
55.41147014	13.13891202	23.67944137
56.13236498	12.70793634	23.7306277
56.90747997	12.26111496	23.74456714
57.7383502	11.79807414	23.71730112
58.62462511	11.31847681	23.64467239
59.56586239	10.82251683	23.5223643
60.5609391	10.30982214	23.34595401
61.60961745	9.780570871	23.11098079
62.70868344	9.2348683	22.81303391
63.85559465	8.672916796	22.44785669
65.04714941	8.095027274	22.01147193
66.27826695	7.501630051	21.50032146
67.54467142	6.89328439	20.91142013
68.83907449	6.270686403	20.24251592
70.15598459	5.634674459	19.49225034
71.48566638	4.986086965	18.66031217
72.82090967	4.326346475	17.74756625
74.15250128	3.656444821	16.75615523
75.47273205	2.97803903	15.68955486
76.77169809	2.292415556	14.55257974
78.04178142	1.601366482	13.35132882
79.27446784	0.90643661	12.09307324
80.46298624	0.209418831	10.78608788
81.60238442	-0.487962222	9.439437695
82.68613848	-1.183949044	8.062728211
83.71076775	-1.877026514	6.66583575
84.67619677	-2.565325927	5.258632615
85.5799823	-3.247668208	3.850726113
86.41955012	-3.9222429	2.451225087
87.19986951	-4.588217841	1.068546301
87.9208415	-5.244203967	-0.289733452
88.58603202	-5.889166311	-1.61697691
89.19967801	-6.521977916	-2.90753915
89.76466915	-7.142349146	-4.156778089
90.28371121	-7.749395741	-5.361029626
90.7619876	-8.342733085	-6.517552837
91.2035608	-8.921640113	-7.624456778
91.61266975	-9.485983057	-8.6806125
91.99354838	-10.035548	-9.68555826
92.35005204	-10.5701898	-10.63940477
92.68515878	-11.08983779	-11.54274115
93.00134117	-11.59445123	-12.39654697
93.3023836	-12.08411422	-13.20211271
93.58854447	-12.55894718	-13.9609677
93.86441123	-13.01923068	-14.67481611
94.13187728	-13.46493317	-15.34548599
94.39177324	-13.89638717	-15.97488018
94.64653117	-14.31384245	-16.56494238
94.8959409	-14.7175667	-17.1176222
95.14233719	-15.10772039	-17.63485474
95.38609712	-15.48485055	-18.11853786
95.62868361	-15.84912889	-18.57051896
95.87037418	-16.20086155	-18.99258539
96.11028722	-16.54028659	-19.38645452
96.35070118	-16.8678705	-19.75376883
96.59140597	-17.18380106	-20.0960957
96.83265961	-17.48847223	-20.41492088
97.07510189	-17.78213671	-20.71165451
97.31814634	-18.06512799	-20.98762803
97.56252368	-18.3376984	-21.24409679
97.80822728	-18.6001968	-21.48224357
98.05510859	-18.8528815	-21.70318043
98.30197542	-19.09592985	-21.90795119
98.54935421	-19.32978054	-22.09753631
98.79817657	-19.55461471	-22.27285503
99.04760023	-19.77068266	-22.43476824
99.29832964	-19.9782276	-22.58408251
99.55028694	-20.17748599	-22.72155435
99.80256329	-20.36868629	-22.84789083
100.055449	-20.55204945	-22.96375346
100.3084082	-20.72779022	-23.06976295
100.562158	-20.89611562	-23.16649974
100.8157281	-21.05722622	-23.25450605
101.0698503	-21.21131619	-23.33429138
101.3230924	-21.35857326	-23.40633176
101.5770794	-21.49917817	-23.47107266
101.8308145	-21.63330653	-23.52893213
102.0841729	-21.76112801	-23.58030227
102.3370304	-21.88280625	-23.6255496
102.5893359	-21.99877668	-23.66501867
102.8413916	-22.1086404	-23.69903207
103.0916705	-22.21281972	-23.72789275
103.3419434	-22.31145663	-23.75188426
103.5906774	-22.40469057	-23.77127454
103.8388191	-22.49294578	-23.7863139
104.0862657	-22.57576856	-23.7972378
104.3318716	-22.65357553	-23.80426742
104.5765073	-22.72678326	-23.80761151
104.8193376	-22.79491429	-23.80746561
105.0605462	-22.85838061	-23.80401455
105.3005615	-22.91729627	-23.79743185
105.539502	-22.97204585	-23.78788031
105.7766588	-23.02215708	-23.77551507
106.0123944	-23.06831421	-23.76048066
106.2459292	-23.11002184	-23.74291487
106.4784712	-23.14767235	-23.72294614
106.7089893	-23.18164256	-23.7006965
106.9370276	-23.21144071	-23.67628195
107.1638265	-23.23772943	-23.64981012
107.3882373	-23.26001452	-23.62138449
107.6108518	-23.27866836	-23.59110171
107.8317643	-23.29404199	-23.55905389
108.0510628	-23.30565567	-23.52532806
108.2678761	-23.31413354	-23.49000559
108.4814381	-23.31899933	-23.45316527
108.6940149	-23.32086449	-23.41488016
108.903976	-23.31925783	-23.37522017
109.1122082	-23.31477771	-23.33425147
109.3172926	-23.30695931	-23.29203684
109.5210771	-23.29638645	-23.2486352
109.722354	-23.28260183	-23.20410324
109.9216077	-23.26617514	-23.15849466
110.1177934	-23.24665785	-23.11185926
110.3124342	-23.2246022	-23.06424586
110.5046509	-23.19957201	-23.01569993
110.6946161	-23.17210256	-22.96626499
110.88157	-23.14176894	-22.9159824
111.0667975	-23.10908874	-22.86489105
111.2496577	-23.07364959	-22.81302798
111.4301003	-23.03595127	-22.76042913
111.6081344	-22.99581458	-22.7071284
111.7844462	-22.95306087	-22.65315661
111.9576363	-22.90817768	-22.59854545
112.1284808	-22.86077149	-22.54332296
112.2967888	-22.81131071	-22.4875171
112.4621087	-22.75941834	-22.43115437
112.625504	-22.7055418	-22.37425953
112.7864364	-22.6495181	-22.31685642
112.9437041	-22.59118358	-22.25896742
113.0996877	-22.5309725	-22.20061451
113.2533239	-22.46853225	-22.14181815
113.4043491	-22.40427762	-22.0825976
113.5528908	-22.3380547	-22.0229717
113.6983946	-22.26971221	-21.96295845
113.8419588	-22.19964902	-21.90257493
113.9831447	-22.12753956	-21.84183682
114.1217267	-22.05376402	-21.78075977
114.2578172	-21.9781806	-21.71935837
114.3894285	-21.90064882	-21.65764665
114.5205242	-21.82153514	-21.59563825
114.6491269	-21.74070067	-21.53334554
114.7753003	-21.65801115	-21.47078076
114.8989186	-21.57381699	-21.40795546
115.0200467	-21.48798481	-21.34488073
115.1380031	-21.40038478	-21.28156706
115.2541505	-21.31135287	-21.21802448
115.3678108	-21.22074907	-21.15426253
115.4789763	-21.12848318	-21.0902906
115.5876709	-21.03484103	-21.02611719
115.6944435	-20.93959309	-20.96175062
115.7982893	-20.84297486	-20.89719846
115.8995557	-20.74493816	-20.83246854
115.9982937	-20.64541582	-20.76756803
116.0945617	-20.54449332	-20.7025039
116.1884221	-20.44226373	-20.6372823
116.2798201	-20.33867971	-20.57190949
116.3678454	-20.2336342	-20.50639138
116.4543261	-20.12740262	-20.44073369
116.5383562	-20.01987831	-20.37494195
116.6197043	-19.91095955	-20.30902104
116.6988429	-19.80090775	-20.24297562
116.7755423	-19.68962127	-20.17681059
116.8487463	-19.57700324	-20.11053019
116.9205765	-19.46330263	-20.04413851
116.9899801	-19.34842264	-19.97763939
117.0581131	-19.23227073	-19.9110369
117.1226797	-19.11508372	-19.84433438
117.1848313	-18.99676911	-19.77753479
117.2445744	-18.8773441	-19.71064208
117.3022335	-18.75672111	-19.64365865
117.3571742	-18.63512501	-19.57658759
117.4097178	-18.51246663	-19.50943155
117.4601205	-18.38866483	-19.44219292
117.5078883	-18.26393045	-19.37487415
117.5532764	-18.13818189	-19.30747753
117.5962062	-18.01142108	-19.24000539
117.6363132	-17.88360666	-19.17245931
117.6745846	-17.75490267	-19.10484122
117.7104945	-17.6252429	-19.03715296
117.7441418	-17.49455331	-18.96939598
117.775344	-17.36302413	-18.90157211
117.8041984	-17.2305809	-18.83368228
117.8307098	-17.09723689	-18.76572813
117.8548977	-16.9629225	-18.6977109
117.876741	-16.82781809	-18.62963115
117.8962552	-16.69185189	-18.5614906
117.914186	-16.55495985	-18.4932899
117.9290619	-16.41731004	-18.42502962
117.941627	-16.27883789	-18.3567108
117.9518835	-16.13955488	-18.28833389
117.9596804	-15.99939883	-18.21989946
117.9653358	-15.85853047	-18.15140816
117.9686985	-15.71688745	-18.08286048
117.9697731	-15.57448144	-18.01425653
117.9683206	-15.43125369	-17.94559683
117.9648324	-15.28735533	-17.87688163
117.9590698	-15.14272798	-17.80811065
117.9510392	-14.99738272	-17.73928467
117.9404117	-14.8512646	-17.67040326
117.9278576	-14.70451612	-17.60146676
117.9130499	-14.55708241	-17.53247489
117.8959906	-14.40897327	-17.46342747
117.8770969	-14.26013783	-17.39432432
117.8555551	-14.1107105	-17.32516538
117.8317745	-13.96063825	-17.25595019
117.8057651	-13.80993277	-17.18667857
117.7753369	-13.65854515	-17.11735016
117.7448767	-13.50660174	-17.04796449
117.7121962	-13.35405321	-16.97852094
117.6773058	-13.2009107	-16.90901927
117.6396012	-13.04712884	-16.83945887
117.6002968	-12.892825	-16.76983913
117.5587943	-12.73795514	-16.7001594
117.5150981	-12.58252851	-16.630419
117.4693621	-12.42650346	-16.56061711
117.4212884	-12.26998965	-16.49075322
117.3710334	-12.11294613	-16.42082642
117.3186012	-11.9553818	-16.35083584
117.2632071	-11.79725896	-16.28078065
117.2064328	-11.63867926	-16.2106601
117.1474941	-11.47960495	-16.14047318
117.0863955	-11.32004461	-16.07021897
117.0222598	-11.15996389	-15.99989646
116.9568528	-10.99945696	-15.92950472
116.8892984	-10.83848938	-15.85904261
116.819601	-10.67706946	-15.78850911
116.7467895	-10.51516577	-15.71790298
116.6728143	-10.35286529	-15.64722322
116.5967086	-10.19013711	-15.57646866
116.5184765	-10.02698926	-15.50563817
116.4381205	-9.863429435	-15.4347304
116.3554451	-9.699429648	-15.36374406
116.2708538	-9.535069845	-15.29267807
116.1841504	-9.370321799	-15.22153094
116.0953374	-9.205192959	-15.15030136
116.0032678	-9.039659495	-15.07898816
115.9102493	-8.87379282	-15.00758962
115.8151351	-8.707568707	-14.93610468
115.7179285	-8.540994791	-14.86453175
115.6191318	-8.374049455	-14.79286931
115.5177507	-8.206798167	-14.72111591
115.4142852	-8.039218906	-14.64927007
115.3087436	-7.871319894	-14.5773303
115.2005713	-7.70309723	-14.50529483
115.0901031	-7.534565088	-14.4331624
114.9783444	-7.365749173	-14.36093114
114.8645212	-7.196642313	-14.28859946
114.7486375	-7.027251715	-14.21616576
114.6301528	-6.857562648	-14.14362818
114.5101577	-6.687625918	-14.07098535
114.3881088	-6.517426441	-13.9982351
114.2640132	-6.346971707	-13.925376
114.136371	-6.176250835	-13.85240622
114.0081874	-6.005306263	-13.7793237
113.8779675	-5.834127562	-13.70612684
113.7457141	-5.662721631	-13.6328138
113.6114266	-5.491094928	-13.55938248
113.4735241	-5.319240483	-13.48583116
113.335185	-5.147193944	-13.41215792
113.194821	-4.974947401	-13.3383605
113.0524389	-4.802508028	-13.2644372
112.9063734	-4.629871961	-13.19038603
112.7599626	-4.457067368	-13.11620479
112.6115403	-4.284090219	-13.04189138
112.461112	-4.110947532	-12.96744385
112.3086806	-3.937646078	-12.89286014
112.1542636	-3.764185316	-12.81813785
111.9978311	-3.590586292	-12.74327493
111.8394042	-3.416848758	-12.66826923
111.6789858	-3.242979445	-12.59311861
111.5165163	-3.068981517	-12.51782052
111.3521192	-2.894868591	-12.44237283
111.185739	-2.72064406	-12.36677332
111.0173784	-2.546314635	-12.29101969
110.8469024	-2.371887248	-12.21510925
110.6745855	-2.19736799	-12.13903982
110.5002968	-2.022763978	-12.06280905
110.3240385	-1.848081919	-11.98641452
110.1458096	-1.673328394	-11.90985335
109.9645264	-1.498514423	-11.83312335
109.7823722	-1.323638396	-11.75622203
109.5982583	-1.148711178	-11.67914671
109.4121854	-0.973739461	-11.60189453
109.2247616	-0.798738043	-11.52446319
109.0347843	-0.6236977	-11.44685002
108.8428558	-0.44863314	-11.36905194
108.6489804	-0.273551168	-11.2910665
108.4531623	-0.098458573	-11.21289102
108.2550534	0.076626036	-11.13452243
108.0553526	0.25171948	-11.0559579
107.853717	0.426803115	-10.9771948
107.6501464	0.601870076	-10.89822992
107.4442279	0.77689781	-10.81906029
107.236798	0.95191085	-10.73968332
107.0274392	1.126886511	-10.6600954
106.8161573	1.301817933	-10.58029385
106.6029132	1.476696488	-10.50027556
106.3873493	1.651500609	-10.42003711
106.1703115	1.826257501	-10.33957577
105.9513559	2.00094204	-10.25888765
105.730491	2.17554739	-10.17797016
105.5062977	2.350042884	-10.09681942
105.2816169	2.524468378	-10.0154326
105.0550306	2.698793125	-9.933805728
104.8265443	2.873010132	-9.85193586
104.5955525	3.047084703	-9.769818985
104.3632708	3.221064397	-9.687452191
104.1290914	3.394914252	-9.604831153
103.893022	3.568627286	-9.521952903
103.6550625	3.742195938	-9.438813414
103.4145545	3.915581753	-9.35540889
103.1728255	4.08883952	-9.27173577
102.9292135	4.261930475	-9.187790044
102.6837215	4.434847057	-9.10356772
102.4356374	4.607547053	-9.019065166
102.1863973	4.780092398	-8.934278257
101.9352838	4.952440307	-8.849202693
101.6823015	5.124583164	-8.763834521
101.4266844	5.296474743	-8.678169677
101.1699737	5.468184178	-8.592203898
100.9114026	5.63966497	-8.505932788
100.6509735	5.810909125	-8.419352035
100.3878695	5.981866459	-8.332457375
100.1237325	6.152613089	-8.245244076
99.85774578	6.323098699	-8.157707609
99.5899122	6.493315032	-8.069843395
99.32022028	6.663208139	-7.981646988
99.04870099	6.832860914	-7.893113187
98.77534381	7.002219263	-7.804237446
98.50015188	7.171274652	-7.715014857
98.22312767	7.340018459	-7.625440637
97.94336739	7.508393208	-7.535509523
97.66268862	7.676487429	-7.445215981
97.38018809	7.844243848	-7.354555486
97.0958691	8.01165352	-7.26352279
96.81046504	8.178654798	-7.172111996
96.52251586	8.34534339	-7.080317964
96.2327574	8.511657599	-6.988135041
95.94119275	8.67758805	-6.895557658
95.64850976	8.843070332	-6.802580439
95.35334409	9.008205391	-6.70919721
95.05638217	9.172927898	-6.615401985
94.75763109	9.3372288	-6.521189301
94.45607013	9.501039626	-6.426552531
94.15374969	9.664466705	-6.331485428
93.84964998	9.827442023	-6.235982463
93.54348411	9.989938542	-6.140036728
93.23507881	10.15193566	-6.043641693
92.92567055	10.31349398	-5.946790959
92.61450055	10.47455892	-5.849477786
92.30048983	10.63505648	-5.751695268
91.98581249	10.79510256	-5.653436554
91.66938851	10.95462286	-5.554694523
91.35122241	11.1136063	-5.455462255
91.03020984	11.27197609	-5.355732379
90.70857576	11.42985149	-5.255496897
90.38521663	11.58715622	-5.154749241
90.06013524	11.74387762	-5.053480895
89.7338178	11.8999373	-4.951684779
89.40530998	12.05545737	-4.849352559
89.07510035	12.21035887	-4.746476437
88.74319198	12.36462853	-4.643047745
88.4092414	12.51818559	-4.539058434
88.07395949	12.67115508	-4.434499946
87.73700057	12.823455	-4.329363481
87.39720491	12.97500194	-4.223640242
87.05691513	13.1259233	-4.117321328
86.71496998	13.27613515	-4.010397563
86.3713766	13.42562378	-3.902859896
86.02496593	13.5743045	-3.794699038
85.67810288	13.72230441	-3.685904072
85.32961793	13.86953913	-3.57646631
84.9783287	14.01592146	-3.46637544
84.62662703	14.16158111	-3.355621336
84.27332793	14.3064299	-3.244193029
83.91844328	14.45045348	-3.132080603
83.56078825	14.59356391	-3.019273083
83.20276404	14.73588957	-2.905759347
82.84318378	14.87734203	-2.791528451
82.48086023	15.01783272	-2.676568589
82.11820559	15.15748954	-2.560868237
81.75402969	15.29622338	-2.444415918
81.38714479	15.43394496	-2.327199085
81.01996634	15.57078028	-2.209205355
80.65130436	15.7066396	-2.090422363
80.28146739	15.84143421	-1.970837557
79.90987817	15.9752868	-1.850437074
79.53684752	16.10810764	-1.729207985
79.16239083	16.23987747	-1.607136423
78.78680641	16.37050787	-1.484209632
78.4095424	16.50011664	-1.360411803
78.03090064	16.62861443	-1.235729331
77.65044692	16.75591329	-1.110147843
77.26910313	16.88212649	-0.983651515
76.8864362	17.00716523	-0.856225239
76.50129665	17.1309417	-0.727853542
76.11604509	17.25356491	-0.598520446
75.72953019	17.37494589	-0.468209501
75.34062044	17.49499809	-0.336904033
74.9516493	17.61382455	-0.204587477
74.5603421	17.7312756	-0.07124157
74.16900842	17.84744928	0.063150664
73.77652877	17.96225865	0.198607419
73.38180996	18.07562002	0.335146861
72.98712172	18.18762169	0.472788826
72.59136914	18.29817927	0.611551579
72.19348777	18.40721166	0.751454499
71.79570042	18.51479679	0.892518824
71.39694101	18.62085282	1.03476398
70.99617617	18.72529991	1.178211639
70.59557775	18.82820736	1.322882453
70.193069	18.9294486	1.468797937
69.79077492	19.02908306	1.615981067
69.38768811	19.12703263	1.764453771
68.98284145	19.22322243	1.914239925
68.57829769	19.31770087	2.065362836
68.17342396	19.41035536	2.217846632
67.76759208	19.50122235	2.371716153
67.36118787	19.59022924	2.526996091
66.95332399	19.6773075	2.68371211
66.54593066	19.76247985	2.84189043
66.13722169	19.84565087	3.001557923
65.72905629	19.92683036	3.162741535
65.31973132	20.00593219	3.32546934
64.91102952	20.08295169	3.489769457
64.50215228	20.15782611	3.655670717
64.0923554	20.23049728	3.823202252
63.6833358	20.30094522	3.992394486
63.27358504	20.36910169	4.163277371
62.86471552	20.43493221	4.335882967
62.45532078	20.49837933	4.510241854
62.04692064	20.55939252	4.686386431
61.63821769	20.61792313	4.864349681
61.23063703	20.6739067	5.044164613
60.82299493	20.72730324	5.225865161
60.41661549	20.77803203	5.409485352
60.01043713	20.82606342	5.595060206
59.60567823	20.8712998	5.782624799
59.20140547	20.91372192	5.972214644
58.79872682	20.95321391	6.163866291
58.39684502	20.98976641	6.357616397
57.99675209	21.02324705	6.553501331
57.59779292	21.05365435	6.751558501
57.2008409	21.08083923	6.951825307
56.80539044	21.10480845	7.154339431
56.41196825	21.12544644	7.3591389
56.02089429	21.14261531	7.566260483
55.63305164	21.15633974	7.775742893
55.2467589	21.16642012	7.987623319
54.86307912	21.17288807	8.201939123
54.48236934	21.1755954	8.418726939
54.10475278	21.17437267	8.638023081
53.72953012	21.16926528	8.85986344
53.35798457	21.16010364	9.084281769
52.99111134	21.14669871	9.311312026
52.62810008	21.12910538	9.540986269
52.27006162	21.10713357	9.773334702
51.91631165	21.08057361	10.00838574
51.56702702	21.04948709	10.24616488
51.22316579	21.01366152	10.48669555
50.88555833	20.97296869	10.72999745
50.5537573	20.92717232	10.97608717
50.22915086	20.8763355	11.22497625
49.90959477	20.82021664	11.47667164
49.59835155	20.75866747	11.73117442
49.29448071	20.69153297	11.98848068
48.99898089	20.61854819	12.24857646
48.71165814	20.53975923	12.51144165
48.43415319	20.45488919	12.77704577
48.16614432	20.36376036	13.04534728
47.90824924	20.2661877	13.3162934
47.66154733	20.16197917	13.58981697
47.42670981	20.05093682	13.86583524
47.20361361	19.9328533	14.14424875
46.99468977	19.80751552	14.42493682
46.79907118	19.67470129	14.7077579
46.61762591	19.5341808	14.9925446
46.4520676	19.38571475	15.27910188
46.30293746	19.22905678	15.56720267
46.17162736	19.06395004	15.85658463
46.05947084	18.8901859	16.14694563
45.96685227	18.70736895	16.4379387
45.89499067	18.51527944	16.72916757
45.84621867	18.31362426	17.020179
45.8204562	18.10211851	17.31045859
45.81875784	17.88040297	17.5994221
45.84312309	17.64818472	17.88640734
45.89590843	17.40511635	18.17066668
45.97753666	17.15088064	18.45135679
46.08952945	16.88508304	18.72752827
46.23374361	16.60738556	18.99811575
46.41212091	16.3174949	19.26192446
46.62707047	16.01492224	19.51761941
46.87980951	15.69935297	19.76371095
47.17175923	15.3705209	19.99854249
47.50564021	15.02785783	20.22027626
47.88238092	14.6710897	20.42688036
48.30402013	14.29985612	20.61611684
48.77221707	13.91380639	20.78552839
49.28939198	13.51260518	20.93243256
49.85652176	13.09578291	21.05391292
50.47442751	12.66335092	21.14681982
51.14646042	12.2149018	21.20777261
51.87260915	11.75005764	21.23317345
52.6529226	11.26896132	21.21922707
53.48744399	10.77118533	21.16197314
54.37649669	10.25699029	21.05733122
55.31658814	9.726098301	20.90116187
56.30885577	9.17877914	20.68934179
57.35036595	8.615245761	20.41785811
58.43932119	8.035820219	20.0829185
59.57036454	7.440944799	19.68107853
60.73949633	6.831190976	19.20937908
61.94138296	6.207267575	18.66549462
63.17032728	5.569893937	18.04788027
64.41944287	4.920332964	17.35591296
65.68138813	4.259586812	16.59001585
66.94631089	3.588830778	15.75175346
68.20865416	2.909607186	14.84389264
69.45922647	2.223493735	13.87041175
70.69008385	1.531968167	12.83646277
71.89370456	0.836814196	11.74827778
73.06400939	0.139701173	10.61302484
74.19421087	-0.557651784	9.43862296
75.28088043	-1.253440014	8.233523254
76.32029271	-1.946013742	7.006469683
77.30787138	-2.633957139	5.766253984
78.24220185	-3.315442145	4.52148053
79.12453553	-3.989449618	3.280355186
79.95352223	-4.654512608	2.050507624
80.73097549	-5.309240113	0.838854062
81.45920305	-5.953083615	-0.348497426
82.14109674	-6.58492144	-1.506301089
82.77862856	-7.203997508	-2.63018875
83.37592176	-7.80968282	-3.716653716
83.93550511	-8.401467974	-4.763007847
84.46226564	-8.979029988	-5.767321033
84.95831126	-9.541893908	-6.728346942
85.42700389	-10.08994329	-7.645442588
85.87190713	-10.62305103	-8.518484819
86.29567859	-11.14116217	-9.347790563
86.70067312	-11.64423855	-10.13403868
87.089635	-12.1323728	-10.87819936
87.46484901	-12.60579482	-11.58147074
87.82734346	-13.06447306	-12.24522259
88.17953658	-13.50869865	-12.87094892
88.52418259	-13.9387003	-13.46022479
88.86146819	-14.35473019	-14.01467438
89.1916291	-14.75705819	-14.53594059
89.51719214	-15.14596833	-15.0256632
89.83848599	-15.52164646	-15.48546068
90.15599928	-15.88462331	-15.91691674
90.4705381	-16.23508692	-16.32156755
90.7823664	-16.57327988	-16.70089772
91.09217779	-16.8996611	-17.05633088
91.40082945	-17.21442457	-17.38922946
91.70774349	-17.51795858	-17.70089044
92.01351915	-17.81051995	-17.99254675
92.31804887	-18.09241613	-18.26536585
92.6221225	-18.36396675	-18.52045208
92.92588459	-18.62545311	-18.75884726
93.22878968	-18.87712278	-18.98153341
93.5312562	-19.1192486	-19.18943587
93.83261592	-19.35217201	-19.38342331
94.13341727	-19.5761054	-19.56431334
94.43403732	-19.79129826	-19.73287249
94.73365358	-19.99799372	-19.88982155
95.03301883	-20.19642627	-20.03583543
95.33126843	-20.38682393	-20.17154777
95.62957375	-20.5694076	-20.29755315
95.92620722	-20.74439057	-20.41440839
96.22106456	-20.91197932	-20.52263648
96.5148988	-21.0723739	-20.62272676
96.80762841	-21.22576789	-20.71513959
97.09916786	-21.37234724	-20.80030439
97.38898525	-21.51229361	-20.87862665
97.67833256	-21.64578131	-20.9504854
97.96623957	-21.77297885	-21.01623645
98.25261881	-21.89404997	-21.07621426
98.53738385	-22.00915223	-21.13073279
98.82112467	-22.1187113	-21.18008674
99.10301305	-22.22232975	-21.22455313
99.38258353	-22.32042052	-21.2643924
99.66119361	-22.4131222	-21.29984998
99.93798721	-22.50085173	-21.33115555
100.2127271	-22.58316858	-21.35852618
100.4843471	-22.66048201	-21.3821658
100.7542541	-22.73291304	-21.40226745
101.0232081	-22.80086409	-21.41901138
101.2892612	-22.86387228	-21.4325687
101.5534434	-22.92233637	-21.44310008
101.8160344	-22.97664705	-21.45075793
102.0760914	-23.0263322	-21.45568516
102.334162	-23.07184424	-21.45801701
102.5900194	-23.11336704	-21.45788175
102.8431666	-23.15062028	-21.4553998
103.0944032	-23.18419535	-21.45068493
103.3424944	-23.21361424	-21.4438459
103.5883657	-23.23924731	-21.43498382
103.8324125	-23.26144767	-21.42419599
104.0735777	-23.27974653	-21.41157315
104.3127081	-23.29476647	-21.3972023
104.5484987	-23.30604106	-21.38116585
104.7826237	-23.31418002	-21.36354035
105.0135018	-23.31872047	-21.34440033
105.2425481	-23.32026079	-21.32381578
105.4678516	-23.31834275	-21.30185257
105.6917509	-23.31355138	-21.27857382
105.9125707	-23.30543379	-21.25403893
106.1312714	-23.2945615	-21.2283047
106.3475664	-23.28049102	-21.20142567
106.5610268	-23.26377602	-21.17345206
106.773367	-23.24398352	-21.14443302
106.9815563	-23.22165216	-21.11441489
107.1874793	-23.19635779	-21.08344138
107.3903576	-23.1686233	-21.05155447
107.5904075	-23.13803533	-21.01879382
107.787945	-23.10509935	-20.98519747
107.9833274	-23.06941619	-20.95080168
108.175509	-23.03147189	-20.91564072
108.365579	-22.99087979	-20.87974778
108.5523892	-22.94810935	-20.84315299
108.7365095	-22.9029935	-20.8058874
108.9179087	-22.85536512	-20.76797824
109.0966406	-22.8056805	-20.7294532
109.2733283	-22.75357384	-20.6903383
109.4466719	-22.69948163	-20.65065752
109.6173201	-22.64324586	-20.61043463
109.7859491	-22.58470865	-20.5696921
109.9512095	-22.52429313	-20.52845114
110.1151354	-22.4616571	-20.48673243
110.2750155	-22.39720532	-20.44455509
110.4322052	-22.33078841	-20.40193795
110.5874061	-22.2622603	-20.35889904
110.7392245	-22.19201004	-20.31545536
110.8890557	-22.11972123	-20.27162273
111.0355124	-22.04576521	-20.22741701
111.1792927	-21.97000435	-20.1828529
111.3210867	-21.89230228	-20.13794439
111.4595247	-21.81301674	-20.09270553
111.5952963	-21.73201327	-20.04714907
111.7283769	-21.64916236	-20.00128718
111.8588279	-21.56480527	-19.95513209
111.9866244	-21.47881212	-19.90869488
112.1124239	-21.3910589	-19.86198659
112.2349282	-21.30187127	-19.81501719
112.3554145	-21.2109829	-19.76779703
112.4726471	-21.11870239	-19.72033556
112.5872501	-21.02491258	-19.67264192
112.7008085	-20.92949614	-19.61839976
112.8291044	-20.83275812	-19.52843436
112.9552653	-20.73457971	-19.43847454
113.0768536	-20.63485452	-19.34852431
113.1987316	-20.5338636	-19.25858687
113.3184687	-20.4314996	-19.16866515
113.4348672	-20.32769958	-19.07876244
113.5497377	-20.22261109	-18.98888128
113.6630356	-20.11625213	-18.89902436
113.774187	-20.00860247	-18.80919415
113.8828571	-19.89956262	-18.7193924
113.9897093	-19.78938905	-18.62962098
114.0944129	-19.67798291	-18.53988202
114.1973354	-19.56524983	-18.45017674
114.2977394	-19.45143268	-18.36050676
114.3959933	-19.33643798	-18.2708731
114.4924056	-19.22017644	-18.18127734
114.5863615	-19.10287852	-18.09172008
114.678168	-18.98445516	-18.00220206
114.7681333	-18.86489284	-17.91272448
114.8563639	-18.7441976	-17.82328725
114.9417299	-18.62249671	-17.73389149
115.0249518	-18.49973681	-17.64453733
115.1062022	-18.375836	-17.55522486
115.1851364	-18.25100323	-17.46595436
115.2619276	-18.12515666	-17.37672607
115.3366822	-17.99822106	-17.28753995
115.4091949	-17.87039286	-17.19839562
115.4795701	-17.74159595	-17.10929288
115.5478103	-17.61184471	-17.02023173
115.6139461	-17.48106683	-16.93121162
115.6779206	-17.34944856	-16.84223219
115.7397653	-17.21691792	-16.75329265
115.799483	-17.08348843	-16.66439285
115.8578395	-16.9490912	-16.57553207
115.9133091	-16.81390294	-16.48670923
115.9666591	-16.67785554	-16.39792411
116.0177631	-16.54088373	-16.30917572
116.0668768	-16.40315504	-16.22046288
116.1138767	-16.26460458	-16.13178506
116.1587635	-16.12524434	-16.04314096
116.2013366	-15.98501451	-15.95452987
116.2420085	-15.84407185	-15.86595034
116.2805763	-15.7023555	-15.77740155
116.3170415	-15.5598769	-15.6888822
116.3511201	-15.41657954	-15.60039125
116.3833912	-15.27261152	-15.51192747
116.4135679	-15.12791564	-15.42348907
116.4416549	-14.98250296	-15.33507556
116.4689552	-14.83631951	-15.24668488
116.4928701	-14.68950537	-15.15831615
116.5147034	-14.54200708	-15.06996774
116.5344575	-14.39383517	-14.98163815
116.5525192	-14.2449386	-14.89332599
116.5681219	-14.09544969	-14.8050296
116.5816538	-13.94531793	-14.71674756
116.5931161	-13.79455293	-14.62847832
116.601971	-13.64310861	-14.54022043
116.6093043	-13.49110756	-14.45197193
116.6145782	-13.3385033	-14.36373135
116.6177962	-13.18530564	-14.27549704
116.6183276	-13.03147019	-14.18726727
116.6174388	-12.87711335	-14.09904047
116.6145027	-12.72219143	-14.01081477
116.6095197	-12.56671306	-13.92258838
116.6034956	-12.41063821	-13.83435948
116.594432	-12.25407499	-13.7461264
116.5833317	-12.09698297	-13.65788723
116.5701973	-11.93937103	-13.56964001
116.5542265	-11.78120198	-13.48138311
116.5370319	-11.62257635	-13.39311458
116.517812	-11.46345697	-13.30483251
116.49657	-11.30385243	-13.21653502
116.4741527	-11.14372879	-13.12822003
116.4488752	-10.98317929	-13.03988574
116.4215839	-10.82217	-12.95153005
116.3922819	-10.6607092	-12.86315109
116.3608644	-10.49876626	-12.77474676
116.3275472	-10.33642659	-12.68631504
116.2922277	-10.17365995	-12.59785396
116.2549095	-10.01047445	-12.50936148
116.2171569	-9.846842623	-12.42083546
116.1758473	-9.682842646	-12.33227372
116.1325471	-9.518447546	-12.24367435
116.0872596	-9.353665308	-12.15503506
116.0399836	-9.188502894	-12.06635375
115.9904509	-9.022936614	-11.97762835
115.9392126	-8.857038159	-11.8888566
115.8859947	-8.690782609	-11.80003634
115.830804	-8.524178336	-11.71116543
115.7750467	-8.357203244	-11.6222415
115.7159141	-8.189922969	-11.5332624
115.654812	-8.022315453	-11.44422594
115.5917478	-7.854388946	-11.35512985
115.5262787	-7.686124824	-11.26597165
115.4592932	-7.517581479	-11.17674933
115.3903477	-7.348740073	-11.08746041
115.3194503	-7.179608769	-10.99810257
115.2465997	-7.010194141	-10.90867344
115.1730551	-6.840482023	-10.81917069
115.0963119	-6.670522865	-10.7295921
115.0176212	-6.500301611	-10.63993486
114.9369915	-6.329825977	-10.55019699
114.8538187	-6.159084579	-10.46037581
114.7693113	-5.988120498	-10.37046891
114.6828713	-5.816922983	-10.28047388
114.5944989	-5.645498703	-10.19038821
114.5041969	-5.473854578	-10.10020938
114.4130695	-5.301983303	-10.00993494
114.318918	-5.129920578	-9.919562289
114.2228428	-4.957658596	-9.829088743
114.1248494	-4.785204541	-9.738511978
114.0241781	-4.612554381	-9.64782938
113.9223514	-4.439736289	-9.557038065
113.8186132	-4.266746497	-9.46613562
113.7129655	-4.093591845	-9.375119396
113.6054637	-3.92027189	-9.283986672
113.4960013	-3.746807499	-9.192734617
113.3846371	-3.573198534	-9.101360707
113.2713727	-3.399451732	-9.009862193
113.1562103	-3.225573753	-8.91823628
113.0391263	-3.051567805	-8.826480045
112.9201727	-2.877447626	-8.734590846
112.7993283	-2.703216512	-8.64256594
112.6765944	-2.528881108	-8.550402338
112.5527672	-2.354448452	-8.458097051
112.4262607	-2.17992462	-8.365647428
112.2978725	-2.005316703	-8.273050535
112.1676032	-1.830631343	-8.18030332
112.0354546	-1.655875246	-8.087402716
111.901259	-1.481059452	-7.994345942
111.7653627	-1.306182198	-7.901130018
111.6275932	-1.131254376	-7.807751587
111.4879547	-0.956282775	-7.714207739
111.3462051	-0.781282304	-7.620495528
111.202836	-0.606243408	-7.526611744
111.057602	-0.431180966	-7.432552944
110.9105088	-0.256101799	-7.338316301
110.7615587	-0.081012682	-7.243898607
110.6122164	0.094067507	-7.149296215
110.459554	0.269156119	-7.054506261
110.3050419	0.444234245	-6.95952546
110.1486774	0.619294993	-6.864349999
109.9918607	0.794315463	-6.768976931
109.8318057	0.969320931	-6.673402911
109.6699056	1.144288329	-6.577624033
109.5061669	1.319210825	-6.481637346
109.34191	1.494061295	-6.385439021
109.1744945	1.668872981	-6.289025711
109.0052463	1.843618812	-6.192393849
108.8341646	2.01829164	-6.095539518
108.661256	2.192884594	-5.998459606
108.4868821	2.367366199	-5.901149685
108.3103207	2.541777892	-5.803606986
108.1319339	2.716088037	-5.70582672
107.9517301	2.890289801	-5.607805945
107.7691208	3.064347462	-5.509540153
107.5852831	3.23831038	-5.41102592
107.3996311	3.41214289	-5.31225909
107.2121681	3.585837685	-5.213235723
107.022276	3.75935659	-5.113952137
106.8311739	3.932752556	-5.014403508
106.6382945	4.10598988	-4.914586294
106.443615	4.279059847	-4.814496489
106.2471345	4.451954493	-4.71412918
106.0481523	4.624630469	-4.613480744
105.8480855	4.797152369	-4.512546679
105.646228	4.969476304	-4.411322903
105.4425807	5.141594199	-4.309804319
105.2363832	5.313458448	-4.207987058
105.0291694	5.485141368	-4.105866511
104.8201762	5.656594856	-4.003437958
104.6094058	5.827810915	-3.900696982
104.3977732	5.998737505	-3.797638905
104.1834556	6.169454475	-3.694258806
103.9673695	6.339909609	-3.590552005
103.7495179	6.510094655	-3.48651367
103.5324777	6.679953501	-3.382138898
103.3111008	6.849573389	-3.277422551
103.0879679	7.018898017	-3.172359714
102.8630819	7.187918838	-3.066945406
102.6363805	7.356578613	-2.961174364
102.4079936	7.524962829	-2.85504099
102.1778674	7.69301997	-2.748540475
101.9460026	7.860738446	-2.641667461
101.712486	8.028102628	-2.534416293
101.4777934	8.1950676	-2.426781309
101.2407309	8.361715647	-2.31875739
101.0019411	8.527987864	-2.210337882
100.7614323	8.693875976	-2.101518271
100.5198731	8.859311314	-1.992291973
100.2759328	9.024401947	-1.882653367
100.0302821	9.189079121	-1.772596278
99.78315729	9.353310194	-1.662114742
99.53448523	9.517093411	-1.551202745
99.28373389	9.680472446	-1.439853748
99.03128925	9.843398256	-1.32806155
98.77688399	10.00579633	-1.215819712
98.5210728	10.16778608	-1.103121731
98.26358487	10.32929199	-0.98996099
98.00442513	10.49030347	-0.876330854
97.74410705	10.65074222	-0.762224536
97.4816191	10.81073292	-0.64763507
97.21747606	10.97019677	-0.532555463
96.95168215	11.12912223	-0.416978396
96.6847019	11.28742809	-0.300896794
96.41562601	11.44524395	-0.184303553
96.14491762	11.60248727	-0.067190883
95.87258358	11.75914648	0.050448535
95.59985582	11.91513752	0.16862229
95.32428814	12.07059319	0.287338196
95.04711483	12.22542842	0.406604465
94.76871003	12.37955674	0.526428372
94.48834774	12.53311479	0.64681864
94.20640159	12.68601457	0.767783664
93.9228808	12.83824351	0.8893318
93.6389164	12.98971218	1.011471505
93.35226747	13.14056032	1.134210964
93.0640688	13.29069762	1.257559454
92.7743279	13.44011008	1.381525654
92.48333604	13.58870598	1.506119195
92.19054054	13.73662768	1.631348432
91.89623194	13.88378196	1.757223501
91.60223551	14.03007545	1.883753605
91.30492683	14.17565164	2.010948448
91.00613778	14.32041647	2.138817659
90.7048741	14.46429411	2.267371887
90.40281295	14.60736857	2.396620626
90.09965145	14.74960492	2.526574526
89.79505519	14.89096649	2.657243771
89.48767324	15.03135687	2.788638994
89.18025138	15.17091999	2.920771318
88.87143365	15.3095576	3.053652018
88.55985577	15.447173	3.187291584
88.2482958	15.5839093	3.321701731
87.93538535	15.71966802	3.456893983
87.61974639	15.85435	3.592880657
87.30418568	15.98809824	3.729672871
86.98732279	16.12081287	3.867283204
86.66777284	16.25239505	4.005723945
86.34836205	16.38298459	4.145007269
86.02770354	16.51248175	4.285146227
85.70565072	16.64085643	4.426154207
85.3813156	16.76803741	4.568044048
85.05703531	16.89413258	4.710828957
84.73158911	17.0190515	4.854522484
84.40359146	17.1426945	4.999139033
84.07588404	17.26519303	5.144692276
83.74639055	17.38637185	5.291196782
83.41651589	17.506358	5.438667269
83.08559463	17.62505283	5.587117309
82.75367357	17.74235803	5.736563252
82.42074062	17.85839555	5.887019587
82.08684435	17.97306586	6.038502296
81.75202354	18.08627294	6.191026599
81.41629163	18.198131	6.344608964
81.07968952	18.30854173	6.499265519
80.74086117	18.41741124	6.655012369
80.40262754	18.52484444	6.811866742
80.06362885	18.63074568	6.96984494
79.72252669	18.73502107	7.128965029
79.38211851	18.83776766	7.289243931
79.04105815	18.93883064	7.450699081
78.699397	19.03829826	7.613349023
78.35717455	19.13607757	7.777211582
78.01510486	19.23207923	7.942305681
77.67189623	19.326381	8.108649695
77.32827217	19.41883985	8.276262742
76.9842787	19.50952345	8.44516367
76.63997261	19.59834305	8.615372047
76.29607471	19.68521458	8.786907273
75.95131004	19.77019241	8.959789275
75.60513852	19.85314883	9.134037766
75.26016906	19.93412574	9.309673596
74.91395283	20.01300396	9.48671675
74.56904305	20.08981315	9.665187446
74.22426644	20.16447293	9.845106737
73.87849966	20.23690729	10.02649546
73.53422373	20.30713165	10.20937396
73.18915502	20.37504192	10.39376318
72.84570616	20.44063999	10.57968442
72.50168171	20.5038306	10.76715857
72.15941547	20.56460093	10.95620611
71.81681067	20.62286547	11.14684815
71.47611623	20.67859521	11.33910601
71.13534154	20.73171442	11.53299929
70.79664179	20.78217883	11.72854884
70.45814463	20.82992145	11.92577423
70.12190293	20.87488212	12.12469563
69.7861734	20.91700226	12.32533244
69.45289657	20.95620661	12.52770259
69.12161884	20.9924445	12.73182562
68.79185512	21.02562348	12.937718
68.46444155	21.05570279	13.1453964
68.13810593	21.08259694	13.35487673
67.8147774	21.10619915	13.56617349
67.49332259	21.12648675	13.77930065
67.17515077	21.14331791	13.99426907
66.85931589	21.15667639	14.21108969
66.54693801	21.16641596	14.42977131
66.23767223	21.1724879	14.6503199
65.93186891	21.1748038	14.87273983
65.63013539	21.1732009	15.09703277
65.33214886	21.16768317	15.32319771
65.03902649	21.15810182	15.55122927
64.75001002	21.14428768	15.78112
64.46578105	21.12625459	16.01285786
64.18626245	21.10383204	16.24642622
63.91253854	21.0768317	16.48180278
63.64381128	21.04527208	16.71896094
63.38132584	21.00896237	16.95786701
63.12497022	20.96777312	17.19848041
62.87638931	20.92148755	17.44075307
62.63383271	20.87012898	17.68462859
62.40056219	20.81347519	17.93004053
62.17512476	20.75137731	18.17691234
61.95848116	20.68368025	18.42515619
61.74976477	20.61022469	18.67466987
61.55159578	20.53075327	18.92533824
61.36338828	20.44527501	19.17702879
61.1857408	20.35352075	19.42959264
61.01885217	20.25530617	19.68286015
60.86427535	20.1504385	19.9366406
60.72355616	20.03871848	20.19071873
60.59485697	19.91993879	20.44485254
60.48192438	19.79388522	20.69877
60.38386816	19.66033513	20.95216692
60.30195686	19.51905726	21.20470199
60.2362733	19.36981272	21.45599358
60.18817846	19.21235319	21.70561548
60.16006843	19.04647809	21.95309214
60.15011493	18.87180201	22.19789292
60.16126795	18.68811192	22.43942682
60.19427354	18.49512288	22.67703601
60.24967479	18.29256619	22.90998886
60.32963949	18.08007824	23.1374728
60.43590076	17.85738045	23.35858613
60.5684903	17.62414421	23.57232794
60.72958077	17.38003863	23.77759042
60.91955515	17.12470019	23.97314779
61.14083387	16.85782612	24.15764535
61.39471288	16.5789915	24.32958879
61.68278618	16.28792765	24.48733113
62.00551566	15.98414966	24.62906239
62.36761975	15.66734016	24.75279614
62.76755716	15.3371274	24.85635854
63.20728863	14.9932539	24.93737618
63.69696483	14.63513701	24.97460136
64.23748921	14.26251645	24.95983466
64.81933006	13.87504304	24.91279756
65.44224842	13.47222847	24.83026162
66.10729383	13.05405652	24.7087937
66.81431544	12.62009334	24.54476651
67.56387869	12.17008249	24.33438059
68.35597557	11.7036308	24.07369448
69.18862239	11.22091919	23.75866941
70.06130822	10.72148364	23.38522512
70.97097976	10.20545937	22.94931156
71.91425267	9.673066612	22.44699802
72.88885231	9.124063387	21.87458007
73.88963001	8.558857623	21.2286988
74.91449343	7.977785612	20.50648278
75.95485017	7.381304925	19.70569331
77.00623123	6.77000398	18.82488143
78.06166233	6.144426014	17.86354117
79.11334027	5.505811104	16.82225365
80.1519405	4.854988703	15.70281074
81.16947574	4.192957017	14.50830724
82.1585587	3.521341075	13.24318863
83.11109927	2.841270511	11.91324667
84.01912632	2.154532775	10.52555934
84.87607539	1.46254879	9.088363978
85.67707838	0.767131298	7.610878457
86.41626883	0.06997023	6.103069637
87.09076609	-0.627176808	4.575388012
87.69758351	-1.322715387	3.038480437
88.23698084	-2.01478581	1.502898025
88.70929604	-2.702082509	-0.021182606
89.11504693	-3.382758698	-1.524208557
89.45891213	-4.055847168	-2.997457486
89.74404621	-4.719632857	-4.433192606
89.9744627	-5.373469148	-5.824764543
90.15534439	-6.01610748	-7.166660569
90.29179522	-6.646674236	-8.454507618
90.38898475	-7.26442662	-9.685031335
90.45092523	-7.868747894	-10.85598916
90.48392024	-8.459139298	-11.96607459
90.49211023	-9.035211468	-13.01481178
90.48241543	-9.596704546	-14.0024424
90.45725088	-10.1433181	-14.92981079
90.4210029	-10.67500567	-15.79825334
90.37735291	-11.19164497	-16.60949875
90.32803448	-11.69327265	-17.3655736
90.27576024	-12.18008166	-18.06872058
90.22334294	-12.65198967	-18.72132969
90.17313347	-13.10926118	-19.32587699
90.12678273	-13.55209915	-19.88487621
90.08632302	-13.98073452	-20.40083905
90.0495035	-14.39542063	-20.87624239
90.01981078	-14.79642856	-21.31350424
89.99823568	-15.1840429	-21.71496453
89.98425598	-15.5584965	-22.08287396
89.97970405	-15.92017502	-22.41938292
89.98245668	-16.26942176	-22.72653628
89.99497958	-16.60641997	-23.00627127
90.01590466	-16.93163812	-23.26041661
90.04613708	-17.24526505	-23.49069329
90.0839746	-17.54768839	-23.69871611
90.1309353	-17.83916815	-23.88600076
90.18445687	-18.12000753	-24.05396337
90.24741405	-18.39053062	-24.20392577
90.31901552	-18.65101676	-24.3371236
90.39582849	-18.90166101	-24.45470752
90.48065493	-19.14288335	-24.55774914
90.57286336	-19.37488293	-24.6472454
90.67173433	-19.59791691	-24.72412555
90.77695904	-19.81223455	-24.78925269
90.88822683	-20.01807746	-24.84342926
91.00392605	-20.21550225	-24.88740234
91.12634503	-20.40507917	-24.92186491
91.25432845	-20.58686436	-24.94746276
91.3871245	-20.76107044	-24.96479529
91.52396543	-20.92790354	-24.97442086
91.66501963	-21.08756323	-24.97685782
91.81010741	-21.2404833	-24.97258822
91.95882921	-21.38637437	-24.96206119
92.11046138	-21.52564976	-24.9456944
92.26671971	-21.65848409	-24.92387681
92.4248813	-21.78504533	-24.89697054
92.5856866	-21.90549616	-24.86531258
92.74889829	-22.01999418	-24.82921763
92.9152271	-22.12897149	-24.78897809
93.08383615	-22.23201549	-24.74486733
93.25423003	-22.32954668	-24.69713996
93.42620239	-22.42170291	-24.64603418
93.60015138	-22.50890589	-24.59177089
93.77442407	-22.59070314	-24.5345575
93.95026299	-22.6675107	-24.47458834
94.12861539	-22.73944762	-24.41204333
94.3075152	-22.80692023	-24.34709146
94.48688891	-22.86945818	-24.27989144
94.6672286	-22.92746322	-24.21059061
94.84836891	-22.98132879	-24.13932761
95.03003589	-23.03057593	-24.06623153
95.21228414	-23.0755969	-23.99142397
95.39458582	-23.11676847	-23.91501874
95.57627903	-23.15361386	-23.83712181
95.75881392	-23.18679178	-23.75783293
95.94070131	-23.21582142	-23.67724596
96.1220081	-23.24107421	-23.59544815
96.30418504	-23.26290306	-23.51252231
96.48573537	-23.28083838	-23.42854502
96.66725855	-23.29550255	-23.34358899
96.84812343	-23.30642912	-23.25772246
97.02869276	-23.31422738	-23.17100878
97.20793937	-23.31843527	-23.08350818
97.38727781	-23.31964922	-22.99527736
97.56590094	-23.3174127	-22.90636849
97.7437638	-23.31230711	-22.81683173
97.92088599	-23.30388533	-22.72671403
98.09704772	-23.29271224	-22.63605869
98.27178188	-23.27834905	-22.54490757
98.44603401	-23.26134564	-22.45329958
98.61815419	-23.24127312	-22.36127091
98.79030555	-23.21866357	-22.268856
98.96231369	-23.19310136	-22.17608733
99.13220745	-23.16509884	-22.08299487
99.29988058	-23.13425367	-21.98960756
99.46735139	-23.10106077	-21.89595211
99.63463441	-23.06512985	-21.80205383
99.79955482	-23.02693811	-21.70793671
99.96356115	-22.98610863	-21.61362318
100.1258003	-22.94310039	-21.5191336
100.2866544	-22.89775035	-21.42448857
100.4465328	-22.84989825	-21.32970592
100.6045376	-22.79998832	-21.23480365
100.7608115	-22.74766643	-21.13979819
100.9158642	-22.69335716	-21.04470457
101.0698676	-22.63672234	-20.94953763
101.2218827	-22.5781677	-20.8543107
101.3723471	-22.51754644	-20.75903682
101.5202261	-22.4547148	-20.66372798
101.6675266	-22.39006463	-20.56839484
101.8132213	-22.32345254	-20.47304834
101.9570016	-22.2547395	-20.37769863
102.0994354	-22.18430093	-20.28235482
102.239147	-22.11183401	-20.18702551
102.3782564	-22.03769648	-20.09171868
102.5156854	-21.96175645	-19.99644169
102.6510796	-21.8838864	-19.9012019
102.7851094	-21.80442802	-19.80600606
102.9174234	-21.72325461	-19.71086016
103.0476344	-21.64024429	-19.61576967
103.1764827	-21.55572291	-19.52074003
103.3039518	-21.46942587	-19.42577633
103.4292996	-21.38166388	-19.33088298
103.552882	-21.29232023	-19.236064
103.6734418	-21.20128536	-19.14132366
103.7934677	-21.10885403	-19.04666562
103.9117065	-21.01491585	-18.95209302
104.0276434	-20.91936581	-18.85760896
104.1422858	-20.82248341	-18.76321577
104.2551223	-20.72416423	-18.66891629
104.3647756	-20.62430788	-18.5747131
104.4739794	-20.52318083	-18.48060781
104.5813603	-20.42068225	-18.38660205
104.6862943	-20.31671734	-18.29269785
104.7900169	-20.21153917	-18.19889653
104.891905	-20.10505208	-18.10519947
104.991955	-19.99727575	-18.01160809
105.0903079	-19.88811956	-17.91812266
105.1866727	-19.77782409	-17.82474417
105.2811896	-19.66629725	-17.73147342
105.3731072	-19.55345352	-17.63831097
105.4639202	-19.4395204	-17.54525685
105.5528785	-19.32441131	-17.45231129
105.6400068	-19.20804442	-17.35947487
105.7252507	-19.09063564	-17.26674711
105.8086338	-18.97210264	-17.17412793
105.8901191	-18.85236897	-17.08161742
105.9697791	-18.7316382	-16.9892151
106.0475768	-18.60983393	-16.89692044
106.1235083	-18.48697045	-16.80473321
106.1983352	-18.36297678	-16.71265247
106.270538	-18.23804357	-16.62067787
106.340876	-18.11209929	-16.52880866
106.4091761	-17.98507492	-16.43704406
106.475781	-17.85715187	-16.34538301
106.5405187	-17.72826132	-16.2538246
106.6033902	-17.59841789	-16.16236797
106.6623955	-17.46755658	-16.07101199
106.7215296	-17.33584917	-15.97975549
106.7787974	-17.20323048	-15.88859715
106.8344936	-17.06967568	-15.79753615
106.8883086	-16.93523925	-15.70657084
106.939984	-16.7999671	-15.61570009
106.9897974	-16.66383709	-15.52492268
107.0373549	-16.52679102	-15.43423696
107.0834433	-16.38898254	-15.34364141
107.1276703	-16.25035318	-15.25313492
107.1700387	-16.11091622	-15.16271546
107.210078	-15.97061646	-15.07238192
107.2487284	-15.82959854	-14.98213246
107.2855232	-15.68780836	-14.89196563
107.3204631	-15.54525753	-14.80187957
107.3530003	-15.40189473	-14.71187282
107.3842337	-15.25785652	-14.62194356
107.413616	-15.1130916	-14.53208987
107.4411494	-14.96761099	-14.44231042
107.4671209	-14.82136685	-14.35260302
107.4909604	-14.67448718	-14.2629662
107.5129547	-14.52692402	-14.17339805
107.5328468	-14.37866808	-14.08389655
107.5507078	-14.22973521	-13.99445986
107.5671754	-14.08018444	-13.90508612
107.5818071	-13.92999245	-13.81577346
107.5940623	-13.77913281	-13.72651997
107.6047704	-13.6276704	-13.63732376
107.613895	-13.47561181	-13.54818272
107.6211904	-13.32295157	-13.45909484
107.6266755	-13.16968141	-13.3700584
107.6303532	-13.015813	-13.28107119
107.6321663	-12.86140291	-13.19213118
107.6321551	-12.70642819	-13.10323645
107.6303211	-12.55089808	-13.01438481
107.6275905	-12.39477705	-12.92557418
107.6221208	-12.23816417	-12.83680263
107.6148348	-12.08102338	-12.74806793
107.6057345	-11.92336357	-12.65936793
107.5937849	-11.76515152	-12.57070084
107.5810603	-11.6064797	-12.4820642
107.5665276	-11.447315	-12.39345608
107.5501884	-11.28766601	-12.30487421
107.5309253	-11.12750248	-12.21631649
107.5109779	-10.96691017	-12.12778081
107.4892298	-10.80585891	-12.0392648
107.4656836	-10.64435699	-11.9507664
107.4391403	-10.48237717	-11.86228335
107.4120025	-10.31999852	-11.77381347
107.3830703	-10.15719316	-11.68535458
107.3523487	-9.993969762	-11.59690453
107.3195139	-9.83030396	-11.50846082
107.2852175	-9.666268132	-11.42002136
107.2491349	-9.501837487	-11.33158384
107.2112713	-9.337020496	-11.24314601
107.1716268	-9.171824567	-11.15470554
107.1288387	-9.006227866	-11.06626025
107.0856386	-8.840297267	-10.97780766
107.0406615	-8.674010144	-10.88934562
106.9939135	-8.50737495	-10.80087176
106.945879	-8.340372558	-10.71238372
106.8955913	-8.173062851	-10.6238791
106.8435365	-8.005427017	-10.53535565
106.7897173	-7.837472574	-10.44681099
106.7345464	-7.669183757	-10.35824269
106.6772039	-7.500613959	-10.26964841
106.618101	-7.331747114	-10.18102571
106.5572434	-7.162591108	-10.09237222
106.494627	-6.993152193	-10.0036854
106.4286578	-6.823418635	-9.914962957
106.3625379	-6.653436621	-9.826202448
106.2946673	-6.483193505	-9.737401254
106.2250514	-6.312696708	-9.648557164
106.1539531	-6.141936108	-9.559667466
106.0808459	-5.970952257	-9.470729753
106.0059983	-5.799735666	-9.38174158
105.929408	-5.628292776	-9.292700286
105.8499926	-5.456622727	-9.203603503
105.7692642	-5.284743891	-9.114448629
105.687465	-5.112664642	-9.025233
105.6039333	-4.94038703	-8.93595416
105.5186721	-4.767918027	-8.846609575
105.4318039	-4.595254363	-8.757196543
105.3430847	-4.422422624	-8.667712389
105.2526416	-4.249419921	-8.578154647
105.1604756	-4.076253033	-8.488520623
105.0666372	-3.902921945	-8.398807557
104.9710281	-3.72944667	-8.309012818
104.8737021	-3.555827493	-8.219133811
104.7746604	-3.382071149	-8.129167817
104.6739027	-3.208184177	-8.039111918
104.570436	-3.034170307	-7.948963533
104.4662551	-2.860042601	-7.858719909
104.3603661	-2.685804627	-7.768378278
104.2527679	-2.511462936	-7.67793571
104.1414227	-2.337024737	-7.587389491
104.0304163	-2.162496055	-7.496736809
103.9177089	-1.987883955	-7.405974877
103.8032987	-1.813195009	-7.315100594
103.6871907	-1.638436069	-7.224111195
103.5692302	-1.463617774	-7.133003814
103.4497317	-1.288738995	-7.041775542
103.328538	-1.113810308	-6.950423204
103.2056543	-0.938838543	-6.858944001
103.0808578	-0.76383796	-6.767335015
102.9545962	-0.588800216	-6.675592975
102.8266481	-0.413739627	-6.583714969
102.6970166	-0.238662985	-6.491698028
102.5656763	-0.063578086	-6.399538903
102.4324167	0.11150015	-6.307234411
102.2977426	0.286584209	-6.214781722
102.1613916	0.46165709	-6.122177352
102.0233637	0.63671192	-6.029418099
101.8813672	0.811726974	-5.936501006
101.7399958	0.986725128	-5.84342259
101.5969539	1.161684562	-5.750179568
101.4522455	1.336598409	-5.656768931
101.3054507	1.51144093	-5.563186832
101.1574107	1.686242589	-5.469430387
101.0077072	1.860977619	-5.375495918
100.8563432	2.035639028	-5.281380043
100.7033204	2.210219767	-5.187079474
100.5481607	2.384690269	-5.092590472
100.3918258	2.559088329	-4.997909747
100.2338367	2.733384245	-4.903033448
100.0741974	2.907570941	-4.807958206
99.91044269	3.081614918	-4.712680329
99.74750775	3.255561324	-4.617196069
99.58292837	3.429376748	-4.52150199
99.41670307	3.603053569	-4.425593977
99.24824167	3.776554803	-4.329468678
99.07873725	3.94993269	-4.233121844
98.90759549	4.123149824	-4.136549698
98.73481951	4.296198845	-4.039748712
98.56040994	4.469072015	-3.942714612
98.38276044	4.641728008	-3.845443466
98.20509323	4.814226704	-3.747931208
98.02579961	4.986526662	-3.650174029
97.84488248	5.158620077	-3.55216757
97.66163405	5.330461509	-3.453907622
97.47747495	5.502118142	-3.355390106
97.2916991	5.673544551	-3.256610684
97.10430828	5.844732732	-3.157565249
96.91549116	6.01563356	-3.058249429
96.72487782	6.186321078	-2.958658727
96.53265709	6.356745945	-2.858788725
96.33883145	6.526899903	-2.758634933
96.1425923	6.696729958	-2.658192866
95.94556651	6.866317145	-2.557457732
95.74694441	7.035608232	-2.456424969
95.54672844	7.204594667	-2.355089976
95.34405978	7.373219314	-2.253447533
95.14066466	7.541570221	-2.151493185
94.93568535	7.709590452	-2.04922214
94.72912417	7.87727102	-1.946629399
94.51914467	8.044550954	-1.843709464
94.30943133	8.211525095	-1.740457935
94.09814506	8.378132161	-1.636869143
93.88528998	8.544363069	-1.532938014
93.6708433	8.71015376	-1.428659407
93.45486006	8.875604315	-1.324027913
93.23731824	9.040650284	-1.219037966
93.01822285	9.205282472	-1.113684579
92.79566235	9.369432288	-1.007961251
92.57347109	9.533206606	-0.901863081
92.3497371	9.696537265	-0.795384242
92.12446398	9.859414171	-0.688519203
91.89753389	10.02176592	-0.581261246
91.66919545	10.18370429	-0.473605023
91.43933087	10.34515777	-0.365544431
91.20794459	10.50611578	-0.257073399
90.97397118	10.66650423	-0.148185663
90.73955872	10.82643926	-0.038874852
90.50363871	10.985846	0.070865499
90.26621714	11.14471365	0.181041568
90.02619408	11.30296518	0.29165999
89.78578806	11.46072086	0.402727625
89.54389607	11.6179028	0.514251308
89.30052539	11.77450005	0.626237069
89.05365214	11.93043145	0.738692999
88.80734414	12.08582241	0.851625165
88.55957462	12.24059181	0.965041272
88.31006228	12.39465701	1.078948572
88.0593906	12.54814641	1.193354171
87.80727792	12.70097665	1.308265585
87.55373171	12.85313477	1.42369063
87.29930958	13.00453569	1.539637149
87.04291578	13.15530982	1.656112631
86.78511114	13.30537175	1.773125124
86.5252984	13.45467159	1.890682267
86.26407972	13.60323114	2.008792607
86.00209435	13.75107317	2.127464691
85.73873236	13.8981467	2.24670672
85.47447255	14.04436305	2.3665272
85.20838352	14.18985568	2.486934771
84.94094586	14.3345347	2.607938729
84.67090197	14.47831043	2.729547264
84.4008028	14.62131717	2.851770059
84.12938717	14.76346368	2.974616238
83.85666586	14.90473381	3.098094954
83.58136646	15.04503569	3.222216125
83.30607384	15.18450366	3.346989128
83.02951246	15.32304526	3.47242368
82.75205834	15.46056732	3.598530056
82.4729968	15.5972037	3.725318251
82.19270595	15.73286005	3.852798983
81.90988708	15.86744408	3.98098224
81.62718712	16.00108687	4.109878787
81.34330314	16.13369403	4.239499683
81.0569253	16.26517195	4.369855687
80.77072532	16.39564989	4.500957837
80.4833912	16.52503322	4.632817655
80.1936071	16.65322854	4.765446277
79.90406294	16.78036126	4.898855989
79.61343973	16.90633726	5.03305765
79.32041799	17.03106172	5.168064576
79.02770146	17.15465763	5.303888249
78.73396696	17.27702979	5.440540951
78.43868572	17.3980854	5.578035523
78.14298568	17.51794099	5.716384957
77.84633602	17.6365019	5.855601846
77.54742384	17.75367703	5.99569942
77.24895764	17.86957578	6.13669161
76.94961926	17.98410478	6.278591601
76.64810172	18.09717364	6.421412627
76.34710935	18.20888561	6.565169277
76.04533064	18.31914741	6.709875682
75.74299023	18.42787003	6.855546157
75.43973321	18.53514864	7.002195204
75.13446555	18.64083383	7.149837198
74.82987053	18.74501227	7.298487948
74.52465695	18.84759501	7.44816197
74.21755543	18.94849632	7.598874318
73.91122499	19.04779384	7.750640884
73.60439328	19.14539958	7.90347735
73.29581413	19.24122981	8.057399517
72.9881149	19.33535128	8.212423591
72.68022264	19.42763153	8.368565724
72.37183169	19.51812778	8.525842175
72.06316873	19.60675607	8.684269616
71.75303814	19.69343787	8.843864301
71.44399487	19.77821682	9.004643257
71.13502876	19.86097577	9.166623185
70.8258223	19.94174546	9.329821758
70.51612557	20.02041748	9.494255603
70.20700331	20.0970112	9.659941374
69.89695285	20.17142761	9.826896904
69.58808529	20.24366577	9.995139963
69.27959702	20.31366049	10.16468655
68.97033804	20.38134204	10.33555411
68.66264604	20.44670098	10.50776041
68.35438281	20.5096527	10.68132207
68.04781488	20.57017349	10.85625611
67.74089421	20.62818776	11.03257933
67.43580868	20.68365746	11.21030807
67.13191524	20.7365155	11.38945853
66.8286938	20.7867079	11.57004655
66.52561959	20.83417719	11.752088
66.22469806	20.87885336	11.93559733
65.92420883	20.92068821	12.12058927
65.62605476	20.95959466	12.30707797
65.32989877	20.99553367	12.49507613
65.03501504	21.02840161	12.68459658
64.74121635	21.05816731	12.87565002
64.44948125	21.08474028	13.06824738
64.16058739	21.10800907	13.26239715
63.87459462	21.12795979	13.45810768
63.5904777	21.14444121	13.65538421
63.30848222	21.15744627	13.85423144
63.03000533	21.16685288	14.05465236
62.75441716	21.17251952	14.25664658
62.48171647	21.17445464	14.4602125
62.21282466	21.17245706	14.66534493
61.94736162	21.16653891	14.87203625
61.68705371	21.15654693	15.08027476
61.4299204	21.14230659	15.29004628
61.17718033	21.12384118	15.50133119
60.92816195	21.10097456	15.71410633
60.68537542	21.07359	15.92834271
60.44767518	21.04148649	16.1440057
60.21593589	21.00469564	16.3610552
59.98976049	20.96301168	16.57944322
59.76952501	20.9163011	16.79911419
59.55639854	20.86433409	17.02000483
59.35010081	20.8071435	17.24204124
59.15147259	20.74449345	17.46514016
58.96045279	20.67622891	17.68920675
58.77852027	20.60218863	17.91413183
58.60515196	20.52211342	18.13979348
58.44117236	20.43601576	18.36605355
58.28587105	20.34362493	18.59275696
58.14130061	20.24475386	18.81972862
58.00805964	20.13921064	19.04677274
57.88631487	20.02679401	19.27366998
57.77812838	19.90729687	19.50017487
57.68234229	19.78050379	19.72601282
57.60017296	19.6461913	19.95087796
57.53329663	19.50412731	20.17442917
57.48118606	19.35407208	20.39628547
57.44532298	19.19584014	20.6160244
57.4274514	19.02903965	20.83317455
57.42749113	18.8534736	21.04721305
57.44643132	18.66886502	21.25755859
57.48489043	18.47492891	21.4635665
57.54527182	18.2713941	21.66452148
57.62681826	18.05789723	21.85963162
57.73166009	17.83415836	22.04801984
57.86055477	17.59984694	22.22871607
58.01597707	17.35463336	22.40064883
58.19826052	17.09815036	22.56263527
58.40855089	16.83009763	22.71337146
58.64860943	16.55004583	22.85142251
58.91934524	16.25772544	22.9752112
59.22175322	15.95266066	23.08300789
59.55925767	15.63452113	23.17291885
59.93165562	15.30294069	23.24287756
60.33939486	14.95754854	23.29063266
60.78487118	14.59797832	23.31374203
61.26962822	14.22387053	23.30956559
61.79212259	13.83487656	23.27526128
62.35553468	13.43066351	23.20778694
62.96079373	13.0109189	23.10390475
63.60545811	12.57535678	22.96019294
64.29106821	12.12355088	22.77306593
65.01784756	11.65563239	22.53880407
65.7848099	11.17109167	22.25359358
66.59088588	10.6701799	21.91358032
67.43339942	10.15250506	21.51493942
68.31004089	9.618290835	21.05395575
69.21764114	9.067768167	20.5271288
70.15319582	8.501064618	19.9312844
71.11175515	7.918455535	19.26370675
72.08876104	7.320316861	18.52227726
73.0764848	6.707608003	17.70562239
74.06911099	6.080890186	16.81325734
75.06036724	5.441046902	15.84572106
76.04340427	4.788945795	14.80469155
77.00866757	4.126087312	13.6930711
77.94816541	3.453478386	12.51502956
78.85581047	2.772827181	11.27599983
79.72478778	2.085443043	9.982616105
80.54909367	1.393136128	8.642595911
81.32219995	0.697475482	7.264568831
82.03873713	0.00027136	5.857859284
82.69808647	-0.696828651	4.432237165
83.2957309	-1.391999818	2.997648871
83.83160551	-2.083789299	1.563944853
84.30614949	-2.770339623	0.140619583
84.72182694	-3.450514231	-1.263419521
85.08073818	-4.122540394	-2.640043156
85.38493144	-4.785612302	-3.982042936
85.64016921	-5.438384036	-5.283225122
85.84966047	-6.079860256	-6.538453906
86.01779027	-6.709179788	-7.743652983
86.1503351	-7.325612448	-8.895767954
86.25196359	-7.928553316	-9.992700775
86.3285885	-8.517515155	-11.03322309
86.38253771	-9.092119181	-12.01687591
86.41859369	-9.652086084	-12.9438668
86.43969635	-10.19721009	-13.81496095
86.44994476	-10.72737187	-14.6313812
86.45303617	-11.24248081	-15.39471374
86.45140687	-11.74267819	-16.10682125
86.44807489	-12.22787587	-16.76976883
86.4445657	-12.69828298	-17.38575829
86.44165485	-13.15407264	-17.9570724
86.44207953	-13.59545119	-18.48603074
86.44672684	-14.02265225	-18.97495152
86.45622357	-14.43593128	-19.42612247
86.47095388	-14.83556118	-19.84177762
86.49318341	-15.22182792	-20.22408127
86.52225283	-15.595028	-20.57511545
86.55855605	-15.95536279	-20.89686834
86.60339765	-16.3033575	-21.191235
86.65554459	-16.63920641	-21.46000854
86.71498183	-16.9631698	-21.70488438
86.78104895	-17.2756734	-21.92745761
86.8555818	-17.57694431	-22.12922817
86.93725338	-17.86732996	-22.31159969
87.02652015	-18.14711173	-22.47588872
87.12354714	-18.41660518	-22.62332388
87.22698986	-18.67609075	-22.75505246

==> plots/periodic_orbits/hoveringdV_e060.tsv <==
X	Y	Z	U	V	W
119.8946598	-21.25208273	-24.54305635	0	10	0
129.1259632	-23.19658264	-24.84604869	-6.064510346	0	-7.951208352
53.25775831	18.61164113	18.62214573	5.429178238	0	-8.397858278
126.0148365	-10.55527075	-16.3459866	-0.386408527	0	11.62782472
118.3840029	-12.54390066	-16.27135459	0.622818488	0	11.30938933
112.6825171	-20.9440945	-19.63196215	4.055751298	0	9.140617124
63.46839758	14.79694427	24.97157176	4.292349933	0	-9.031928479

==> plots/periodic_orbits/vertex_order.tsv <==
0	1	2	3
1	5	6	2
3	2	6	7
0	4	7	3
0	1	5	4
4	5	6	7


==> plots/periodic_orbits/x1.tsv <==
86.66666667	-0.651678071	-11.11111111
86.55151532	-0.732824303	-11.23668001
86.43600084	-0.81395411	-11.36180442
86.32012597	-0.895067699	-11.48647939
86.20389348	-0.976165273	-11.61069998
86.08730619	-1.057247038	-11.73446129
85.97036698	-1.138313196	-11.8577584
85.85307877	-1.21936395	-11.98058646
85.73544454	-1.300399499	-12.1029406
85.61746731	-1.381420044	-12.22481598
85.49915016	-1.462425783	-12.34620777
85.3804962	-1.543416913	-12.46711118
85.26150862	-1.624393629	-12.58752143
85.14219064	-1.705356126	-12.70743374
85.02254552	-1.786304595	-12.82684339
84.90257659	-1.867239228	-12.94574564
84.78228723	-1.948160213	-13.06413578
84.66168085	-2.029067737	-13.18200915
84.54076091	-2.109961987	-13.29936107
84.41953095	-2.190843145	-13.4161869
84.29799453	-2.271711392	-13.53248202
84.17615526	-2.352566909	-13.64824184
84.05401681	-2.433409872	-13.76346176
83.93158289	-2.514240456	-13.87813724
83.80885727	-2.595058833	-13.99226374
83.68584376	-2.675865175	-14.10583674
83.56254621	-2.756659648	-14.21885175
83.43896854	-2.837442418	-14.3313043
83.31511471	-2.918213647	-14.44318994
83.19098872	-2.998973496	-14.55450425
83.06659461	-3.079722121	-14.66524282
82.94193651	-3.160459678	-14.77540127
82.81701855	-3.241186317	-14.88497524
82.69184493	-3.321902186	-14.99396041
82.5664199	-3.402607432	-15.10235245
82.44074776	-3.483302196	-15.21014708
82.31483284	-3.563986617	-15.31734004
82.18867954	-3.644660832	-15.42392709
82.0622923	-3.725324971	-15.529904
81.9356756	-3.805979164	-15.6352666
81.80883397	-3.886623537	-15.7400107
81.68177199	-3.96725821	-15.84413218
81.5544943	-4.047883302	-15.94762689
81.42700556	-4.128498926	-16.05049077
81.29931051	-4.209105193	-16.15271973
81.17141391	-4.289702208	-16.25430973
81.04332058	-4.370290075	-16.35525675
80.91503538	-4.45086889	-16.4555568
80.78656323	-4.531438747	-16.55520591
80.65790909	-4.611999736	-16.65420014
80.52907796	-4.692551941	-16.75253558
80.40007489	-4.773095442	-16.85020833
80.27090499	-4.853630316	-16.94721453
80.1415734	-4.934156634	-17.04355034
80.01208531	-5.01467446	-17.13921196
79.88244598	-5.095183857	-17.23419559
79.75266067	-5.175684882	-17.32849748
79.62273473	-5.256177584	-17.42211391
79.49267354	-5.33666201	-17.51504116
79.36248252	-5.4171382	-17.60727556
79.23216714	-5.497606191	-17.69881346
79.10173293	-5.57806601	-17.78965125
78.97118545	-5.658517684	-17.87978532
78.84053032	-5.738961229	-17.96921212
78.70977318	-5.819396659	-18.05792811
78.57891975	-5.899823979	-18.14592976
78.44797578	-5.980243192	-18.23321362
78.31694706	-6.060654291	-18.31977621
78.18583944	-6.141057264	-18.40561413
78.0546588	-6.221452093	-18.49072396
77.92341107	-6.301838754	-18.57510236
77.79210225	-6.382217214	-18.65874597
77.66073835	-6.462587437	-18.74165149
77.52932545	-6.542949378	-18.82381563
77.39786966	-6.623302984	-18.90523516
77.26637716	-6.703648196	-18.98590685
77.13485413	-6.783984949	-19.06582751
77.00330685	-6.86431317	-19.14499397
76.87174162	-6.944632776	-19.2234031
76.74016477	-7.024943681	-19.30105181
76.6085827	-7.105245787	-19.37793702
76.47700185	-7.185538991	-19.45405569
76.34542869	-7.265823181	-19.52940481
76.21386976	-7.346098237	-19.60398139
76.08233163	-7.42636403	-19.6777825
75.95082092	-7.506620424	-19.7508052
75.81934428	-7.586867274	-19.82304662
75.68790844	-7.667104425	-19.89450388
75.55652014	-7.747331715	-19.96517418
75.42518618	-7.827548973	-20.0350547
75.29391341	-7.907756018	-20.10414269
75.16270872	-7.987952659	-20.17243541
75.03157904	-8.068138698	-20.23993016
74.90053134	-8.148313925	-20.30662428
74.76957267	-8.228478122	-20.37251512
74.63871008	-8.30863106	-20.43760007
74.50795068	-8.388772502	-20.50187657
74.37730165	-8.468902197	-20.56534207
74.24677018	-8.549019888	-20.62799406
74.11636353	-8.629125305	-20.68983006
73.98608898	-8.709218166	-20.75084762
73.85595388	-8.789298183	-20.81104433
73.72596561	-8.869365051	-20.87041782
73.5961316	-8.949418458	-20.92896572
73.46645933	-9.02945808	-20.98668573
73.33695631	-9.109483579	-21.04357557
73.20763011	-9.189494609	-21.09963297
73.07848833	-9.269490808	-21.15485573
72.94953864	-9.349471805	-21.20924166
72.82078872	-9.429437217	-21.26278861
72.69224632	-9.509386645	-21.31549445
72.56391923	-9.58931968	-21.36735712
72.43581528	-9.6692359	-21.41837454
72.30794234	-9.749134869	-21.46854472
72.18030834	-9.829016139	-21.51786565
72.05292125	-9.908879247	-21.56633539
71.92578908	-9.988723718	-21.61395203
71.79891988	-10.06854906	-21.66071367
71.67232175	-10.14835477	-21.70661847
71.54600284	-10.22814033	-21.75166462
71.41997134	-10.30790521	-21.79585033
71.29423549	-10.38764885	-21.83917385
71.16880356	-10.4673707	-21.88163347
71.04368388	-10.54707018	-21.92322752
70.91888481	-10.62674669	-21.96395433
70.79441478	-10.70639963	-22.00381232
70.67028224	-10.78602837	-22.04279988
70.5464957	-10.86563226	-22.0809155
70.4230637	-10.94521065	-22.11815765
70.29999483	-11.02476287	-22.15452486
70.17729774	-11.10428822	-22.1900157
70.05498111	-11.18378599	-22.22462877
69.93305366	-11.26325546	-22.25836268
69.81152417	-11.34269589	-22.29121611
69.69040145	-11.4221065	-22.32318776
69.56969437	-11.50148652	-22.35427636
69.44941183	-11.58083516	-22.38448069
69.32956279	-11.66015159	-22.41379955
69.21015624	-11.73943497	-22.44223177
69.09120123	-11.81868445	-22.46977624
68.97270683	-11.89789915	-22.49643187
68.85468219	-11.97707818	-22.5221976
68.73713647	-12.05622062	-22.5470724
68.62007891	-12.13532553	-22.57105531
68.50351876	-12.21439196	-22.59414536
68.38746534	-12.29341891	-22.61634165
68.27192801	-12.3724054	-22.63764329
68.15691616	-12.4513504	-22.65804945
68.04243925	-12.53025287	-22.67755932
67.92850676	-12.60911173	-22.69617212
67.81512823	-12.68792589	-22.71388712
67.70231324	-12.76669425	-22.73070362
67.59007143	-12.84541566	-22.74662096
67.47841246	-12.92408897	-22.76163849
67.36734605	-13.00271298	-22.77575564
67.25688196	-13.08128649	-22.78897184
67.14703001	-13.15980826	-22.80128657
67.03780003	-13.23827704	-22.81269933
66.92920194	-13.31669153	-22.82320969
66.82124568	-13.39505041	-22.83281722
66.71394123	-13.47335237	-22.84152155
66.60729862	-13.55159602	-22.84932232
66.50132795	-13.62977997	-22.85621924
66.39603933	-13.70790281	-22.86221202
66.29144293	-13.78596308	-22.86730044
66.18754897	-13.8639593	-22.87148428
66.0843677	-13.94188998	-22.87476339
65.98190944	-14.01975357	-22.87713764
65.88018454	-14.09754851	-22.87860692
65.77920338	-14.17527321	-22.87917119
65.67897642	-14.25292603	-22.87883042
65.57951415	-14.33050532	-22.87758462
65.48082708	-14.40800939	-22.87543385
65.38292581	-14.48543652	-22.87237818
65.28582095	-14.56278495	-22.86841774
65.18952317	-14.64005291	-22.86355269
65.09404319	-14.71723857	-22.85778322
64.99939177	-14.79434007	-22.85110955
64.9055797	-14.87135553	-22.84353195
64.81261785	-14.94828303	-22.83505073
64.7205171	-15.02512061	-22.82566621
64.62928839	-15.10186627	-22.81537876
64.53894272	-15.17851799	-22.8041888
64.4494911	-15.25507369	-22.79209677
64.36094462	-15.33153128	-22.77910314
64.27331439	-15.40788861	-22.76520843
64.18661158	-15.48414349	-22.75041318
64.10084741	-15.56029372	-22.734718
64.01603312	-15.63633703	-22.71812348
63.93218001	-15.71227111	-22.7006303
63.84929943	-15.78809364	-22.68223914
63.76740278	-15.86380223	-22.66295073
63.68650147	-15.93939446	-22.64276583
63.606607	-16.01486785	-22.62168525
63.52773088	-16.09021991	-22.59970981
63.44988469	-16.16544808	-22.57684039
63.37308002	-16.24054976	-22.55307788
63.29732855	-16.31552231	-22.52842324
63.22264196	-16.39036305	-22.50287743
63.149032	-16.46506924	-22.47644147
63.07651046	-16.53963811	-22.44911639
63.00508916	-16.61406683	-22.42090329
62.93477999	-16.68835251	-22.39180328
62.86559486	-16.76249225	-22.36181751
62.79754573	-16.83648307	-22.33094716
62.7306446	-16.91032194	-22.29919346
62.66490351	-16.98400579	-22.26655766
62.60033457	-17.0575315	-22.23304106
62.53694989	-17.1308959	-22.19864498
62.47476166	-17.20409575	-22.16337077
62.41378208	-17.27712776	-22.12721984
62.35402341	-17.34998862	-22.09019362
62.29549795	-17.42267491	-22.05229357
62.23821804	-17.4951832	-22.01352118
62.18219606	-17.56750999	-21.973878
62.12744443	-17.63965171	-21.93336559
62.07397561	-17.71160475	-21.89198556
62.0218021	-17.78336542	-21.84973953
61.97093644	-17.85493	-21.80662919
61.92139121	-17.92629469	-21.76265623
61.87317903	-17.99745562	-21.71782241
61.82631255	-18.0684089	-21.67212948
61.78080448	-18.13915052	-21.62557926
61.73666754	-18.20967646	-21.57817358
61.6939145	-18.27998259	-21.52991434
61.65255818	-18.35006476	-21.48080342
61.6126114	-18.41991872	-21.43084279
61.57408706	-18.48954016	-21.3800344
61.53699806	-18.55892472	-21.32838028
61.50135736	-18.62806796	-21.27588246
61.46717794	-18.69696536	-21.22254302
61.43447281	-18.76561234	-21.16836408
61.40325504	-18.83400427	-21.11334777
61.37353769	-18.90213641	-21.05749628
61.34533388	-18.97000397	-21.0008118
61.31865676	-19.03760209	-20.94329659
61.29351951	-19.10492583	-20.88495292
61.26993533	-19.17197017	-20.82578309
61.24791746	-19.23873001	-20.76578945
61.22747916	-19.30520019	-20.70497437
61.20863372	-19.37137547	-20.64334025
61.19139447	-19.43725051	-20.58088954
61.17577473	-19.50281991	-20.51762471
61.16178788	-19.5680782	-20.45354825
61.14944732	-19.63301979	-20.3886627
61.13876646	-19.69763904	-20.32297063
61.12975874	-19.76193023	-20.25647464
61.1224376	-19.82588752	-20.18917735
61.11681655	-19.88950503	-20.12108144
61.11290906	-19.95277677	-20.05218958
61.11072867	-20.01569665	-19.98250452
61.11028889	-20.07825852	-19.912029
61.11160327	-20.14045612	-19.84076581
61.11468539	-20.20228312	-19.76871778
61.11954881	-20.26373308	-19.69588774
61.12620712	-20.32479948	-19.62227859
61.13467392	-20.38547569	-19.54789324
61.1449628	-20.44575502	-19.47273462
61.15708739	-20.50563066	-19.39680571
61.17106131	-20.5650957	-19.32010951
61.18689817	-20.62414315	-19.24264906
61.20461161	-20.68276591	-19.16442742
61.22421525	-20.74095679	-19.08544769
61.24572271	-20.7987085	-19.00571299
61.26914763	-20.85601365	-18.92522647
61.29450362	-20.91286474	-18.84399132
61.3218043	-20.96925418	-18.76201076
61.35106327	-21.02517426	-18.67928801
61.38229414	-21.08061719	-18.59582637
61.41551048	-21.13557506	-18.51162912
61.45072588	-21.19003984	-18.4266996
61.48795388	-21.24400343	-18.34104117
61.52720802	-21.29745759	-18.25465721
61.56850183	-21.35039398	-18.16755115
61.61184879	-21.40280417	-18.07972643
61.65726238	-21.45467958	-17.99118652
61.70475604	-21.50601157	-17.90193493
61.75434318	-21.55679133	-17.81197518
61.80603718	-21.60700999	-17.72131084
61.85985139	-21.65665853	-17.6299455
61.91579911	-21.70572784	-17.53788275
61.97389361	-21.75420867	-17.44512626
62.03414812	-21.80209168	-17.35167968
62.0965758	-21.8493674	-17.25754672
62.16118979	-21.89602623	-17.16273109
62.22800316	-21.94205848	-17.06723655
62.29702892	-21.98745432	-16.97106687
62.36828004	-22.0322038	-16.87422587
62.44176941	-22.07629687	-16.77671736
62.51750987	-22.11972333	-16.67854521
62.59551418	-22.16247288	-16.57971331
62.67579501	-22.2045351	-16.48022555
62.758365	-22.24589942	-16.38008588
62.84323666	-22.28655517	-16.27929826
62.93042245	-22.32649156	-16.17786666
63.01993472	-22.36569766	-16.07579512
63.11178574	-22.40416243	-15.97308766
63.20598768	-22.44187468	-15.86974835
63.30255261	-22.47882313	-15.76578127
63.4014925	-22.51499635	-15.66119054
63.50281919	-22.55038279	-15.55598029
63.60654444	-22.58497077	-15.45015469
63.71267986	-22.61874848	-15.34371792
63.82123695	-22.65170401	-15.2366742
63.93222708	-22.68382529	-15.12902775
64.04566148	-22.71510014	-15.02078284
64.16155127	-22.74551624	-14.91194374
64.27990738	-22.77506117	-14.80251477
64.40074063	-22.80372235	-14.69250025
64.52406167	-22.8314871	-14.58190454
64.64988099	-22.8583426	-14.470732
64.77820891	-22.88427591	-14.35898703
64.9090556	-22.90927395	-14.24667407
65.04243102	-22.93332353	-14.13379754
65.17834498	-22.95641133	-14.02036192
65.31680708	-22.97852391	-13.90637169
65.45782672	-22.99964769	-13.79183136
65.60141313	-23.01976899	-13.67674546
65.74757528	-23.03887398	-13.56111854
65.89632198	-23.05694874	-13.44495519
66.04766178	-23.0739792	-13.32825998
66.20160303	-23.08995119	-13.21103755
66.35815381	-23.10485041	-13.09329252
66.51732198	-23.11866244	-12.97502955
66.67911516	-23.13137276	-12.85625333
66.84354069	-23.14296671	-12.73696855
67.01060566	-23.15342953	-12.61717993
67.18031689	-23.16274635	-12.4968922
67.35268089	-23.17090219	-12.37611013
67.52770393	-23.17788194	-12.2548385
67.70539196	-23.18367042	-12.13308209
67.88575061	-23.18825231	-12.01084573
68.06878522	-23.1916122	-11.88813426
68.25450082	-23.19373458	-11.76495252
68.44290208	-23.19460384	-11.64130539
68.63399336	-23.19420426	-11.51719776
68.82777865	-23.19252005	-11.39263455
69.02426162	-23.18953531	-11.26762066
69.22344553	-23.18523406	-11.14216107
69.42533331	-23.17960023	-11.01626071
69.62992748	-23.17261766	-10.88992459
69.83723019	-23.16427011	-10.76315768
70.04724317	-23.15454129	-10.63596502
70.25996776	-23.14341479	-10.50835162
70.47540486	-23.13087418	-10.38032254
70.69355495	-23.11690292	-10.25188285
70.91441808	-23.10148443	-10.12303761
71.13799384	-23.08460208	-9.993791937
71.36428136	-23.06623916	-9.864150934
71.59327931	-23.04637892	-9.734119731
71.82498588	-23.02500457	-9.603703471
72.05939876	-23.00209928	-9.472907315
72.29651516	-22.97764618	-9.341736436
72.53633175	-22.95162836	-9.210196021
72.77884472	-22.92402889	-9.078291276
73.02404969	-22.89483082	-8.946027418
73.27194177	-22.86401719	-8.813409678
73.52251549	-22.83157102	-8.680443304
73.77576484	-22.79747532	-8.547133553
74.03168322	-22.76171312	-8.413485701
74.29026347	-22.72426744	-8.279505033
74.55149781	-22.68512133	-8.14519685
74.81537787	-22.64425784	-8.010566465
75.08189465	-22.60166007	-7.875619202
75.35103854	-22.55731113	-7.740360401
75.62279928	-22.5111942	-7.604795412
75.89716596	-22.46329248	-7.468929597
76.17412703	-22.41358923	-7.332768331
76.45367024	-22.3620678	-7.196316999
76.73578268	-22.30871158	-7.059581001
77.02045074	-22.25350405	-6.922565744
77.30766013	-22.19642878	-6.785276649
77.59739581	-22.13746943	-6.647719146
77.88964205	-22.07660978	-6.509898676
78.18438236	-22.0138337	-6.371820693
78.48159954	-21.94912519	-6.233490657
78.7812756	-21.8824684	-6.09491404
79.08339181	-21.81384759	-5.956096325
79.38792867	-21.7432472	-5.817043002
79.69486587	-21.6706518	-5.677759573
80.00418235	-21.59604616	-5.538251546
80.31585621	-21.5194152	-5.398524441
80.62986475	-21.44074405	-5.258583784
80.94618446	-21.36001804	-5.118435111
81.264791	-21.2772227	-4.978083967
81.58565918	-21.1923438	-4.837535903
81.90876298	-21.10536732	-4.696796478
82.23407552	-21.0162795	-4.555871261
82.56156905	-20.92506684	-4.414765826
82.89121498	-20.8317161	-4.273485754
83.22298381	-20.7362143	-4.132036634
83.55684518	-20.63854879	-3.990424062
83.89276784	-20.53870718	-3.848653639
84.23071964	-20.43667744	-3.706730973
84.57066752	-20.33244782	-3.564661679
84.91257754	-20.22600694	-3.422451377
85.25641483	-20.11734377	-3.280105691
85.60214361	-20.00644762	-3.137630253
85.94972719	-19.89330821	-2.995030698
86.29912793	-19.77791562	-2.852312668
86.65030731	-19.66026035	-2.709481809
87.00322585	-19.54033332	-2.566543769
87.35784313	-19.41812585	-2.423504203
87.71411784	-19.29362972	-2.28036877
88.0720077	-19.16683718	-2.137143132
88.43146951	-19.03774092	-1.993832953
88.79245914	-18.90633411	-1.850443904
89.15493154	-18.77261045	-1.706981657
89.5188407	-18.6365641	-1.563451886
89.8841397	-18.49818977	-1.419860268
90.25078071	-18.3574827	-1.276212485
90.61871494	-18.21443865	-1.132514218
90.98789271	-18.06905398	-0.988771152
91.35826343	-17.92132559	-0.844988973
91.72977558	-17.77125098	-0.701173368
92.10237675	-17.61882824	-0.557330026
92.47601365	-17.46405608	-0.413464638
92.85063208	-17.30693383	-0.269582895
93.22617697	-17.14746145	-0.125690487
93.60259238	-16.98563954	0.018206892
93.97982152	-16.82146939	0.162103551
94.35780674	-16.65495293	0.305993798
94.73648957	-16.48609278	0.449871941
95.11581069	-16.31489228	0.593732288
95.49570998	-16.14135545	0.737569148
95.87612655	-15.96548703	0.881376832
96.25699869	-15.78729249	1.025149651
96.63826394	-15.60677806	1.168881918
97.0198591	-15.42395068	1.312567947
97.40172023	-15.23881807	1.456202054
97.78378269	-15.05138873	1.599778558
98.16598111	-14.86167192	1.743291779
98.5482495	-14.66967768	1.886736039
98.93052118	-14.47541687	2.030105666
99.31272885	-14.27890112	2.173394987
99.69480462	-14.0801429	2.316598334
100.07668	-13.87915548	2.459710042
100.4582859	-13.67595295	2.602724451
100.8395528	-13.47055023	2.745635903
101.2204107	-13.2629631	2.888438745
101.6007888	-13.05320815	3.031127328
101.9806163	-12.84130283	3.173696007
102.3598217	-12.62726542	3.316139143
102.7383332	-12.41111509	3.458451102
103.1160785	-12.19287183	3.600626253
103.4929852	-11.97255649	3.742658973
103.8689804	-11.7501908	3.884543644
104.243991	-11.52579734	4.026274652
104.6179439	-11.29939954	4.167846391
104.9907653	-11.0710217	4.309253262
105.3623817	-10.84068897	4.450489669
105.7327192	-10.60842739	4.591550027
106.1017039	-10.3742638	4.732428756
106.4692619	-10.13822595	4.873120282
106.8353193	-9.900342385	5.01361904
107.199802	-9.660642538	5.153919472
107.5626361	-9.419156657	5.29401603
107.923748	-9.17591583	5.43390317
108.2830638	-8.930951972	5.573575359
108.6405102	-8.684297814	5.713027072
108.9960138	-8.435986903	5.852252792
109.3495017	-8.186053584	5.991247013
109.7009012	-7.934532997	6.130004237
110.0501397	-7.681461065	6.268518973
110.3971455	-7.426874482	6.406785743
110.7418468	-7.170810702	6.544799078
111.0841726	-6.913307924	6.682553518
111.4240523	-6.654405086	6.820043613
111.7614158	-6.39414184	6.957263926
112.0961935	-6.132558548	7.094209027
112.4283167	-5.86969626	7.230873501
112.7577172	-5.6055967	7.36725194
113.0843275	-5.340302249	7.50333895
113.4080808	-5.073855927	7.639129148
113.7289112	-4.806301377	7.774617162
114.0467537	-4.537682842	7.909797632
114.3615439	-4.26804515	8.044665212
114.6732186	-3.99743369	8.179214566
114.9817154	-3.725894395	8.313440372
115.2869729	-3.453473718	8.44733732
115.5889308	-3.18021861	8.580900114
115.8875297	-2.9061765	8.71412347
116.1827115	-2.631395268	8.847002118
116.4744191	-2.355923227	8.979530803
116.7625966	-2.079809094	9.11170428
117.0471894	-1.803101968	9.243517323
117.328144	-1.525851304	9.374964717
117.6054083	-1.248106888	9.506041261
117.8789314	-0.969918812	9.636741772
118.1486638	-0.691337449	9.767061078
118.4145574	-0.412413422	9.896994026
118.6765653	-0.133197583	10.02653547
118.9346424	0.14625902	10.1556803
119.1887447	0.425905163	10.28442339
119.4388298	0.705689481	10.41275966
119.6848568	0.985560488	10.54068403
119.9267864	1.265466613	10.66819143
120.1645807	1.545356222	10.79527683
120.3982035	1.825177647	10.9219352
120.6276201	2.104879215	11.04816153
120.8527975	2.384409278	11.17395081
121.0737043	2.663716236	11.29929809
121.2903106	2.94274857	11.4241984
121.5025884	3.221454867	11.54864679
121.710511	3.49978385	11.67263835
121.9140539	3.777684403	11.79616817
122.1131938	4.055105603	11.91923137
122.3079093	4.331996743	12.04182307
122.4981808	4.608307359	12.16393843
122.6839903	4.883987262	12.28557262
122.8653214	5.158986559	12.40672082
123.0421597	5.433255683	12.52737825
123.2144923	5.706745417	12.64754012
123.382308	5.97940692	12.7672017
123.5455975	6.251191753	12.88635823
123.7043531	6.522051902	13.00500502
123.8585689	6.791939805	13.12313736
124.0082404	7.060808372	13.24075058
124.1533653	7.328611013	13.35784004
124.2939426	7.595301656	13.47440109
124.4299731	7.860834774	13.59042913
124.5614593	8.125165402	13.70591957
124.6884054	8.388249162	13.82086784
124.8108171	8.65004228	13.9352694
124.9287018	8.91050161	14.04911971
125.0420685	9.169584649	14.16241427
125.150928	9.427249556	14.27514861
125.2552923	9.683455175	14.38731826
125.3551753	9.938161046	14.49891879
125.4505923	10.19132742	14.60994577
125.54156	10.44291529	14.72039483
125.6280968	10.69288639	14.83026158
125.7102225	10.9412032	14.93954169
125.7879583	11.18782899	15.04823084
125.8613269	11.4327278	15.15632471
125.9303523	11.6758645	15.26381904
125.99506	11.91720474	15.37070957
126.0554766	12.15671499	15.47699208
126.1116303	12.39436257	15.58266235
126.1635505	12.63011562	15.68771622
126.2112676	12.86394313	15.79214953
126.2548137	13.09581497	15.89595814
126.2942215	13.32570183	15.99913794
126.3295255	13.55357529	16.10168486
126.3607607	13.77940781	16.20359485
126.3879637	14.00317271	16.30486386
126.4111718	14.2248442	16.40548789
126.4304236	14.44439737	16.50546297
126.4457584	14.6618082	16.60478513
126.4572168	14.87705355	16.70345045
126.4648401	15.09011118	16.80145503
126.4686704	15.30095974	16.89879499
126.468751	15.50957874	16.99546647
126.4651256	15.71594861	17.09146566
126.457839	15.92005066	17.18678876
126.4469366	16.12186706	17.28143199
126.4324645	16.32138089	17.37539161
126.4144696	16.51857609	17.46866391
126.3929994	16.71343746	17.56124519
126.3681018	16.90595069	17.6531318
126.3398255	17.09610232	17.7443201
126.3082198	17.28387975	17.83480648
126.2733343	17.46927122	17.92458736
126.2352191	17.65226582	18.01365919
126.1939249	17.83285348	18.10201844
126.1495026	18.01102494	18.18966163
126.1020036	18.18677178	18.27658529
126.0514795	18.36008636	18.36278597
125.9979824	18.53096187	18.44826027
125.9415645	18.69939227	18.5330048
125.8822783	18.86537232	18.61701622
125.8201766	19.02889752	18.70029119
125.7553121	19.18996415	18.78282644
125.687738	19.34856925	18.86461868
125.6175074	19.50471057	18.94566469
125.5446734	19.65838659	19.02596126
125.4692894	19.80959652	19.10550521
125.3914087	19.95834026	19.18429339
125.3110846	20.1046184	19.2623227
125.2283705	20.24843219	19.33959004
125.1433194	20.38978358	19.41609236
125.0559846	20.52867513	19.49182663
124.9664191	20.66511006	19.56678985
124.8746759	20.7990922	19.64097907
124.7808076	20.93062602	19.71439133
124.684867	21.05971654	19.78702375
124.5869064	21.18636939	19.85887345
124.486978	21.31059077	19.92993758
124.3851336	21.43238744	20.00021333
124.281425	21.55176668	20.06969793
124.1759036	21.66873631	20.13838863
124.0686203	21.78330466	20.2062827
123.9596261	21.89548057	20.27337747
123.8489712	22.00527336	20.33967027
123.7367057	22.1126928	20.40515849
123.6228794	22.21774916	20.46983954
123.5075414	22.32045312	20.53371085
123.3907408	22.4208158	20.59676991
123.2725259	22.51884873	20.65901421
123.1529447	22.61456387	20.72044129
123.0320449	22.70797353	20.78104873
122.9098736	22.79909043	20.84083413
122.7864773	22.88792762	20.89979511
122.6619022	22.97449853	20.95792936
122.5361941	23.0588169	21.01523457
122.409398	23.14089681	21.07170846
122.2815585	23.22075265	21.12734882
122.1527197	23.29839909	21.18215344
122.0229252	23.3738511	21.23612014
121.8922181	23.44712392	21.2892468
121.7606407	23.51823305	21.34153131
121.6282349	23.58719422	21.39297161
121.4950421	23.65402343	21.44356566
121.3611031	23.71873687	21.49331146
121.2264579	23.78135097	21.54220704
121.0911463	23.84188234	21.59025047
120.9552071	23.90034779	21.63743984
120.8186789	23.95676431	21.68377329
120.6815994	24.01114904	21.72924899
120.5440058	24.06351931	21.77386514
120.4059347	24.11389257	21.81761997
120.2674222	24.16228642	21.86051176
120.1285036	24.20871857	21.9025388
119.9892138	24.25320687	21.94369943
119.8495868	24.29576927	21.98399203
119.7096564	24.3364238	22.023415
119.5694553	24.37518859	22.06196678
119.429016	24.41208187	22.09964585
119.2883702	24.44712191	22.13645071
119.1475489	24.48032706	22.17237992
119.0065829	24.51171571	22.20743204
118.8655018	24.54130631	22.2416057
118.7243351	24.56911735	22.27489954
118.5831113	24.59516733	22.30731224
118.4418587	24.61947479	22.33884252
118.3006046	24.64205828	22.36948914
118.159376	24.66293636	22.39925088
118.0181992	24.68212758	22.42812656
117.8770999	24.69965051	22.45611505
117.7361031	24.71552368	22.48321523
117.5952335	24.72976562	22.50942603
117.4545149	24.74239482	22.53474643
117.3139708	24.75342976	22.5591754
117.1736238	24.76288887	22.582712
117.0334964	24.77079053	22.60535528
116.8936101	24.7771531	22.62710435
116.753986	24.78199486	22.64795836
116.6146447	24.78533405	22.66791647
116.4756062	24.78718884	22.6869779
116.3368899	24.78757733	22.70514189
116.1985148	24.78651756	22.72240773
116.0604993	24.7840275	22.73877473
115.9228612	24.78012501	22.75424224
115.7856178	24.77482789	22.76880965
115.6487861	24.76815386	22.78247639
115.5123822	24.76012052	22.79524192
115.3764219	24.75074541	22.80710572
115.2409207	24.74004594	22.81806734
115.1058933	24.72803943	22.82812633
114.971354	24.71474312	22.83728231
114.8373166	24.7001741	22.8455349
114.7037946	24.68434938	22.85288378
114.5708008	24.66728586	22.85932866
114.4383476	24.64900029	22.86486929
114.3064471	24.62950935	22.86950544
114.1751108	24.60882957	22.87323694
114.0443498	24.58697735	22.87606363
113.9141746	24.563969	22.87798541
113.7845956	24.53982068	22.87900219
113.6556224	24.51454843	22.87911394
113.5272646	24.48816815	22.87832065
113.3995311	24.46069563	22.87662235
113.2724303	24.43214651	22.87401912
113.1459706	24.40253629	22.87051105
113.0201595	24.37188037	22.86609828
112.8950046	24.34019399	22.86078099
112.7705129	24.30749223	22.85455939
112.6466909	24.27379009	22.84743373
112.5235449	24.23910237	22.83940427
112.4010809	24.20344378	22.83047136
112.2793043	24.16682885	22.82063532
112.1582203	24.129272	22.80989657
112.0378339	24.0907875	22.79825551
111.9181496	24.05138946	22.78571262
111.7991714	24.01109188	22.77226838
111.6809034	23.96990858	22.75792334
111.563349	23.92785328	22.74267805
111.4465115	23.88493951	22.72653311
111.3303938	23.84118069	22.70948918
111.2149986	23.7965901	22.69154692
111.1003281	23.75118085	22.67270704
110.9863844	23.70496593	22.65297029
110.8731694	23.65795817	22.63233745
110.7606844	23.61017028	22.61080933
110.6489307	23.5616148	22.58838679
110.5379092	23.51230415	22.56507071
110.4276207	23.4622506	22.54086202
110.3180656	23.41146627	22.51576167
110.209244	23.35996316	22.48977065
110.101156	23.30775311	22.46289
109.9938011	23.25484782	22.43512078
109.8871789	23.20125887	22.40646408
109.7812887	23.14699768	22.37692104
109.6761293	23.09207553	22.34649283
109.5716997	23.03650359	22.31518065
109.4679985	22.98029287	22.28298575
109.3650239	22.92345425	22.24990938
109.2627742	22.86599846	22.21595287
109.1612474	22.80793613	22.18111755
109.0604412	22.74927771	22.14540481
108.9603533	22.69003356	22.10881605
108.860981	22.63021387	22.07135273
108.7623216	22.56982874	22.03301632
108.6643721	22.5088881	21.99380834
108.5671294	22.44740177	21.95373035
108.4705902	22.38537944	21.91278393
108.3747511	22.32283068	21.87097069
108.2796084	22.2597649	21.82829229
108.1851585	22.19619143	21.78475043
108.0913974	22.13211944	21.74034682
107.998321	22.06755799	21.69508322
107.9059251	22.00251602	21.64896141
107.8142055	21.93700234	21.60198324
107.7231575	21.87102564	21.55415054
107.6327767	21.8045945	21.50546522
107.5430583	21.73771738	21.4559292
107.4539975	21.67040261	21.40554444
107.3655892	21.6026584	21.35431293
107.2778284	21.53449287	21.3022367
107.1907099	21.46591401	21.24931781
107.1042284	21.39692969	21.19555836
107.0183784	21.32754768	21.14096046
106.9331545	21.25777563	21.08552629
106.848551	21.18762109	21.02925802
106.7645622	21.11709149	20.9721579
106.6811823	21.04619415	20.91422817
106.5984055	20.97493631	20.85547113
106.5162256	20.90332507	20.7958891
106.4346367	20.83136745	20.73548444
106.3536327	20.75907034	20.67425954
106.2732072	20.68644057	20.61221682
106.193354	20.61348482	20.54935874
106.1140668	20.54020971	20.48568777
106.035339	20.46662174	20.42120645
105.9571642	20.39272731	20.35591732
105.8795358	20.31853274	20.28982296
105.8024471	20.24404424	20.22292599
105.7258916	20.16926793	20.15522906
105.6498623	20.09420984	20.08673483
105.5743526	20.0188759	20.01744603
105.4993556	19.94327195	19.94736539
105.4248643	19.86740376	19.87649569
105.3508718	19.79127697	19.80483972
105.2773712	19.71489717	19.73240033
105.2043553	19.63826984	19.65918038
105.1318171	19.56140039	19.58518276
105.0597495	19.48429413	19.5104104
104.9881454	19.40695631	19.43486626
104.9169975	19.32939206	19.35855333
104.8462986	19.25160646	19.28147463
104.7760415	19.17360449	19.2036332
104.7062189	19.09539107	19.12503213
104.6368236	19.01697102	19.04567452
104.567848	18.93834909	18.96556351
104.4992851	18.85952997	18.88470228
104.4311272	18.78051824	18.80309402
104.3633672	18.70131844	18.72074195
104.2959975	18.62193501	18.63764935
104.2290107	18.54237233	18.55381948
104.1623995	18.4626347	18.46925568
104.0961563	18.38272637	18.38396128
104.0302737	18.30265149	18.29793967
103.9647443	18.22241415	18.21119423
103.8995605	18.1420184	18.1237284
103.8347149	18.06146818	18.03554565
103.7701999	17.98076738	17.94664946
103.7060082	17.89991985	17.85704335
103.6421322	17.81892933	17.76673086
103.5785645	17.73779953	17.67571557
103.5152975	17.65653408	17.58400107
103.4523237	17.57513655	17.491591
103.3896357	17.49361047	17.398489
103.327226	17.41195928	17.30469876
103.2650871	17.33018638	17.210224
103.2032116	17.24829509	17.11506845
103.1415919	17.1662887	17.01923587
103.0802207	17.08417042	16.92273005
103.0190906	17.00194342	16.82555481
102.958194	16.9196108	16.727714
102.8975236	16.83717562	16.62921149
102.837072	16.75464087	16.53005117
102.7768317	16.67200951	16.43023696
102.7167956	16.58928441	16.32977281
102.6569561	16.50646843	16.22866271
102.5973059	16.42356435	16.12691064
102.5378378	16.34057492	16.02452063
102.4785445	16.25750282	15.92149673
102.4194186	16.17435069	15.81784302
102.360453	16.09112114	15.7135636
102.3016403	16.00781669	15.60866259
102.2429735	15.92443987	15.50314415
102.1844453	15.8409931	15.39701244
102.1260486	15.75747882	15.29027167
102.0677762	15.67389936	15.18292605
102.009621	15.59025707	15.07497983
101.951576	15.50655421	14.96643729
101.8936341	15.42279301	14.85730272
101.8357884	15.33897567	14.74758043
101.7780317	15.25510433	14.63727477
101.7203572	15.1711811	14.52639009
101.6627579	15.08720805	14.41493079
101.605227	15.00318721	14.30290127
101.5477575	14.91912057	14.19030597
101.4903427	14.83501007	14.07714934
101.4329758	14.75085763	13.96343585
101.3756499	14.66666513	13.84917
101.3183584	14.5824344	13.73435632
101.2610946	14.49816724	13.61899934
101.2038518	14.41386542	13.50310363
101.1466234	14.32953068	13.38667378
101.0894028	14.24516469	13.26971438
101.0321834	14.16076914	13.15223007
100.9749589	14.07634565	13.03422549
100.9177226	13.9918958	12.91570531
100.8604682	13.90742118	12.79667422
100.8031892	13.82292329	12.67713692
100.7458794	13.73840365	12.55709815
100.6885324	13.65386373	12.43656266
100.631142	13.56930495	12.31553521
100.5737018	13.48472872	12.19402059
100.5162058	13.40013643	12.0720236
100.4586478	13.31552942	11.94954908
100.4010217	13.230909	11.82660187
100.3433214	13.14627648	11.70318682
100.2855409	13.0616331	11.57930883
100.2276743	12.97698012	11.4549728
100.1697155	12.89231872	11.33018363
100.1116588	12.80765011	11.20494627
100.0534983	12.72297542	11.07926567
99.99522818	12.6382958	10.95314681
99.9368427	12.55361234	10.82659467
99.87833616	12.46892612	10.69961426
99.8197029	12.38423819	10.5722106
99.76093731	12.2995496	10.44438873
99.70203383	12.21486133	10.31615371
99.64298694	12.13017438	10.1875106
99.58379117	12.0454897	10.05846451
99.52444109	11.96080824	9.929020531
99.46493133	11.8761309	9.799183786
99.40525656	11.79145857	9.668959411
99.3454115	11.70679213	9.538352557
99.28539092	11.62213243	9.407368392
99.22518963	11.53748029	9.276012095
99.1648025	11.45283652	9.144288865
99.10422444	11.36820191	9.01220391
99.04345043	11.28357723	8.879762456
98.98247546	11.19896321	8.746969742
98.92129461	11.1143606	8.613831021
98.85990298	11.0297701	8.48035156
98.79829575	10.94519239	8.346536638
98.73646811	10.86062815	8.212391549
98.67441535	10.77607804	8.0779216
98.61213276	10.69154269	7.94313211
98.54961571	10.60702272	7.80802841
98.48685962	10.52251872	7.672615845
98.42385996	10.43803129	7.536899772
98.36061224	10.35356098	7.400885559
98.29711204	10.26910835	7.264578586
98.23335497	10.18467394	7.127984246
98.1693367	10.10025826	6.991107941
98.10505296	10.01586181	6.853955087
98.04049953	9.931485092	6.716531108
97.97567223	9.847128563	6.578841441
97.91056695	9.762792687	6.440891533
97.84517961	9.678477905	6.30268684
97.7795062	9.594184646	6.164232829
97.71354277	9.509913325	6.025534977
97.64728539	9.425664342	5.886598771
97.58073021	9.341438082	5.747429707
97.51387342	9.257234921	5.608033289
97.44671129	9.173055216	5.468415033
97.37924009	9.088899316	5.32858046
97.3114562	9.004767554	5.188535103
97.24335602	8.920660253	5.048284501
97.17493601	8.836577721	4.907834203
97.10619268	8.752520255	4.767189763
97.0371226	8.668488141	4.626356746
96.9677224	8.584481653	4.485340722
96.89798874	8.500501051	4.34414727
96.82791835	8.416546588	4.202781975
96.75750803	8.332618501	4.061250429
96.68675459	8.248717021	3.919558231
96.61565494	8.164842365	3.777710986
96.54420601	8.08099474	3.635714304
96.47240481	7.997174343	3.493573803
96.40024837	7.91338136	3.351295105
96.32773382	7.82961597	3.208883839
96.2548583	7.745878338	3.066345638
96.18161903	7.662168622	2.92368614
96.10801328	7.57848697	2.780910989
96.03403837	7.494833521	2.638025833
95.95969166	7.411208403	2.495036323
95.88497061	7.327611737	2.351948116
95.80987267	7.244043635	2.208766872
95.7343954	7.1605042	2.065498256
95.65853639	7.076993526	1.922147933
95.58229328	6.9935117	1.778721576
95.50566377	6.910058799	1.635224857
95.42864562	6.826634893	1.491663453
95.35123663	6.743240046	1.348043042
95.27343468	6.65987431	1.204369307
95.19523767	6.576537733	1.06064793
95.11664358	6.493230354	0.916884596
95.03765044	6.409952206	0.773084993
94.95825633	6.326703313	0.629254808
94.87845938	6.243483693	0.485399732
94.79825778	6.160293357	0.341525455
94.71764978	6.077132309	0.197637668
94.63663367	5.994000549	0.053742063
94.55520781	5.910898065	-0.090155668
94.4733706	5.827824844	-0.234049832
94.39112051	5.744780864	-0.377934738
94.30845604	5.661766098	-0.521804694
94.22537578	5.578780512	-0.665654009
94.14187833	5.495824067	-0.809476993
94.05796239	5.412896719	-0.953267955
93.97362668	5.329998416	-1.097021209
93.88887	5.247129103	-1.240731067
93.80369117	5.164288717	-1.384391846
93.7180891	5.081477194	-1.527997862
93.63206273	4.99869446	-1.671543434
93.54561107	4.91594044	-1.815022884
93.45873318	4.83321505	-1.958430536
93.37142817	4.750518206	-2.101760719
93.2836952	4.667849815	-2.245007761
93.19553349	4.585209782	-2.388165997
93.10694231	4.502598006	-2.531229763
93.017921	4.420014383	-2.6741934
92.92846894	4.337458804	-2.817051253
92.83858555	4.254931156	-2.959797671
92.74827033	4.172431321	-3.102427008
92.65752283	4.089959179	-3.24493362
92.56634263	4.007514604	-3.387311872
92.47472939	3.925097468	-3.52955613
92.38268282	3.842707638	-3.671660769
92.29020266	3.760344978	-3.813620166
92.19728874	3.678009349	-3.955428706
92.10394092	3.595700607	-4.09708078
92.01015911	3.513418607	-4.238570785
91.91594329	3.431163198	-4.379893123
91.82129348	3.34893423	-4.521042203
91.72620976	3.266731544	-4.662012444
91.63069227	3.184554984	-4.802798267
91.53474119	3.102404388	-4.943394104
91.43835676	3.020279592	-5.083794394
91.34153927	2.938180429	-5.223993582
91.24428906	2.856106729	-5.363986123
91.14660654	2.77405832	-5.503766478
91.04849216	2.692035029	-5.64332912
90.94994641	2.610036678	-5.782668525
90.85096986	2.528063089	-5.921779184
90.75156311	2.44611408	-6.060655593
90.65172684	2.364189469	-6.199292258
90.55146175	2.282289069	-6.337683696
90.45076861	2.200412694	-6.475824431
90.34964825	2.118560155	-6.613709
90.24810154	2.03673126	-6.751331949
90.1461294	1.954925818	-6.888687832
90.04373282	1.873143634	-7.025771217
89.94091282	1.791384513	-7.162576681
89.83767049	1.709648258	-7.299098812
89.73400696	1.627934669	-7.43533221
89.62992342	1.546243547	-7.571271486
89.52542112	1.464574691	-7.706911263
89.42050133	1.382927899	-7.842246174
89.31516542	1.301302968	-7.977270867
89.20941477	1.219699692	-8.11198
89.10325084	1.138117867	-8.246368245
88.99667512	1.056557286	-8.380430285
88.88968916	0.975017743	-8.514160817
88.78229458	0.893499029	-8.647554552
88.67449302	0.812000937	-8.780606212
88.56628618	0.730523258	-8.913310534
88.45767584	0.649065781	-9.045662269
88.3486638	0.567628298	-9.177656182
88.23925192	0.486210597	-9.309287051
88.12944212	0.404812468	-9.440549669
88.01923635	0.3234337	-9.571438844
87.90863664	0.242074083	-9.701949398
87.79764504	0.160733406	-9.832076169
87.68626368	0.079411456	-9.961814008
87.57449473	-0.001891976	-10.09115778
87.4623404	-0.083177103	-10.22010238
87.34980297	-0.164444133	-10.3486427
87.23688475	-0.245693279	-10.47677365
87.12358812	-0.32692475	-10.60449017
87.00991549	-0.408138755	-10.7317872
86.89586935	-0.489335505	-10.85865971
86.78145222	-0.570515207	-10.98510268
86.66666667	-0.651678071	-11.11111111

==> plots/periodic_orbits/x2.tsv <==
64.87455197	3.258390355	-2.222222222
64.85157406	3.237855204	-2.292060862
64.82862826	3.21723684	-2.361808834
64.80571516	3.196535208	-2.431463379
64.78283538	3.175750244	-2.501021742
64.75998959	3.154881884	-2.57048117
64.7371785	3.133930058	-2.639838918
64.71440283	3.112894695	-2.70909224
64.69166337	3.091775719	-2.778238398
64.66896095	3.070573049	-2.847274656
64.6462964	3.049286602	-2.916198283
64.62367064	3.027916292	-2.985006554
64.60108459	3.006462028	-3.053696745
64.57853922	2.984923717	-3.12226614
64.55603555	2.96330126	-3.190712026
64.53357461	2.941594557	-3.259031697
64.5111575	2.919803504	-3.327222448
64.48878534	2.897927993	-3.395281584
64.46645929	2.875967911	-3.463206411
64.44418055	2.853923145	-3.530994242
64.42195037	2.831793577	-3.598642397
64.39977001	2.809579083	-3.666148199
64.3776408	2.787279541	-3.733508978
64.35556409	2.764894821	-3.80072207
64.33354126	2.742424791	-3.867784814
64.31157376	2.719869316	-3.934694559
64.28966304	2.697228257	-4.001448659
64.26781062	2.674501474	-4.068044471
64.24601804	2.65168882	-4.134479362
64.22428689	2.628790147	-4.200750704
64.20261877	2.605805304	-4.266855876
64.18101537	2.582734135	-4.332792262
64.15947836	2.559576482	-4.398557254
64.1380095	2.536332183	-4.464148251
64.11661055	2.513001074	-4.529562658
64.09528332	2.489582986	-4.594797887
64.07402967	2.466077749	-4.659851359
64.05285149	2.442485188	-4.724720498
64.0317507	2.418805124	-4.789402741
64.01072927	2.395037378	-4.853895527
63.98978921	2.371181765	-4.918196306
63.96893255	2.347238099	-4.982302534
63.94816139	2.323206188	-5.046211675
63.92747782	2.29908584	-5.109921202
63.90688403	2.274876857	-5.173428593
63.88638219	2.250579041	-5.236731337
63.86597455	2.226192188	-5.29982693
63.84566338	2.201716092	-5.362712876
63.82545099	2.177150545	-5.425386687
63.80533972	2.152495336	-5.487845884
63.78533198	2.127750247	-5.550087997
63.76543017	2.102915063	-5.612110562
63.74563677	2.077989561	-5.673911127
63.72595429	2.052973518	-5.735487248
63.70638526	2.027866706	-5.796836487
63.68693226	2.002668896	-5.857956419
63.66759791	1.977379854	-5.918844626
63.64838487	1.951999345	-5.979498698
63.62929584	1.926527129	-6.039916238
63.61033355	1.900962966	-6.100094854
63.59150077	1.875306609	-6.160032167
63.57280031	1.849557812	-6.219725805
63.55423503	1.823716324	-6.279173407
63.53580782	1.797781892	-6.338372622
63.5175216	1.771754258	-6.397321107
63.49937933	1.745633165	-6.456016531
63.48138403	1.71941835	-6.514456572
63.46353874	1.693109548	-6.572638919
63.44584654	1.666706492	-6.630561269
63.42831056	1.640208911	-6.688221332
63.41093394	1.613616532	-6.745616826
63.3937199	1.586929079	-6.802745481
63.37667167	1.560146274	-6.859605038
63.35979252	1.533267835	-6.916193247
63.34308578	1.506293477	-6.97250787
63.3265548	1.479222915	-7.028546678
63.31020297	1.452055858	-7.084307456
63.29403373	1.424792014	-7.139787997
63.27805055	1.397431088	-7.194986107
63.26225693	1.369972783	-7.249899602
63.24665644	1.342416799	-7.304526311
63.23125266	1.314762832	-7.358864072
63.21604921	1.287010577	-7.412910735
63.20104977	1.259159727	-7.466664163
63.18625805	1.23120997	-7.52012223
63.17167779	1.203160994	-7.57328282
63.15731277	1.175012483	-7.626143832
63.14316683	1.146764119	-7.678703173
63.12924382	1.118415581	-7.730958765
63.11554765	1.089966546	-7.782908541
63.10208227	1.06141669	-7.834550445
63.08885166	1.032765682	-7.885882435
63.07585983	1.004013195	-7.936902481
63.06311087	0.975158893	-7.987608563
63.05060885	0.946202443	-8.037998677
63.03835793	0.917143508	-8.088070829
63.0263623	0.887981746	-8.137823038
63.01462616	0.858716816	-8.187253336
63.00315378	0.829348374	-8.236359768
62.99194946	0.799876073	-8.285140391
62.98101754	0.770299564	-8.333593276
62.97036241	0.740618496	-8.381716506
62.95998847	0.710832516	-8.429508178
62.9499002	0.680941268	-8.4769664
62.9401021	0.650944394	-8.524089296
62.93059869	0.620841536	-8.570875002
62.92139457	0.59063233	-8.617321666
62.91249436	0.560316414	-8.663427452
62.90390271	0.529893422	-8.709190535
62.89562433	0.499362985	-8.754609106
62.88766395	0.468724734	-8.799681367
62.88002637	0.437978297	-8.844405537
62.87271639	0.407123301	-8.888779845
62.8657389	0.376159369	-8.932802536
62.85909877	0.345086125	-8.976471869
62.85280097	0.313903189	-9.019786117
62.84685047	0.282610181	-9.062743566
62.8412523	0.251206717	-9.105342516
62.83601152	0.219692413	-9.147581283
62.83113324	0.188066884	-9.189458196
62.8266226	0.15632974	-9.230971598
62.8224848	0.124480594	-9.272119848
62.81872505	0.092519054	-9.312901316
62.81534863	0.060444728	-9.353314391
62.81236084	0.028257222	-9.393357474
62.80976704	-0.00404386	-9.43302898
62.80757261	-0.036458914	-9.47232734
62.805783	-0.068988338	-9.511251
62.80440366	-0.101632531	-9.54979842
62.80344011	-0.134391895	-9.587968075
62.80289792	-0.16726683	-9.625758455
62.80278266	-0.200257741	-9.663168066
62.80309999	-0.23336503	-9.700195427
62.80385557	-0.266589104	-9.736839075
62.80505513	-0.299930369	-9.773097558
62.80670442	-0.333389231	-9.808969444
62.80880925	-0.366966099	-9.844453312
62.81137546	-0.400661381	-9.87954776
62.81440893	-0.434475489	-9.914251399
62.81791558	-0.468408831	-9.948562857
62.82190139	-0.502461819	-9.982480775
62.82637236	-0.536634865	-10.01600381
62.83133453	-0.570928381	-10.04913064
62.83679401	-0.605342781	-10.08185996
62.8427569	-0.639878478	-10.11419046
62.8492294	-0.674535884	-10.14612087
62.85621771	-0.709315415	-10.17764993
62.86372809	-0.744217484	-10.20877639
62.87176683	-0.779242506	-10.23949901
62.88034028	-0.814390896	-10.26981659
62.8894548	-0.849663067	-10.29972792
62.89911682	-0.885059435	-10.32923182
62.9093328	-0.920580414	-10.35832712
62.92010925	-0.956226417	-10.38701268
62.9314527	-0.99199786	-10.41528735
62.94336975	-1.027895154	-10.44315002
62.95586701	-1.063918714	-10.47059959
62.96895116	-1.100068952	-10.49763497
62.98262891	-1.13634628	-10.52425508
62.99690699	-1.172751108	-10.55045889
63.01179222	-1.209283848	-10.57624535
63.02729141	-1.245944908	-10.60161344
63.04341144	-1.282734698	-10.62656216
63.06015923	-1.319653624	-10.65109052
63.07754173	-1.356702092	-10.67519755
63.09556593	-1.393880509	-10.6988823
63.11423888	-1.431189276	-10.72214383
63.13356764	-1.468628796	-10.74498122
63.15355935	-1.50619947	-10.76739356
63.17422115	-1.543901696	-10.78937998
63.19556025	-1.58173587	-10.8109396
63.21758389	-1.619702389	-10.83207156
63.24029935	-1.657801643	-10.85277504
63.26371394	-1.696034024	-10.87304921
63.28783504	-1.73439992	-10.89289327
63.31267004	-1.772899718	-10.91230643
63.33822637	-1.811533799	-10.93128794
63.36451153	-1.850302544	-10.94983703
63.39153304	-1.889206332	-10.96795297
63.41929845	-1.928245536	-10.98563505
63.44781536	-1.967420528	-11.00288257
63.47709142	-2.006731676	-11.01969484
63.50713429	-2.046179346	-11.03607121
63.53795171	-2.085763897	-11.05201101
63.56955142	-2.125485688	-11.06751363
63.60194122	-2.165345073	-11.08257845
63.63512894	-2.2053424	-11.09720486
63.66912246	-2.245478016	-11.1113923
63.70392968	-2.28575226	-11.12514021
63.73955855	-2.326165469	-11.13844803
63.77601706	-2.366717976	-11.15131525
63.81331323	-2.407410106	-11.16374135
63.85145512	-2.448242182	-11.17572584
63.89045082	-2.489214519	-11.18726824
63.93030848	-2.530327429	-11.19836811
63.97103625	-2.571581216	-11.20902501
64.01264234	-2.612976181	-11.2192385
64.05513501	-2.654512616	-11.22900819
64.09852251	-2.696190809	-11.23833368
64.14281317	-2.73801104	-11.24721462
64.18801533	-2.779973582	-11.25565065
64.23413738	-2.822078704	-11.26364144
64.28118772	-2.864326665	-11.27118667
64.32917482	-2.906717716	-11.27828603
64.37810714	-2.949252104	-11.28493926
64.42799321	-2.991930065	-11.29114609
64.47884157	-3.034751827	-11.29690627
64.53066081	-3.077717613	-11.30221957
64.58345953	-3.120827633	-11.30708578
64.63724638	-3.164082092	-11.31150472
64.69203003	-3.207481182	-11.3154762
64.74781919	-3.251025089	-11.31900008
64.80462258	-3.294713989	-11.3220762
64.86244898	-3.338548045	-11.32470446
64.92130716	-3.382527414	-11.32688473
64.98120596	-3.42665224	-11.32861695
65.04215421	-3.470922656	-11.32990103
65.1041608	-3.515338786	-11.33073694
65.16723461	-3.55990074	-11.33112463
65.23138457	-3.604608618	-11.33106409
65.29661963	-3.649462508	-11.33055532
65.36294877	-3.694462484	-11.32959835
65.43038097	-3.739608611	-11.32819321
65.49892527	-3.784900936	-11.32633995
65.5685907	-3.830339497	-11.32403865
65.63938632	-3.875924316	-11.32128941
65.71132122	-3.921655401	-11.31809232
65.78440449	-3.967532746	-11.31444753
65.85864526	-4.013556331	-11.31035516
65.93405267	-4.059726119	-11.30581538
66.01063586	-4.10604206	-11.30082837
66.08840401	-4.152504085	-11.29539434
66.1673663	-4.199112112	-11.28951349
66.24753193	-4.24586604	-11.28318605
66.32891011	-4.29276575	-11.27641228
66.41151007	-4.339811108	-11.26919245
66.49534104	-4.387001962	-11.26152684
66.58041225	-4.434338138	-11.25341575
66.66673297	-4.481819447	-11.2448595
66.75431244	-4.529445679	-11.23585844
66.84315993	-4.577216604	-11.22641292
66.93328471	-4.625131973	-11.21652331
67.02469604	-4.673191515	-11.20619
67.11740321	-4.721394939	-11.19541341
67.21141548	-4.76974193	-11.18419396
67.30674213	-4.818232154	-11.17253208
67.40339241	-4.866865252	-11.16042826
67.50137561	-4.915640843	-11.14788295
67.60070097	-4.964558521	-11.13489667
67.70137776	-5.013617857	-11.12146991
67.80341521	-5.062818398	-11.10760322
67.90682255	-5.112159662	-11.09329715
68.01160901	-5.161641145	-11.07855225
68.1177838	-5.211262315	-11.06336911
68.2253561	-5.261022612	-11.04774834
68.33433509	-5.31092145	-11.03169055
68.44472992	-5.360958214	-11.01519637
68.55654973	-5.41113226	-10.99826646
68.66980362	-5.461442916	-10.98090149
68.78450067	-5.511889476	-10.96310214
68.90064995	-5.562471208	-10.94486912
69.01826047	-5.613187346	-10.92620315
69.13734123	-5.664037093	-10.90710497
69.25790119	-5.715019619	-10.88757533
69.37994926	-5.766134059	-10.86761501
69.50349435	-5.817379517	-10.84722479
69.62854527	-5.86875506	-10.82640549
69.75511084	-5.920259721	-10.80515792
69.8831998	-5.971892495	-10.78348293
70.01282086	-6.023652343	-10.76138137
70.14398265	-6.075538186	-10.73885413
70.27669379	-6.127548907	-10.71590208
70.41096279	-6.179683351	-10.69252613
70.54679815	-6.231940322	-10.66872722
70.68420827	-6.284318584	-10.64450629
70.82320151	-6.336816859	-10.61986428
70.96378612	-6.389433828	-10.59480218
71.10597033	-6.442168128	-10.56932098
71.24976226	-6.495018352	-10.54342168
71.39516995	-6.547983049	-10.51710531
71.54220137	-6.601060722	-10.49037292
71.69086441	-6.654249829	-10.46322555
71.84116685	-6.707548779	-10.43566429
71.99311639	-6.760955934	-10.40769022
72.14672063	-6.814469606	-10.37930444
72.30198707	-6.868088059	-10.35050809
72.4589231	-6.921809506	-10.3213023
72.617536	-6.975632106	-10.29168823
72.77783296	-7.029553969	-10.26166704
72.93982102	-7.083573149	-10.23123993
73.10350713	-7.137687647	-10.2004081
73.26889808	-7.191895408	-10.16917277
73.43600057	-7.246194322	-10.13753518
73.60482113	-7.300582219	-10.10549656
73.77536618	-7.355056874	-10.07305821
73.94764198	-7.409616002	-10.04022138
74.12165465	-7.464257257	-10.0069874
74.29741015	-7.518978232	-9.973357561
74.47491428	-7.573776459	-9.939333205
74.6541727	-7.628649406	-9.904915675
74.83519087	-7.683594477	-9.870106332
75.0179741	-7.738609012	-9.834906554
75.20252751	-7.793690283	-9.799317734
75.38885604	-7.848835497	-9.763341278
75.57696446	-7.90404179	-9.72697861
75.7668573	-7.959306231	-9.690231168
75.95853894	-8.014625819	-9.653100407
76.15201351	-8.069997479	-9.615587794
76.34728497	-8.125418067	-9.577694814
76.54435703	-8.180884363	-9.539422965
76.74323318	-8.236393075	-9.500773763
76.9439167	-8.291940831	-9.461748734
77.14641062	-8.347524188	-9.422349424
77.35071772	-8.403139621	-9.382577391
77.55684053	-8.458783529	-9.342434207
77.76478135	-8.514452229	-9.301921461
77.9745422	-8.570141958	-9.261040756
78.18612482	-8.625848872	-9.219793709
78.39953068	-8.681569042	-9.178181951
78.61476099	-8.737298457	-9.136207128
78.83181664	-8.79303302	-9.093870901
79.05069823	-8.848768546	-9.051174945
79.27140606	-8.904500766	-9.008120947
79.49394013	-8.960225321	-8.964710613
79.7183001	-9.015937762	-8.920945658
79.94448531	-9.071633551	-8.876827814
80.17249476	-9.127308057	-8.832358826
80.40232713	-9.182956558	-8.787540453
80.63398072	-9.238574239	-8.742374468
80.86745349	-9.294156188	-8.696862658
81.10274304	-9.3496974	-8.651006823
81.33984657	-9.405192773	-8.604808777
81.57876092	-9.460637107	-8.558270348
81.81948254	-9.516025105	-8.511393375
82.06200746	-9.571351369	-8.464179715
82.30633133	-9.626610402	-8.416631234
82.55244937	-9.681796607	-8.368749813
82.80035637	-9.736904282	-8.320537347
83.05004669	-9.791927626	-8.271995742
83.30151427	-9.846860732	-8.223126919
83.55475256	-9.90169759	-8.17393281
83.80975459	-9.956432082	-8.124415362
84.0665129	-10.01105799	-8.074576534
84.32501955	-10.06556898	-8.024418297
84.58526614	-10.11995862	-7.973942635
84.84724374	-10.17422037	-7.923151545
85.11094295	-10.22834757	-7.872047036
85.37635382	-10.28233347	-7.82063113
85.64346591	-10.33617119	-7.76890586
85.91226825	-10.38985375	-7.716873272
86.18274929	-10.44337405	-7.664535425
86.45489698	-10.49672491	-7.61189439
86.72869869	-10.54989899	-7.558952248
87.00414121	-10.60288888	-7.505711094
87.28121076	-10.65568704	-7.452173034
87.559893	-10.70828581	-7.398340185
87.84017297	-10.76067743	-7.344214678
88.12203509	-10.81285403	-7.289798653
88.40546322	-10.86480761	-7.235094263
88.69044054	-10.91653008	-7.180103671
88.97694963	-10.96801321	-7.124829053
89.26497244	-11.01924869	-7.069272596
89.55449024	-11.07022807	-7.013436498
89.84548367	-11.12094279	-6.957322966
90.13793269	-11.1713842	-6.900934221
90.43181659	-11.22154352	-6.844272493
90.72711398	-11.27141186	-6.787340023
91.02380277	-11.32098021	-6.730139065
91.32186019	-11.37023948	-6.67267188
91.62126274	-11.41918045	-6.614940741
91.92198623	-11.46779378	-6.556947933
92.22400572	-11.51607005	-6.49869575
92.52729555	-11.5639997	-6.440186495
92.83182935	-11.6115731	-6.381422483
93.13757996	-11.65878049	-6.322406039
93.4445195	-11.70561201	-6.263139498
93.75261932	-11.7520577	-6.203625203
94.06185001	-11.79810751	-6.143865509
94.3721814	-11.84375128	-6.08386278
94.68358252	-11.88897874	-6.023619389
94.99602163	-11.93377954	-5.96313772
95.30946621	-11.97814323	-5.902420165
95.62388294	-12.02205927	-5.841469126
95.93923771	-12.06551704	-5.780287013
96.2554956	-12.1085058	-5.718876248
96.57262088	-12.15101475	-5.657239259
96.89057703	-12.193033	-5.595378485
97.2093267	-12.23454958	-5.533296372
97.52883174	-12.27555343	-5.470995376
97.84905317	-12.31603343	-5.408477963
98.16995119	-12.35597837	-5.345746604
98.49148521	-12.39537698	-5.282803782
98.81361376	-12.43421793	-5.219651985
99.13629461	-12.47248981	-5.156293714
99.45948466	-12.51018115	-5.092731472
99.78314002	-12.54728043	-5.028967776
100.1072159	-12.58377608	-4.965005147
100.4316669	-12.61965647	-4.900846116
100.7564465	-12.65490992	-4.83649322
101.0815077	-12.68952472	-4.771949005
101.4068023	-12.72348912	-4.707216024
101.7322816	-12.75679133	-4.642296839
102.057896	-12.78941953	-4.577194016
102.3835952	-12.82136188	-4.511910131
102.7093278	-12.85260651	-4.446447768
103.0350419	-12.88314155	-4.380809514
103.3606848	-12.91295511	-4.314997968
103.686203	-12.94203528	-4.249015731
104.011542	-12.97037018	-4.182865414
104.336647	-12.99794792	-4.116549635
104.661462	-13.0247566	-4.050071015
104.9859305	-13.05078436	-3.983432186
105.3099954	-13.07601936	-3.916635782
105.6335985	-13.10044978	-3.849684447
105.9566813	-13.12406383	-3.782580828
106.2791845	-13.14684977	-3.71532758
106.6010479	-13.1687959	-3.647927364
106.9222109	-13.18989056	-3.580382845
107.2426122	-13.21012216	-3.512696696
107.5621898	-13.22947917	-3.444871594
107.8808813	-13.24795015	-3.376910222
108.1986234	-13.26552369	-3.308815268
108.5153525	-13.28218852	-3.240589426
108.8310044	-13.29793343	-3.172235395
109.1455142	-13.3127473	-3.103755878
109.4588167	-13.32661915	-3.035153586
109.7708462	-13.33953807	-2.96643123
110.0815363	-13.3514933	-2.897591531
110.3908205	-13.3624742	-2.82863721
110.6986318	-13.37247025	-2.759570996
111.0049025	-13.3814711	-2.69039562
111.309565	-13.38946652	-2.62111382
111.6125511	-13.39644645	-2.551728335
111.9137924	-13.40240099	-2.482241911
112.2132201	-13.40732042	-2.412657295
112.5107654	-13.41119518	-2.342977242
112.806359	-13.41401592	-2.273204506
113.0999315	-13.41577348	-2.203341848
113.3914136	-13.41645888	-2.133392032
113.6807355	-13.41606337	-2.063357825
113.9678275	-13.41457842	-1.993241996
114.25262	-13.4119957	-1.923047321
114.5350431	-13.40830715	-1.852776574
114.8150272	-13.40350491	-1.782432537
115.0925024	-13.39758139	-1.712017991
115.3673992	-13.39052926	-1.641535722
115.6396481	-13.38234143	-1.570988519
115.9091798	-13.37301109	-1.500379171
116.1759252	-13.36253172	-1.429710472
116.4398155	-13.35089706	-1.358985218
116.7007819	-13.33810115	-1.288206206
116.9587564	-13.32413833	-1.217376235
117.213671	-13.30900325	-1.146498109
117.4654581	-13.29269085	-1.07557463
117.7140508	-13.2751964	-1.004608604
117.9593823	-13.25651549	-0.933602839
118.2013867	-13.23664405	-0.862560143
118.4399985	-13.21557833	-0.791483326
118.6751527	-13.19331493	-0.7203752
118.906785	-13.16985079	-0.649238578
119.134832	-13.14518322	-0.578076274
119.3592307	-13.11930985	-0.506891102
119.579919	-13.09222872	-0.43568588
119.7968357	-13.0639382	-0.364463422
120.0099203	-13.03443704	-0.293226548
120.2191133	-13.00372439	-0.221978074
120.424356	-12.97179974	-0.15072082
120.6255908	-12.93866299	-0.079457603
120.822761	-12.90431443	-0.008191243
121.0158111	-12.86875472	0.063075441
121.2046864	-12.83198494	0.13433963
121.3893336	-12.79400654	0.205598504
121.5697005	-12.75482139	0.276849246
121.7457359	-12.71443173	0.348089036
121.9173901	-12.67284025	0.419315057
122.0846145	-12.63005001	0.490524491
122.247362	-12.58606447	0.561714521
122.4055865	-12.54088752	0.632882331
122.5592435	-12.49452345	0.704025105
122.7082899	-12.44697694	0.775140031
122.8526841	-12.3982531	0.846224294
122.9923857	-12.34835743	0.917275082
123.1273561	-12.29729584	0.988289586
123.2575579	-12.24507465	1.059264996
123.3829557	-12.19170058	1.130198503
123.5035152	-12.13718074	1.201087303
123.619204	-12.08152266	1.271928591
123.7299913	-12.02473424	1.342719566
123.8358478	-11.9668238	1.413457425
123.936746	-11.90780005	1.484139372
124.0326601	-11.84767206	1.55476261
124.1235659	-11.78644931	1.625324346
124.2094411	-11.72414164	1.695821789
124.2902649	-11.6607593	1.766252149
124.3660185	-11.59631286	1.836612641
124.4366848	-11.53081329	1.906900482
124.5022484	-11.46427191	1.97711289
124.5626957	-11.39670041	2.047247089
124.6180151	-11.32811079	2.117300304
124.6681966	-11.25851543	2.187269765
124.7132321	-11.18792703	2.257152703
124.7531153	-11.11635862	2.326946354
124.7878417	-11.04382355	2.396647957
124.8174088	-10.97033549	2.466254755
124.8418156	-10.8959084	2.535763995
124.8610633	-10.82055656	2.605172926
124.8751547	-10.74429454	2.674478803
124.8840945	-10.66713717	2.743678886
124.887889	-10.58909957	2.812770435
124.8865467	-10.51019714	2.881750719
124.8800776	-10.4304455	2.950617008
124.8684935	-10.34986055	3.019366579
124.8518081	-10.26845841	3.087996711
124.8300368	-10.18625543	3.156504691
124.8031968	-10.10326818	3.224887807
124.771307	-10.01951346	3.293143356
124.7343879	-9.935008232	3.361268636
124.6924618	-9.849769673	3.429260954
124.6455528	-9.763815132	3.497117619
124.5936864	-9.677162127	3.564835947
124.53689	-9.589828335	3.632413259
124.4751923	-9.501831583	3.699846883
124.4086238	-9.413189835	3.767134151
124.3372166	-9.323921181	3.834272401
124.2610042	-9.234043833	3.901258977
124.1800216	-9.143576105	3.96809123
124.0943053	-9.052536411	4.034766515
124.0038934	-8.960943248	4.101282196
123.9088252	-8.868815191	4.167635641
123.8091415	-8.77617088	4.233824225
123.7048844	-8.683029007	4.29984533
123.5960972	-8.589408312	4.365696345
123.4828248	-8.495327567	4.431374664
123.3651131	-8.400805568	4.49687769
123.2430093	-8.305861127	4.562202831
123.1165617	-8.210513057	4.627347504
122.9858197	-8.114780166	4.69230913
122.8508341	-8.018681247	4.757085142
122.7116564	-7.922235067	4.821672976
122.5683393	-7.825460357	4.886070077
122.4209365	-7.728375806	4.950273897
122.2695026	-7.631000046	5.014281899
122.1140932	-7.533351649	5.078091548
121.9547646	-7.435449113	5.141700322
121.7915741	-7.337310857	5.205105703
121.6245796	-7.238955211	5.268305184
121.4538401	-7.140400407	5.331296265
121.2794149	-7.04166457	5.394076454
121.1013643	-6.942765713	5.456643267
120.919749	-6.843721727	5.51899423
120.7346304	-6.744550374	5.581126876
120.5460705	-6.645269279	5.643038748
120.3541318	-6.545895923	5.704727396
120.1588771	-6.446447637	5.766190379
119.9603699	-6.346941594	5.827425268
119.758674	-6.247394804	5.888429639
119.5538534	-6.147824105	5.949201079
119.3459727	-6.04824616	6.009737184
119.1350966	-5.94867745	6.07003556
118.9212901	-5.849134267	6.130093822
118.7046184	-5.74963271	6.189909593
118.485147	-5.650188683	6.249480508
118.2629412	-5.550817882	6.30880421
118.0380668	-5.451535798	6.367878352
117.8105894	-5.352357711	6.426700597
117.5805749	-5.253298682	6.485268619
117.3480889	-5.154373552	6.543580102
117.1131971	-5.055596941	6.601632737
116.8759653	-4.956983238	6.659424229
116.6364589	-4.858546604	6.716952292
116.3947434	-4.760300963	6.77421465
116.150884	-4.662260007	6.831209038
115.904946	-4.564437186	6.887933201
115.656994	-4.466845709	6.944384896
115.4070929	-4.369498541	7.000561889
115.1553069	-4.272408404	7.056461959
114.9017001	-4.17558777	7.112082893
114.6463364	-4.079048865	7.167422493
114.389279	-3.982803662	7.222478568
114.1305911	-3.886863887	7.27724894
113.8703352	-3.791241011	7.331731444
113.6085737	-3.695946255	7.385923924
113.3453683	-3.600990584	7.439824237
113.0807803	-3.506384713	7.493430249
112.8148706	-3.412139101	7.546739841
112.5476996	-3.318263956	7.599750904
112.2793271	-3.22476923	7.652461341
112.0098124	-3.131664625	7.704869067
111.7392143	-3.038959589	7.756972009
111.4675908	-2.94666332	7.808768105
111.1949997	-2.854784764	7.860255306
110.921498	-2.763332618	7.911431577
110.6471419	-2.672315329	7.962294893
110.3719873	-2.5817411	8.012843241
110.0960892	-2.491617886	8.063074622
109.8195021	-2.401953396	8.112987049
109.5422799	-2.312755101	8.162578548
109.2644756	-2.224030227	8.211847157
108.9861416	-2.135785763	8.260790927
108.7073298	-2.04802846	8.309407921
108.4280911	-1.960764836	8.357696218
108.1484758	-1.874001174	8.405653905
107.8685336	-1.787743528	8.453279088
107.5883134	-1.701997724	8.500569881
107.3078633	-1.616769362	8.547524414
107.0272307	-1.532063819	8.594140829
106.7464624	-1.447886252	8.640417283
106.4656041	-1.3642416	8.686351945
106.1847012	-1.281134588	8.731942997
105.903798	-1.198569727	8.777188637
105.6229383	-1.116551319	8.822087075
105.3421649	-1.035083462	8.866636533
105.06152	-0.954170048	8.910835252
104.781045	-0.873814769	8.954681481
104.5007806	-0.79402112	8.998173486
104.2207666	-0.714792403	9.041309548
103.9410422	-0.636131726	9.084087959
103.6616458	-0.558042012	9.126507027
103.3826148	-0.480525997	9.168565075
103.1039863	-0.403586236	9.210260439
102.8257963	-0.327225106	9.251591469
102.5480801	-0.251444807	9.292556531
102.2708724	-0.176247371	9.333154003
101.994207	-0.101634656	9.373382281
101.718117	-0.027608358	9.413239772
101.4426348	0.04582999	9.452724901
101.167792	0.118679014	9.491836104
100.8936196	0.190937495	9.530571836
100.6201477	0.26260437	9.568930563
100.3474059	0.333678719	9.606910768
100.0754228	0.404159775	9.64451095
99.8042265	0.474046908	9.68172962
99.53384438	0.54333963	9.718565306
99.26430305	0.61203759	9.755016552
98.99562847	0.680140569	9.791081915
98.7278459	0.747648478	9.826759968
98.46097994	0.814561356	9.862049301
98.19505451	0.880879364	9.896948517
97.93009285	0.946602786	9.931456236
97.66611756	1.011732021	9.965571093
97.40315059	1.076267585	9.999291738
97.14121323	1.140210103	10.03261684
96.88032615	1.203560312	10.06554507
96.62050938	1.26631905	10.09807514
96.36178234	1.328487262	10.13020576
96.10416383	1.39006599	10.16193565
95.84767205	1.451056375	10.19326356
95.59232459	1.511459651	10.22418826
95.33813847	1.571277142	10.25470851
95.0851301	1.630510264	10.28482311
94.83331535	1.689160516	10.31453087
94.58270951	1.747229481	10.34383062
94.33332729	1.804718824	10.37272119
94.0851829	1.861630285	10.40120144
93.83828997	1.917965683	10.42927025
93.5926616	1.973726907	10.45692651
93.34831039	2.028915918	10.48416912
93.10524841	2.083534744	10.510997
92.86348721	2.13758548	10.53740909
92.62303786	2.191070283	10.56340435
92.38391093	2.243991371	10.58898176
92.1461165	2.296351022	10.61414028
91.9096642	2.348151569	10.63887895
91.67456317	2.3993954	10.66319676
91.44082209	2.450084955	10.68709277
91.20844921	2.500222723	10.71056602
90.97745233	2.549811242	10.7336156
90.7478388	2.598853096	10.75624058
90.51961556	2.647350912	10.77844007
90.29278914	2.69530736	10.80021319
90.06736563	2.742725149	10.82155909
89.84335075	2.789607028	10.84247691
89.62074981	2.835955779	10.86296584
89.39956774	2.881774221	10.88302505
89.17980908	2.927065206	10.90265376
88.961478	2.971831617	10.92185119
88.74457831	3.016076365	10.94061658
88.52911348	3.059802389	10.95894919
88.3150866	3.103012657	10.97684829
88.10250045	3.145710157	10.99431318
87.89135745	3.187897905	11.01134316
87.68165969	3.229578935	11.02793756
87.47340898	3.270756302	11.04409572
87.26660677	3.311433081	11.05981701
87.06125423	3.351612364	11.0751008
86.85735222	3.391297258	11.08994649
86.65490131	3.430490885	11.10435349
86.4539018	3.469196382	11.11832123
86.25435368	3.507416897	11.13184916
86.0562567	3.545155588	11.14493675
85.85961031	3.582415625	11.15758347
85.66441373	3.619200186	11.16978882
85.47066591	3.655512456	11.18155233
85.27836556	3.691355626	11.19287352
85.08751114	3.726732894	11.20375196
84.89810089	3.761647463	11.2141872
84.7101328	3.796102536	11.22417884
84.52360466	3.830101322	11.23372648
84.33851402	3.86364703	11.24282975
84.15485822	3.89674287	11.25148827
83.97263442	3.929392052	11.25970172
83.79183954	3.961597784	11.26746977
83.61247034	3.993363273	11.2747921
83.43452337	4.024691723	11.28166843
83.25799499	4.055586336	11.28809849
83.08288139	4.086050306	11.29408202
82.90917858	4.116086826	11.29961879
82.73688242	4.145699082	11.30470857
82.56598856	4.174890254	11.30935117
82.39649254	4.203663513	11.3135464
82.22838971	4.232022024	11.3172941
82.06167528	4.259968946	11.32059412
81.89634431	4.287507425	11.32344632
81.73239172	4.3146406	11.3258506
81.56981231	4.341371601	11.32780685
81.40860071	4.367703545	11.32931501
81.24875145	4.39363954	11.33037501
81.09025892	4.419182682	11.33098681
80.93311739	4.444336055	11.33115039
80.77732102	4.469102731	11.33086573
80.62286386	4.493485769	11.33013286
80.46973984	4.517488215	11.3289518
80.31794278	4.541113102	11.32732259
80.16746642	4.564363447	11.3252453
80.01830437	4.587242254	11.32272002
79.87045018	4.609752514	11.31974684
79.72389728	4.631897201	11.31632588
79.57863903	4.653679273	11.31245728
79.43466869	4.675101674	11.30814118
79.29197946	4.696167332	11.30337777
79.15056444	4.716879159	11.29816722
79.01041666	4.737240048	11.29250975
78.87152909	4.757252879	11.28640558
78.73389461	4.776920513	11.27985494
78.59750606	4.796245794	11.27285811
78.4623562	4.815231549	11.26541535
78.32843773	4.833880588	11.25752696
78.1957433	4.852195701	11.24919325
78.06426549	4.870179663	11.24041455
77.93399685	4.887835229	11.23119121
77.80492985	4.905165136	11.2215236
77.67705694	4.922172105	11.21141209
77.55037052	4.938858834	11.20085709
77.42486294	4.955228006	11.18985901
77.3005265	4.971282284	11.17841829
77.17735349	4.987024312	11.16653538
77.05533615	5.002456716	11.15421076
76.93446667	5.017582101	11.1414449
76.81473724	5.032403055	11.12823832
76.69614	5.046922145	11.11459153
76.57866706	5.061141921	11.10050508
76.46231052	5.075064911	11.08597952
76.34706245	5.088693625	11.07101543
76.2329149	5.102030555	11.05561339
76.11985989	5.11507817	11.03977403
76.00788944	5.127838923	11.02349797
75.89699554	5.140315246	11.00678584
75.78717018	5.15250955	10.98963831
75.67840531	5.16442423	10.97205607
75.57069291	5.176061659	10.95403979
75.46402491	5.18742419	10.93559021
75.35839326	5.198514158	10.91670804
75.2537899	5.209333878	10.89739403
75.15020674	5.219885645	10.87764896
75.04763573	5.230171735	10.85747359
74.94606879	5.240194405	10.83686873
74.84549783	5.249955891	10.81583519
74.74591479	5.259458412	10.7943738
74.64731159	5.268704164	10.77248542
74.54968016	5.277695328	10.75017091
74.45301245	5.286434063	10.72743114
74.35730039	5.29492251	10.70426703
74.26253593	5.303162789	10.68067949
74.16871103	5.311157002	10.65666945
74.07581766	5.318907234	10.63223786
73.98384779	5.326415548	10.60738568
73.89279341	5.333683989	10.5821139
73.80264653	5.340714584	10.55642353
73.71339915	5.347509339	10.53031557
73.62504332	5.354070245	10.50379105
73.53757106	5.360399271	10.47685104
73.45097446	5.366498369	10.44949659
73.36524557	5.372369473	10.42172878
73.28037651	5.378014496	10.39354872
73.19635939	5.383435336	10.36495752
73.11318634	5.388633871	10.33595631
73.03084952	5.393611961	10.30654623
72.9493411	5.398371449	10.27672845
72.8686533	5.402914158	10.24650416
72.78877833	5.407241895	10.21587453
72.70970844	5.411356449	10.1848408
72.6314359	5.41525959	10.15340418
72.553953	5.418953073	10.12156592
72.47725208	5.422438633	10.08932727
72.40132547	5.425717989	10.05668952
72.32616556	5.428792842	10.02365395
72.25176474	5.431664878	9.990221878
72.17811545	5.434335762	9.956394614
72.10521014	5.436807145	9.922173502
72.03304131	5.439080661	9.887559894
71.96160147	5.441157927	9.852555161
71.89088318	5.443040543	9.817160687
71.82087901	5.444730092	9.781377871
71.75158157	5.446228143	9.745208131
71.68298351	5.447536245	9.708652895
71.6150775	5.448655934	9.671713611
71.54785625	5.449588729	9.634391739
71.4813125	5.450336132	9.596688756
71.41543902	5.450899631	9.558606154
71.35022862	5.451280696	9.520145438
71.28567414	5.451480785	9.48130813
71.22176846	5.451501336	9.442095767
71.15850449	5.451343774	9.4025099
71.09587517	5.45100951	9.362552094
71.0338735	5.450499937	9.32222393
70.97249248	5.449816435	9.281527003
70.91172517	5.448960368	9.240462924
70.85156467	5.447933086	9.199033316
70.79200409	5.446735924	9.157239819
70.73303661	5.445370201	9.115084086
70.67465543	5.443837224	9.072567784
70.61685378	5.442138284	9.029692595
70.55962495	5.440274657	8.986460215
70.50296225	5.438247608	8.942872355
70.44685903	5.436058385	8.898930738
70.3913087	5.433708222	8.854637103
70.33630467	5.431198342	8.809993202
70.28184042	5.428529951	8.7650008
70.22790946	5.425704243	8.719661679
70.17450534	5.422722399	8.673977631
70.12162164	5.419585585	8.627950462
70.06925201	5.416294956	8.581581995
70.0173901	5.412851651	8.534874064
69.96602962	5.409256799	8.487828515
69.91516432	5.405511513	8.44044721
69.864788	5.401616896	8.392732023
69.81489447	5.397574036	8.344684842
69.76547762	5.393384009	8.296307567
69.71653135	5.38904788	8.247602112
69.66804961	5.384566699	8.198570404
69.6200264	5.379941506	8.149214381
69.57245575	5.375173327	8.099535998
69.52533174	5.370263177	8.049537218
69.47864847	5.365212059	7.99922002
69.43240012	5.360020963	7.948586393
69.38658088	5.354690869	7.897638342
69.34118499	5.349222743	7.846377881
69.29620674	5.343617542	7.794807037
69.25164044	5.337876209	7.742927852
69.20748047	5.331999676	7.690742377
69.16372123	5.325988867	7.638252677
69.12035717	5.31984469	7.585460827
69.07738278	5.313568044	7.532368916
69.03479261	5.307159819	7.478979045
68.99258122	5.30062089	7.425293325
68.95074324	5.293952124	7.37131388
68.90927332	5.287154377	7.317042846
68.86816616	5.280228493	7.262482368
68.82741652	5.273175306	7.207634606
68.78701918	5.265995642	7.152501729
68.74696896	5.258690312	7.097085918
68.70726075	5.251260121	7.041389364
68.66788945	5.24370586	6.985414272
68.62885003	5.236028314	6.929162856
68.59013747	5.228228255	6.87263734
68.55174683	5.220306446	6.81583996
68.51367318	5.21226364	6.758772964
68.47591166	5.20410058	6.701438609
68.43845743	5.195818	6.643839162
68.40130571	5.187416624	6.585976903
68.36445174	5.178897167	6.52785412
68.32789083	5.170260334	6.469473112
68.2916183	5.16150682	6.410836189
68.25562956	5.152637312	6.35194567
68.21992001	5.143652487	6.292803884
68.18448512	5.134553015	6.233413173
68.14932041	5.125339553	6.173775883
68.11442141	5.116012752	6.113894376
68.07978374	5.106573254	6.053771019
68.04540302	5.097021692	5.99340819
68.01127493	5.087358688	5.932808278
67.97739519	5.077584859	5.87197368
67.94375956	5.067700811	5.810906803
67.91036386	5.057707143	5.749610061
67.87720392	5.047604444	5.688085879
67.84427564	5.037393295	5.626336692
67.81157495	5.027074271	5.564364942
67.77909782	5.016647935	5.50217308
67.74684027	5.006114846	5.439763567
67.71479836	4.99547555	5.377138872
67.68296819	4.984730591	5.31430147
67.6513459	4.973880499	5.251253849
67.61992768	4.962925801	5.187998502
67.58870975	4.951867014	5.124537932
67.55768839	4.940704647	5.060874649
67.5268599	4.929439202	4.99701117
67.49622065	4.918071174	4.932950023
67.46576701	4.906601048	4.868693742
67.43549544	4.895029305	4.804244868
67.4054024	4.883356417	4.73960595
67.37548443	4.871582847	4.674779547
67.34573807	4.859709054	4.609768221
67.31615995	4.847735486	4.544574545
67.28674669	4.835662588	4.479201098
67.257495	4.823490796	4.413650465
67.2284016	4.811220536	4.34792524
67.19946325	4.798852233	4.282028023
67.17067678	4.7863863	4.215961419
67.14203904	4.773823145	4.149728044
67.11354691	4.76116317	4.083330516
67.08519735	4.748406769	4.016771462
67.05698732	4.735554331	3.950053516
67.02891385	4.722606235	3.883179316
67.000974	4.709562856	3.816151507
66.97316487	4.696424564	3.748972741
66.9454836	4.683191718	3.681645677
66.91792738	4.669864674	3.614172975
66.89049343	4.656443782	3.546557307
66.86317902	4.642929382	3.478801346
66.83598146	4.629321812	3.410907774
66.8088981	4.615621401	3.342879274
66.78192633	4.601828472	3.274718539
66.75506357	4.587943344	3.206428265
66.7283073	4.573966328	3.138011153
66.70165504	4.559897729	3.06946991
66.67510433	4.545737847	3.000807246
66.64865277	4.531486975	2.932025878
66.622298	4.5171454	2.863128528
66.59603768	4.502713405	2.794117919
66.56986955	4.488191266	2.724996782
66.54379134	4.473579252	2.655767852
66.51780087	4.458877629	2.586433867
66.49189597	4.444086654	2.516997569
66.46607451	4.429206581	2.447461705
66.44033442	4.414237658	2.377829026
66.41467366	4.399180127	2.308102287
66.38909022	4.384034224	2.238284245
66.36358214	4.368800179	2.168377662
66.33814751	4.35347822	2.098385304
66.31278445	4.338068565	2.02830994
66.28749111	4.322571431	1.958154341
66.2622657	4.306987025	1.887921282
66.23710645	4.291315554	1.817613543
66.21201165	4.275557215	1.747233903
66.18697962	4.259712203	1.676785148
66.16200873	4.243780705	1.606270063
66.13709736	4.227762907	1.535691438
66.11224396	4.211658986	1.465052066
66.08744702	4.195469116	1.39435474
66.06270504	4.179193464	1.323602256
66.0380166	4.162832195	1.252797415
66.0133803	4.146385468	1.181943016
65.98879476	4.129853434	1.111041863
65.96425868	4.113236244	1.04009676
65.93977076	4.096534041	0.969110514
65.91532978	4.079746963	0.898085931
65.89093452	4.062875146	0.827025824
65.86658383	4.045918719	0.755933001
65.84227659	4.028877806	0.684810275
65.8180117	4.011752527	0.61366046
65.79378813	3.994542998	0.54248637
65.76960486	3.977249329	0.471290821
65.74546095	3.959871627	0.400076629
65.72135545	3.942409993	0.328846611
65.69728749	3.924864524	0.257603585
65.67325622	3.907235313	0.186350368
65.64926082	3.889522447	0.11508978
65.62530054	3.871726011	0.04382464
65.60137463	3.853846082	-0.027442235
65.57748242	3.835882737	-0.098708023
65.55362324	3.817836045	-0.169969907
65.52979649	3.799706071	-0.241225068
65.5060016	3.781492879	-0.312470686
65.48223802	3.763196525	-0.383703944
65.45850527	3.744817062	-0.454922023
65.43480289	3.726354538	-0.526122107
65.41113046	3.707808999	-0.597301379
65.38748761	3.689180485	-0.668457023
65.36387398	3.670469032	-0.739586225
65.34028929	3.651674671	-0.810686171
65.31673328	3.632797432	-0.881754048
65.29320571	3.613837336	-0.952787045
65.26970641	3.594794405	-1.023782353
65.24623522	3.575668654	-1.094737162
65.22279205	3.556460094	-1.165648667
65.19937683	3.537168733	-1.236514062
65.17598952	3.517794574	-1.307330543
65.15263014	3.498337617	-1.37809531
65.12929873	3.478797857	-1.448805563
65.10599538	3.459175286	-1.519458505
65.08272022	3.439469892	-1.590051341
65.05947341	3.419681659	-1.660581279
65.03625515	3.399810566	-1.731045529
65.01306569	3.379856589	-1.801441303
64.9899053	3.359819702	-1.871765817
64.96677431	3.339699871	-1.942016288
64.94367306	3.319497062	-2.012189939
64.92060196	3.299211236	-2.082283993
64.89756144	3.278842349	-2.152295677
64.87455197	3.258390355	-2.222222222

==> plots/periodic_orbits/x3.tsv <==
72.18637993	-3.779732812	6.666666667
72.25525229	-3.759191008	6.568699179
72.32390565	-3.738552687	6.470471852
72.39233849	-3.717817789	6.371988569
72.46054932	-3.696986253	6.273253228
72.5285367	-3.676058011	6.174269733
72.59629923	-3.65503299	6.075042
72.66383556	-3.633911116	5.975573955
72.73114437	-3.612692309	5.875869532
72.79822438	-3.591376484	5.775932674
72.86507438	-3.569963553	5.675767337
72.93169316	-3.548453424	5.57537748
72.99807958	-3.526846	5.474767077
73.06423255	-3.50514118	5.373940106
73.13015099	-3.48333886	5.272900556
73.1958339	-3.46143893	5.171652425
73.26128031	-3.439441277	5.070199716
73.32648926	-3.417345784	4.968546444
73.39145989	-3.395152331	4.866696629
73.45619135	-3.372860791	4.7646543
73.52068282	-3.350471036	4.662423494
73.58493355	-3.327982933	4.560008255
73.64894283	-3.305396343	4.457412634
73.71270997	-3.282711126	4.35464069
73.77623435	-3.259927137	4.251696487
73.83951538	-3.237044226	4.148584099
73.90255251	-3.21406224	4.045307603
73.96534525	-3.190981022	3.941871086
74.02789312	-3.167800411	3.838278639
74.09019573	-3.144520243	3.73453436
74.15225269	-3.121140347	3.630642352
74.21406368	-3.097660552	3.526606726
74.27562842	-3.074080681	3.422431596
74.33694665	-3.050400553	3.318121084
74.39801819	-3.026619985	3.213679316
74.45884287	-3.002738787	3.109110423
74.51942059	-2.978756768	3.004418542
74.57975127	-2.954673733	2.899607815
74.6398349	-2.93048948	2.794682386
74.6996715	-2.906203808	2.689646407
74.75926112	-2.881816509	2.584504033
74.81860388	-2.857327371	2.479259422
74.87769992	-2.832736181	2.373916739
74.93654944	-2.808042718	2.26848015
74.99515268	-2.783246763	2.162953825
75.05350991	-2.758348087	2.05734194
75.11162148	-2.733346462	1.951648672
75.16948774	-2.708241654	1.845878202
75.22710912	-2.683033427	1.740034714
75.28448606	-2.657721538	1.634122394
75.34161908	-2.632305744	1.528145433
75.39850872	-2.606785797	1.422108023
75.45515557	-2.581161445	1.316014357
75.51156026	-2.555432432	1.209868634
75.56772348	-2.529598499	1.103675052
75.62364595	-2.503659383	0.997437811
75.67932843	-2.477614819	0.891161113
75.73477174	-2.451464537	0.784849164
75.78997674	-2.425208262	0.678506169
75.84494432	-2.398845718	0.572136333
75.89967543	-2.372376623	0.465743866
75.95417107	-2.345800695	0.359332974
76.00843226	-2.319117645	0.252907869
76.06246009	-2.292327181	0.146472759
76.11625567	-2.265429009	0.040031855
76.16982018	-2.238422831	-0.066410633
76.22315483	-2.211308344	-0.172850493
76.27626087	-2.184085244	-0.279283516
76.32913961	-2.156753221	-0.385705491
76.3817924	-2.129311964	-0.492112209
76.43422063	-2.101761156	-0.59849946
76.48642572	-2.074100478	-0.704863036
76.53840917	-2.046329608	-0.81119873
76.5901725	-2.01844822	-0.917502335
76.64171728	-1.990455983	-1.023769645
76.69304512	-1.962352567	-1.129996458
76.7441577	-1.934137633	-1.236178572
76.7950567	-1.905810843	-1.342311785
76.84574388	-1.877371853	-1.4483919
76.89622104	-1.848820318	-1.554414721
76.94649001	-1.820155887	-1.660376053
76.99655269	-1.791378209	-1.766271705
77.04641099	-1.762486926	-1.872097488
77.09606691	-1.733481679	-1.977849215
77.14552245	-1.704362105	-2.083522705
77.19477968	-1.675127838	-2.189113775
77.24384071	-1.64577851	-2.29461825
77.2927077	-1.616313747	-2.400031956
77.34138284	-1.586733174	-2.505350723
77.38986839	-1.557036412	-2.610570384
77.43816662	-1.527223078	-2.715686779
77.48627989	-1.497292789	-2.820695748
77.53421057	-1.467245154	-2.925593138
77.58196107	-1.437079783	-3.030374799
77.62953389	-1.406796282	-3.135036587
77.67693152	-1.376394252	-3.23957436
77.72415654	-1.345873293	-3.343983985
77.77121154	-1.315233	-3.448261331
77.81809919	-1.284472968	-3.552402272
77.86482216	-1.253592787	-3.65640269
77.91138322	-1.222592043	-3.76025847
77.95778514	-1.19147032	-3.863965504
78.00403075	-1.160227201	-3.96751969
78.05012294	-1.128862263	-4.070916931
78.09606462	-1.097375082	-4.174153138
78.14185876	-1.06576523	-4.277224226
78.18750838	-1.034032278	-4.380126118
78.23301652	-1.002175792	-4.482854744
78.2783863	-0.970195336	-4.58540604
78.32362086	-0.938090471	-4.68777595
78.36872339	-0.905860757	-4.789960423
78.41369712	-0.873505749	-4.891955419
78.45854535	-0.841025	-4.993756901
78.5032714	-0.80841806	-5.095360844
78.54787863	-0.775684479	-5.196763228
78.59237047	-0.7428238	-5.297960041
78.63675038	-0.709835567	-5.398947281
78.68102186	-0.676719319	-5.499720953
78.72518846	-0.643474595	-5.60027707
78.76925379	-0.610100929	-5.700611656
78.81322147	-0.576597855	-5.80072074
78.85709521	-0.542964902	-5.900600363
78.90087872	-0.509201599	-6.000246573
78.94457577	-0.475307471	-6.09965543
78.9881902	-0.441282041	-6.198823001
79.03172586	-0.40712483	-6.297745362
79.07518666	-0.372835358	-6.396418601
79.11857655	-0.338413141	-6.494838815
79.16189953	-0.303857693	-6.59300211
79.20515964	-0.269168527	-6.690904603
79.24836096	-0.234345153	-6.788542422
79.29150762	-0.19938708	-6.885911704
79.3346038	-0.164293814	-6.983008597
79.37765371	-0.129064859	-7.079829261
79.4206616	-0.093699717	-7.176369866
79.4636318	-0.058197891	-7.272626592
79.50656863	-0.022558878	-7.368595633
79.5494765	0.013217823	-7.464273191
79.59235984	0.049132718	-7.559655482
79.63522313	0.085186312	-7.654738734
79.67807089	0.121379113	-7.749519184
79.72090768	0.15771163	-7.843993083
79.76373811	0.194184373	-7.938156695
79.80656684	0.230797854	-8.032006294
79.84939855	0.267552586	-8.125538168
79.89223799	0.304449084	-8.218748618
79.93508993	0.341487862	-8.311633955
79.9779592	0.378669439	-8.404190506
80.02085065	0.415994331	-8.496414609
80.06376919	0.453463058	-8.588302617
80.10671978	0.491076138	-8.679850894
80.1497074	0.528834093	-8.771055819
80.19273709	0.566737443	-8.861913784
80.23581391	0.604786711	-8.952421195
80.27894299	0.642982419	-9.042574473
80.32212948	0.68132509	-9.132370049
80.36537857	0.719815247	-9.221804374
80.40869551	0.758453414	-9.310873907
80.45208558	0.797240116	-9.399575128
80.49555409	0.836175876	-9.487904526
80.5391064	0.87526122	-9.575858607
80.58274792	0.91449667	-9.663433893
80.62648409	0.953882753	-9.750626919
80.67032038	0.993419991	-9.837434236
80.71426231	1.033108908	-9.923852409
80.75831545	1.072950028	-10.00987802
80.80248538	1.112943874	-10.09550767
80.84677776	1.153090968	-10.18073797
80.89119825	1.193391831	-10.26556554
80.93575257	1.233846985	-10.34998703
80.98044646	1.274456948	-10.43399911
81.02528572	1.31522224	-10.51759844
81.07027618	1.356143378	-10.60078173
81.11542369	1.397220879	-10.68354568
81.16073417	1.438455256	-10.76588701
81.20621354	1.479847024	-10.84780248
81.25186779	1.521396694	-10.92928883
81.29770291	1.563104775	-11.01034285
81.34372496	1.604971775	-11.09096133
81.38994002	1.646998201	-11.17114108
81.43635421	1.689184554	-11.25087893
81.48297366	1.731531336	-11.33017173
81.52980458	1.774039046	-11.40901633
81.57685317	1.816708179	-11.48740962
81.6241257	1.859539229	-11.5653485
81.67162843	1.902532684	-11.64282989
81.7193677	1.945689032	-11.71985072
81.76734985	1.989008755	-11.79640794
81.81558127	2.032492334	-11.87249852
81.86406836	2.076140244	-11.94811946
81.91281757	2.119952958	-12.02326777
81.96183538	2.163930944	-12.09794046
82.01112829	2.208074666	-12.1721346
82.06070283	2.252384582	-12.24584723
82.11056557	2.296861148	-12.31907545
82.1607231	2.341504814	-12.39181636
82.21118203	2.386316024	-12.46406709
82.26194902	2.431295218	-12.53582477
82.31303073	2.47644283	-12.60708656
82.36443387	2.521759289	-12.67784965
82.41616516	2.567245016	-12.74811124
82.46823136	2.612900429	-12.81786855
82.52063922	2.658725937	-12.88711882
82.57339557	2.704721943	-12.9558593
82.62650721	2.750888845	-13.02408729
82.67998099	2.797227031	-13.09180008
82.73382378	2.843736883	-13.15899499
82.78804246	2.890418776	-13.22566937
82.84264393	2.937273077	-13.29182057
82.89763514	2.984300143	-13.35744598
82.95302302	3.031500325	-13.42254301
83.00881453	3.078873964	-13.48710908
83.06501666	3.126421392	-13.55114163
83.12163641	3.174142932	-13.61463814
83.17868078	3.222038898	-13.67759609
83.23615681	3.270109592	-13.74001298
83.29407153	3.318355309	-13.80188636
83.35243201	3.366776331	-13.86321377
83.4112453	3.415372929	-13.92399279
83.4705185	3.464145365	-13.98422102
83.53025867	3.513093889	-14.04389606
83.59047294	3.562218736	-14.10301557
83.65116839	3.611520133	-14.1615772
83.71235214	3.660998292	-14.21957863
83.77403131	3.710653413	-14.27701757
83.83621303	3.760485682	-14.33389175
83.89890442	3.810495272	-14.39019893
83.96211262	3.860682342	-14.44593686
84.02584476	3.911047036	-14.50110335
84.09010797	3.961589484	-14.55569621
84.15490938	4.012309798	-14.60971329
84.22025612	4.063208079	-14.66315245
84.28615533	4.114284408	-14.71601157
84.35261413	4.165538851	-14.76828857
84.41963962	4.216971458	-14.81998137
84.48723893	4.268582258	-14.87108793
84.55541915	4.320371267	-14.92160623
84.62418738	4.372338479	-14.97153428
84.69355069	4.42448387	-15.02087008
84.76351616	4.476807398	-15.0696117
84.83409084	4.529309	-15.11775721
84.90528175	4.581988593	-15.1653047
84.97709593	4.634846072	-15.21225229
85.04954038	4.687881314	-15.25859812
85.12262207	4.741094171	-15.30434036
85.19634795	4.794484473	-15.34947721
85.27072498	4.848052028	-15.39400686
85.34576004	4.90179662	-15.43792758
85.42146003	4.95571801	-15.4812376
85.49783178	5.009815932	-15.52393523
85.57488213	5.064090098	-15.56601878
85.65261785	5.118540191	-15.60748657
85.7310457	5.173165869	-15.64833698
85.81017239	5.227966763	-15.68856837
85.89000459	5.282942476	-15.72817917
85.97054894	5.338092583	-15.76716781
86.05181202	5.393416631	-15.80553273
86.13380037	5.448914135	-15.84327243
86.2165205	5.50458458	-15.88038541
86.29997885	5.560427423	-15.91687021
86.38418182	5.616442087	-15.95272538
86.46913573	5.672627961	-15.9879495
86.55484688	5.728984405	-16.02254117
86.64132148	5.785510741	-16.05649904
86.7285657	5.84220626	-16.08982176
86.81658563	5.899070214	-16.122508
86.9053873	5.956101824	-16.15455648
86.99497666	6.013300268	-16.18596593
87.08535962	6.070664691	-16.21673511
87.17654197	6.128194198	-16.24686279
87.26852945	6.185887854	-16.27634779
87.36132771	6.243744686	-16.30518894
87.45494233	6.301763677	-16.3333851
87.54937878	6.359943771	-16.36093516
87.64464247	6.418283869	-16.38783802
87.74073868	6.476782827	-16.41409262
87.83767263	6.535439458	-16.43969792
87.93544942	6.59425253	-16.46465291
88.03407405	6.653220763	-16.4889566
88.13355143	6.712342831	-16.51260804
88.23388634	6.771617362	-16.53560628
88.33508347	6.831042931	-16.55795041
88.43714737	6.890618067	-16.57963955
88.54008249	6.950341245	-16.60067285
88.64389315	7.010210891	-16.62104947
88.74858355	7.070225376	-16.6407686
88.85415774	7.130383018	-16.65982947
88.96061966	7.190682081	-16.67823132
89.06797311	7.251120771	-16.69597342
89.17622173	7.311697239	-16.71305508
89.28536903	7.372409578	-16.72947561
89.39541837	7.433255821	-16.74523436
89.50637296	7.494233941	-16.76033072
89.61823584	7.55534185	-16.77476408
89.73100989	7.6165774	-16.78853388
89.84469783	7.677938375	-16.80163957
89.95930222	7.739422499	-16.81408063
90.07482542	7.801027429	-16.82585657
90.19126963	7.862750753	-16.83696692
90.30863685	7.924589994	-16.84741125
90.42692893	7.986542606	-16.85718914
90.54614747	8.048605971	-16.8663002
90.66629392	8.1107774	-16.87474408
90.78736949	8.173054134	-16.88252043
90.90937523	8.235433336	-16.88962896
91.03231192	8.297912098	-16.89606937
91.15618018	8.360487434	-16.90184143
91.28098036	8.423156281	-16.90694489
91.40671261	8.485915498	-16.91137956
91.53337684	8.548761863	-16.91514526
91.66097273	8.611692073	-16.91824183
91.7894997	8.674702746	-16.92066917
91.91895694	8.737790412	-16.92242717
92.04934337	8.80095152	-16.92351577
92.18065766	8.86418243	-16.92393491
92.31289822	8.927479418	-16.92368459
92.44606318	8.990838668	-16.92276481
92.5801504	9.054256277	-16.92117562
92.71515745	9.117728251	-16.91891706
92.85108163	9.181250501	-16.91598924
92.98791993	9.244818849	-16.91239227
93.12566904	9.308429017	-16.90812628
93.26432537	9.372076637	-16.90319146
93.40388498	9.435757238	-16.89758799
93.54434366	9.499466254	-16.89131609
93.68569682	9.563199018	-16.88437602
93.8279396	9.626950764	-16.87676805
93.97106677	9.690716621	-16.86849248
94.11507277	9.754491616	-16.85954963
94.25995168	9.818270671	-16.84993987
94.40569725	9.882048603	-16.83966356
94.55230284	9.945820122	-16.82872113
94.69976148	10.00957983	-16.81711299
94.84806579	10.07332221	-16.80483961
94.99720805	10.13704166	-16.79190148
95.14718012	10.20073244	-16.77829911
95.29797348	10.2643887	-16.76403303
95.44957924	10.3280045	-16.7491038
95.60198806	10.39157375	-16.73351203
95.75519023	10.45509028	-16.71725833
95.90917559	10.51854777	-16.70034333
96.06393359	10.58193981	-16.68276771
96.21945322	10.64525985	-16.66453217
96.37572306	10.70850123	-16.64563742
96.53273124	10.77165716	-16.62608421
96.69046542	10.83472075	-16.60587332
96.84891284	10.89768496	-16.58500555
97.00806026	10.96054264	-16.56348171
97.16789399	11.02328652	-16.54130267
97.32839983	11.08590921	-16.5184693
97.48956316	11.14840316	-16.4949825
97.65136881	11.21076073	-16.4708432
97.81380118	11.27297414	-16.44605236
97.97684412	11.33503548	-16.42061096
98.14048103	11.39693672	-16.39452
98.30469475	11.45866969	-16.36778052
98.46946765	11.5202261	-16.34039357
98.63478155	11.58159752	-16.31236024
98.80061777	11.64277541	-16.28368163
98.96695708	11.70375108	-16.25435889
99.13377973	11.76451571	-16.22439316
99.30106543	11.82506036	-16.19378564
99.46879333	11.88537596	-16.16253754
99.63694206	11.94545331	-16.13065009
99.80548965	12.00528306	-16.09812455
99.97441363	12.06485576	-16.06496222
100.1436909	12.1241618	-16.0311644
100.3132979	12.18319146	-15.99673242
100.4832103	12.24193489	-15.96166766
100.6534035	12.3003821	-15.9259715
100.823852	12.35852299	-15.88964534
100.99453	12.4163473	-15.85269064
101.1654109	12.47384468	-15.81510884
101.3364676	12.53100463	-15.77690144
101.5076725	12.58781653	-15.73806995
101.6789972	12.64426964	-15.6986159
101.8504129	12.70035309	-15.65854086
102.0218901	12.7560559	-15.6178464
102.1933988	12.81136696	-15.57653414
102.3649083	12.86627504	-15.53460572
102.5363873	12.9207688	-15.49206279
102.7078041	12.97483677	-15.44890703
102.8791261	13.02846738	-15.40514016
103.0503204	13.08164894	-15.3607639
103.2213532	13.13436965	-15.31578001
103.3921904	13.18661762	-15.27019026
103.562797	13.23838082	-15.22399647
103.7331378	13.28964715	-15.17720046
103.9031767	13.34040438	-15.12980407
104.072877	13.39064021	-15.08180919
104.2422017	13.44034222	-15.03321772
104.4111129	13.48949791	-14.98403157
104.5795724	13.53809469	-14.93425269
104.7475411	13.58611989	-14.88388305
104.9149797	13.63356075	-14.83292465
105.0818481	13.68040442	-14.78137949
105.2481057	13.72663798	-14.72924962
105.4137114	13.77224847	-14.6765371
105.5786235	13.81722281	-14.62324402
105.7427998	13.86154789	-14.56937247
105.9061976	13.90521053	-14.51492461
106.0687736	13.9481975	-14.45990257
106.2304841	13.99049551	-14.40430853
106.3912847	14.03209124	-14.3481447
106.5511308	14.0729713	-14.29141329
106.7099772	14.11312231	-14.23411656
106.8677781	14.1525308	-14.17625676
107.0244874	14.19118333	-14.11783618
107.1800585	14.22906641	-14.05885714
107.3344445	14.26616653	-13.99932197
107.4875979	14.30247019	-13.93923302
107.6394708	14.33796388	-13.87859267
107.7900152	14.37263408	-13.81740332
107.9391825	14.4064673	-13.75566739
108.0869236	14.43945006	-13.69338733
108.2331895	14.47156888	-13.63056559
108.3779304	14.50281035	-13.56720466
108.5210966	14.53316105	-13.50330704
108.6626379	14.56260763	-13.43887528
108.8025039	14.59113679	-13.3739119
108.940644	14.61873527	-13.30841949
109.0770072	14.64538988	-13.24240063
109.2115427	14.67108751	-13.17585794
109.3441991	14.69581512	-13.10879405
109.474925	14.71955976	-13.04121161
109.603669	14.74230856	-12.97311329
109.7303794	14.76404877	-12.90450179
109.8550045	14.78476774	-12.83537982
109.9774926	14.80445293	-12.76575012
110.097792	14.82309195	-12.69561543
110.2158508	14.84067252	-12.62497855
110.3316172	14.8571825	-12.55384225
110.4450396	14.87260992	-12.48220935
110.5560664	14.88694295	-12.41008269
110.6646459	14.90016994	-12.33746513
110.7707269	14.91227941	-12.26435952
110.874258	14.92326006	-12.19076877
110.9751883	14.93310079	-12.11669578
111.0734669	14.94179068	-12.04214349
111.1690434	14.94931906	-11.96711485
111.2618673	14.95567543	-11.89161281
111.3518888	14.96084956	-11.81564038
111.4390583	14.96483141	-11.73920055
111.5233264	14.96761123	-11.66229634
111.6046444	14.96917949	-11.58493081
111.682964	14.96952693	-11.50710701
111.7582371	14.96864455	-11.42882802
111.8304165	14.96652366	-11.35009693
111.8994551	14.9631558	-11.27091687
111.9653068	14.95853286	-11.19129095
112.0279259	14.95264698	-11.11122234
112.0872673	14.94549066	-11.0307142
112.1432867	14.93705667	-10.94976971
112.1959403	14.92733815	-10.86839208
112.2451852	14.91632852	-10.78658452
112.2909794	14.9040216	-10.70435028
112.3332813	14.8904115	-10.62169259
112.3720505	14.87549273	-10.53861475
112.4072473	14.85926013	-10.45512002
112.438833	14.84170892	-10.37121171
112.4667697	14.8228347	-10.28689315
112.4910205	14.80263345	-10.20216766
112.5115495	14.78110152	-10.11703861
112.528322	14.75823567	-10.03150935
112.541304	14.73403305	-9.94558327
112.5504629	14.70849123	-9.859263769
112.5557671	14.68160816	-9.772554263
112.557186	14.65338224	-9.685458179
112.5546903	14.62381225	-9.597978965
112.548252	14.59289742	-9.51012008
112.5378442	14.56063741	-9.421884999
112.5234411	14.52703228	-9.333277214
112.5050185	14.49208256	-9.244300228
112.4825532	14.45578919	-9.154957563
112.4560235	14.41815356	-9.065252752
112.425409	14.37917751	-8.975189343
112.3906906	14.33886332	-8.884770899
112.3518506	14.29721371	-8.794000997
112.3088728	14.25423185	-8.702883228
112.2617424	14.20992137	-8.611421196
112.2104459	14.16428632	-8.519618518
112.1549713	14.11733124	-8.427478827
112.0953083	14.06906109	-8.335005767
112.0314477	14.01948128	-8.242202996
111.9633823	13.9685977	-8.149074185
111.8911058	13.91641665	-8.055623019
111.814614	13.8629449	-7.961853193
111.7339039	13.80818965	-7.867768418
111.648974	13.75215855	-7.773372414
111.5598247	13.69485969	-7.678668916
111.4664575	13.63630159	-7.58366167
111.3688758	13.57649322	-7.488354435
111.2670845	13.51544395	-7.39275098
111.1610899	13.4531636	-7.296855087
111.0509001	13.38966241	-7.20067055
110.9365245	13.32495102	-7.104201173
110.8179743	13.25904051	-7.007450773
110.6952621	13.19194232	-6.910423177
110.5684022	13.12366834	-6.813122222
110.4374104	13.05423083	-6.715551759
110.302304	12.98364243	-6.617715646
110.1631017	12.91191618	-6.519617753
110.0198241	12.83906547	-6.421261962
109.8724931	12.76510408	-6.322652162
109.7211319	12.69004614	-6.223792255
109.5657656	12.61390612	-6.124686151
109.4064204	12.53669884	-6.025337771
109.2431243	12.45843947	-5.925751044
109.0759065	12.37914349	-5.82592991
108.9047977	12.29882667	-5.725878318
108.7298301	12.21750515	-5.625600225
108.551037	12.1351953	-5.525099598
108.3684535	12.05191382	-5.424380413
108.1821156	11.96767767	-5.323446654
107.9920609	11.8825041	-5.222302313
107.7983283	11.79641058	-5.120951392
107.6009579	11.70941486	-5.019397899
107.3999909	11.62153491	-4.917645852
107.1954699	11.53278894	-4.815699276
106.9874388	11.44319535	-4.713562204
106.7759423	11.35277276	-4.611238676
106.5610265	11.26153999	-4.508732739
106.3427386	11.16951602	-4.406048448
106.1211267	11.07672003	-4.303189866
105.8962402	10.98317134	-4.200161061
105.6681292	10.88888941	-4.096966109
105.4368449	10.79389386	-3.993609092
105.2024396	10.69820442	-3.890094098
104.9649663	10.60184093	-3.786425222
104.7244789	10.50482335	-3.682606565
104.4810322	10.40717171	-3.578642234
104.2346817	10.30890613	-3.474536341
103.9854839	10.21004681	-3.370293005
103.7334957	10.11061399	-3.265916349
103.4787749	10.01062797	-3.161410502
103.2213799	9.910109065	-3.056779598
102.9613699	9.809077635	-2.952027775
102.6988043	9.707554044	-2.847159179
102.4337433	9.60555866	-2.742177956
102.1662477	9.503111843	-2.637088259
101.8963785	9.400233934	-2.531894247
101.6241974	9.296945244	-2.426600079
101.3497663	9.193266047	-2.321209922
101.0731477	9.089216566	-2.215727944
100.7944041	8.984816965	-2.110158317
100.5135986	8.88008734	-2.004505218
100.2307944	8.775047707	-1.898772826
99.94605487	8.669717995	-1.792965323
99.65944376	8.564118037	-1.687086896
99.37102482	8.458267557	-1.581141732
99.08086196	8.352186169	-1.475134022
98.78901917	8.245893359	-1.36906796
98.49556049	8.139408484	-1.262947741
98.20054998	8.032750762	-1.156777563
97.90405167	7.925939263	-1.050561626
97.60612957	7.8189929	-0.944304131
97.30684757	7.711930426	-0.838009283
97.0062695	7.604770425	-0.731681285
96.70445899	7.497531302	-0.625324343
96.40147954	7.390231281	-0.518942666
96.09739445	7.282888397	-0.41254046
95.79226676	7.175520488	-0.306121935
95.48615928	7.068145191	-0.199691301
95.17913452	6.960779936	-0.093252768
94.87125469	6.853441942	0.013189454
94.56258166	6.74614821	0.119631154
94.25317693	6.638915516	0.226068122
93.94310163	6.531760412	0.332496148
93.63241645	6.424699219	0.438911021
93.32118169	6.31774802	0.545308531
93.00945714	6.210922661	0.651684471
92.69730217	6.104238744	0.758034631
92.38477561	5.997711625	0.864354806
92.07193578	5.891356411	0.97064079
91.75884048	5.785187956	1.076888377
91.44554694	5.679220861	1.183093365
91.13211182	5.573469466	1.289251554
90.81859119	5.467947856	1.395358742
90.5050405	5.362669851	1.501410735
90.1915146	5.25764901	1.607403335
89.87806769	5.152898626	1.713332351
89.56475332	5.048431728	1.819193592
89.25162437	4.944261075	1.92498287
88.93873307	4.840399162	2.030696001
88.62613092	4.736858211	2.136328803
88.31386875	4.633650179	2.241877098
88.00199667	4.530786751	2.34733671
87.69056408	4.428279344	2.452703467
87.37961963	4.326139105	2.557973202
87.06921126	4.224376914	2.66314175
86.75938615	4.123003379	2.768204952
86.45019071	4.022028842	2.87315865
86.14167064	3.921463379	2.977998694
85.83387084	3.821316797	3.082720936
85.52683544	3.721598641	3.187321234
85.22060782	3.622318189	3.29179545
84.91523056	3.523484459	3.396139451
84.61074548	3.425106207	3.500349109
84.3071936	3.32719193	3.604420304
84.00461518	3.229749866	3.708348916
83.70304965	3.132788	3.812130837
83.4025357	3.036314061	3.915761959
83.10311121	2.940335527	4.019238184
82.80481326	2.844859628	4.122555419
82.50767816	2.749893345	4.225709576
82.21174143	2.655443416	4.328696576
81.91703781	2.561516337	4.431512343
81.62360124	2.468118363	4.534152812
81.33146489	2.375255514	4.636613922
81.04066115	2.282933574	4.738891619
80.75122163	2.191158099	4.840981858
80.46317718	2.099934413	4.942880601
80.17655787	2.009267618	5.044583816
79.891393	1.91916259	5.146087481
79.60771112	1.82962399	5.247387581
79.32554004	1.740656259	5.348480107
79.04490678	1.652263627	5.449361062
78.76583765	1.564450115	5.550026455
78.48835821	1.477219535	5.650472303
78.21249329	1.390575498	5.750694633
77.93826698	1.304521413	5.850689481
77.66570266	1.219060494	5.950452891
77.394823	1.134195761	6.049980917
77.12564996	1.049930045	6.149269622
76.8582048	0.966265987	6.248315077
76.59250808	0.88320605	6.347113366
76.32857968	0.800752513	6.44566058
76.06643881	0.718907481	6.54395282
75.806104	0.637672885	6.641986199
75.54759312	0.557050485	6.739756839
75.2909234	0.477041879	6.837260871
75.0361114	0.397648499	6.93449444
74.78317307	0.318871617	7.031453698
74.5321237	0.240712352	7.12813481
74.28297799	0.163171667	7.224533952
74.03575	0.08625038	7.320647311
73.79045322	0.009949159	7.416471084
73.54710052	-0.065731468	7.512001481
73.30570418	-0.140791114	7.607234723
73.06627594	-0.215229526	7.702167043
72.82882692	-0.289046586	7.796794686
72.59336772	-0.362242303	7.891113908
72.35990839	-0.434816814	7.985120978
72.1284584	-0.50677038	8.078812178
71.89902673	-0.578103378	8.172183802
71.67162182	-0.648816306	8.265232155
71.44625159	-0.718909775	8.357953558
71.22292347	-0.788384503	8.450344342
71.00164437	-0.857241321	8.542400853
70.78242074	-0.925481161	8.634119448
70.56525852	-0.993105058	8.725496501
70.35016322	-1.060114145	8.816528397
70.13713984	-1.126509652	8.907211533
69.92619298	-1.192292902	8.997542324
69.71732675	-1.257465308	9.087517196
69.51054485	-1.32202837	9.177132589
69.30585055	-1.385983673	9.26638496
69.1032467	-1.449332884	9.355270777
68.90273574	-1.512077752	9.443786523
68.7043197	-1.574220098	9.531928699
68.50800025	-1.635761822	9.619693816
68.31377863	-1.696704894	9.707078404
68.12165574	-1.757051352	9.794079006
67.93163209	-1.816803304	9.880692179
67.74370784	-1.875962919	9.966914499
67.5578828	-1.934532431	10.05274255
67.37415643	-1.992514133	10.13817295
67.19252785	-2.049910375	10.2232023
67.01299587	-2.106723563	10.30782726
66.83555895	-2.162956157	10.39204446
66.66021527	-2.218610666	10.47585058
66.48696267	-2.273689651	10.5592423
66.31579872	-2.328195716	10.64221633
66.14672067	-2.382131514	10.72476938
65.97972552	-2.435499739	10.80689818
65.81480997	-2.488303125	10.88859949
65.65197044	-2.540544448	10.96987008
65.49120312	-2.592226519	11.05070673
65.33250392	-2.643352186	11.13110625
65.17586849	-2.693924328	11.21106544
65.02129226	-2.743945861	11.29058116
64.86877042	-2.793419726	11.36965025
64.71829791	-2.842348896	11.44826958
64.56986947	-2.890736371	11.52643606
64.4234796	-2.938585175	11.60414657
64.27912261	-2.985898356	11.68139806
64.13679257	-3.032678986	11.75818747
63.99648339	-3.078930157	11.83451175
63.85818876	-3.124654982	11.91036788
63.72190219	-3.169856589	11.98575288
63.587617	-3.214538126	12.06066375
63.45532634	-3.258702756	12.13509753
63.32502317	-3.302353654	12.20905128
63.19670031	-3.345494011	12.28252207
63.0703504	-3.388127028	12.355507
62.94596593	-3.430255917	12.42800318
62.82353922	-3.471883899	12.50000774
62.70306247	-3.513014205	12.57151783
62.58452771	-3.553650071	12.64253062
62.46792686	-3.593794741	12.71304331
62.35325169	-3.633451463	12.78305311
62.24049384	-3.67262349	12.85255724
62.12964483	-3.711314076	12.92155295
62.02069607	-3.749526481	12.99003753
61.91363882	-3.787263962	13.05800825
61.80846427	-3.824529781	13.12546244
61.70516348	-3.861327195	13.19239741
61.60372742	-3.897659463	13.25881053
61.50414693	-3.933529841	13.32469916
61.4064128	-3.968941582	13.39006071
61.31051568	-4.003897935	13.45489257
61.21644616	-4.038402144	13.5191922
61.12419475	-4.07245745	13.58295705
61.03375186	-4.106067088	13.64618459
60.94510783	-4.139234284	13.70887232
60.85825292	-4.17196226	13.77101777
60.77317733	-4.204254228	13.83261847
60.68987119	-4.236113394	13.89367198
60.60832454	-4.267542953	13.95417591
60.5285274	-4.298546092	14.01412784
60.45046969	-4.329125987	14.0735254
60.3741413	-4.359285804	14.13236626
60.29953205	-4.3890287	14.19064808
60.22663174	-4.418357816	14.24836855
60.15543007	-4.447276286	14.3055254
60.08591674	-4.475787229	14.36211636
60.01808139	-4.503893751	14.41813919
59.95191362	-4.531598947	14.47359167
59.88740299	-4.558905896	14.52847162
59.82453903	-4.585817664	14.58277686
59.76331123	-4.612337304	14.63650525
59.70370905	-4.638467853	14.68965465
59.64572193	-4.664212332	14.74222297
59.58933928	-4.689573749	14.79420812
59.53455048	-4.714555096	14.84560806
59.48134488	-4.739159348	14.89642074
59.42971184	-4.763389465	14.94664416
59.37964066	-4.787248389	14.99627633
59.33112066	-4.810739048	15.04531529
59.28414112	-4.83386435	15.09375909
59.23869132	-4.856627189	15.14160582
59.19476053	-4.87903044	15.1888536
59.152338	-4.90107696	15.23550054
59.11141298	-4.922769589	15.2815448
59.0719747	-4.944111151	15.32698457
59.03401242	-4.965104448	15.37181804
58.99751535	-4.985752268	15.41604345
58.96247273	-5.006057377	15.45965903
58.92887379	-5.026022526	15.50266307
58.89670776	-5.045650445	15.54505387
58.86596388	-5.064943846	15.58682975
58.83663139	-5.083905422	15.62798905
58.80869952	-5.102537848	15.66853015
58.78215752	-5.120843779	15.70845145
58.75699466	-5.138825851	15.74775136
58.73320019	-5.156486683	15.78642833
58.71076339	-5.17382887	15.82448083
58.68967354	-5.190854993	15.86190736
58.66991994	-5.207567611	15.89870643
58.6514919	-5.223969263	15.93487659
58.63437874	-5.240062471	15.97041641
58.61856981	-5.255849735	16.00532448
58.60405445	-5.271333537	16.03959942
58.59082203	-5.28651634	16.07323988
58.57886195	-5.301400585	16.10624452
58.56816361	-5.315988697	16.13861204
58.55871643	-5.330283079	16.17034116
58.55050987	-5.344286116	16.20143063
58.54353338	-5.358000171	16.23187921
58.53777646	-5.37142759	16.2616857
58.53322861	-5.384570699	16.29084892
58.52987938	-5.397431804	16.31936772
58.52771831	-5.410013192	16.34724096
58.52673499	-5.422317131	16.37446756
58.52691903	-5.434345868	16.40104642
58.52826005	-5.446101632	16.4269765
58.53074772	-5.457586633	16.45225677
58.53437173	-5.468803061	16.47688623
58.53912178	-5.479753088	16.50086391
58.54498761	-5.490438864	16.52418886
58.55195901	-5.500862524	16.54686016
58.56002575	-5.51102618	16.56887691
58.56917767	-5.520931928	16.59023823
58.57940464	-5.530581843	16.61094329
58.59069653	-5.539977984	16.63099127
58.60304326	-5.549122388	16.65038137
58.61643479	-5.558017075	16.66911282
58.63086109	-5.566664046	16.68718488
58.64631218	-5.575065283	16.70459685
58.66277811	-5.583222752	16.72134802
58.68024895	-5.591138397	16.73743775
58.69871482	-5.598814147	16.75286538
58.71816586	-5.60625191	16.76763031
58.73859224	-5.613453578	16.78173196
58.75998419	-5.620421023	16.79516977
58.78233195	-5.627156102	16.80794321
58.8056258	-5.63366065	16.82005177
58.82985605	-5.639936489	16.83149497
58.85501307	-5.64598542	16.84227237
58.88108723	-5.651809227	16.85238352
58.90806896	-5.657409678	16.86182805
58.93594872	-5.662788522	16.87060556
58.96471701	-5.66794749	16.87871571
58.99436435	-5.672888299	16.88615819
59.02488131	-5.677612647	16.8929327
59.0562585	-5.682122214	16.89903896
59.08848656	-5.686418665	16.90447675
59.12155616	-5.690503648	16.90924583
59.15545803	-5.694378793	16.91334604
59.19018292	-5.698045714	16.91677719
59.22572161	-5.70150601	16.91953917
59.26206494	-5.704761262	16.92163185
59.29920377	-5.707813035	16.92305515
59.33712901	-5.710662879	16.92380902
59.3758316	-5.713312326	16.92389344
59.41530251	-5.715762895	16.92330838
59.45553278	-5.718016086	16.92205389
59.49651346	-5.720073385	16.92013
59.53823563	-5.721936263	16.9175368
59.58069045	-5.723606175	16.91427439
59.62386908	-5.725084559	16.91034289
59.66776273	-5.72637284	16.90574246
59.71236266	-5.727472426	16.90047329
59.75766015	-5.728384713	16.89453558
59.80364654	-5.729111078	16.88792956
59.8503132	-5.729652887	16.88065551
59.89765153	-5.730011487	16.87271369
59.94565297	-5.730188216	16.86410444
59.99430902	-5.730184392	16.85482809
60.04361121	-5.730001321	16.84488501
60.09355109	-5.729640297	16.83427559
60.14412027	-5.729102595	16.82300024
60.1953104	-5.72838948	16.81105943
60.24711316	-5.727502201	16.79845361
60.29952027	-5.726441994	16.78518329
60.3525235	-5.72521008	16.771249
60.40611465	-5.723807669	16.75665127
60.46028556	-5.722235954	16.7413907
60.51502811	-5.720496117	16.72546788
60.57033423	-5.718589327	16.70888345
60.62619588	-5.716516737	16.69163806
60.68260505	-5.71427949	16.67373239
60.73955379	-5.711878715	16.65516715
60.79703419	-5.709315526	16.63594308
60.85503836	-5.706591028	16.61606093
60.91355846	-5.703706309	16.5955215
60.97258669	-5.700662449	16.57432559
61.03211529	-5.697460512	16.55247404
61.09213655	-5.69410155	16.52996772
61.15264278	-5.690586605	16.50680752
61.21362635	-5.686916705	16.48299436
61.27507965	-5.683092865	16.45852917
61.33699512	-5.679116089	16.43341292
61.39936524	-5.674987371	16.40764661
61.46218253	-5.67070769	16.38123126
61.52543956	-5.666278016	16.35416791
61.58912891	-5.661699304	16.32645763
61.65324323	-5.656972501	16.29810152
61.7177752	-5.652098542	16.2691007
61.78271754	-5.647078347	16.23945632
61.848063	-5.641912831	16.20916955
61.91380438	-5.636602891	16.17824159
61.97993452	-5.631149419	16.14667365
62.04644631	-5.625553292	16.114467
62.11333264	-5.619815377	16.0816229
62.1805865	-5.613936532	16.04814266
62.24820086	-5.607917603	16.01402759
62.31616877	-5.601759424	15.97927905
62.38448331	-5.595462821	15.94389842
62.45313759	-5.589028608	15.90788708
62.52212476	-5.582457589	15.87124647
62.59143803	-5.575750558	15.83397803
62.66107063	-5.568908298	15.79608325
62.73101584	-5.561931584	15.75756361
62.80126697	-5.554821178	15.71842065
62.87181737	-5.547577834	15.6786559
62.94266044	-5.540202295	15.63827095
63.01378962	-5.532695297	15.5972674
63.08519838	-5.525057562	15.55564685
63.15688023	-5.517289806	15.51341096
63.22882872	-5.509392734	15.47056141
63.30103745	-5.501367041	15.42709988
63.37350006	-5.493213414	15.38302809
63.44621021	-5.484932529	15.3383478
63.51916161	-5.476525054	15.29306075
63.59234803	-5.467991649	15.24716876
63.66576324	-5.459332962	15.20067363
63.73940108	-5.450549634	15.15357719
63.81325542	-5.441642297	15.10588133
63.88732017	-5.432611573	15.05758791
63.96158927	-5.423458077	15.00869886
64.03605673	-5.414182413	14.9592161
64.11071656	-5.404785179	14.90914159
64.18556284	-5.395266962	14.85847732
64.26058967	-5.385628342	14.80722528
64.3357912	-5.37586989	14.75538752
64.41116161	-5.365992169	14.70296606
64.48669514	-5.355995733	14.649963
64.56238605	-5.345881129	14.59638042
64.63822864	-5.335648895	14.54222045
64.71421726	-5.325299561	14.48748522
64.79034629	-5.314833648	14.43217691
64.86661017	-5.304251671	14.3762977
64.94300334	-5.293554135	14.3198498
65.01952033	-5.28274154	14.26283545
65.09615566	-5.271814375	14.2052569
65.17290392	-5.260773123	14.14711642
65.24975973	-5.249618259	14.08841632
65.32671775	-5.238350251	14.02915892
65.40377269	-5.226969559	13.96934657
65.48091929	-5.215476635	13.90898162
65.55815232	-5.203871924	13.84806647
65.63546661	-5.192155863	13.78660353
65.71285701	-5.180328884	13.72459522
65.79031843	-5.168391408	13.66204401
65.86784579	-5.156343853	13.59895236
65.94543409	-5.144186627	13.53532278
66.02307834	-5.13192013	13.47115777
66.10077359	-5.119544759	13.40645988
66.17851494	-5.107060901	13.34123167
66.25629754	-5.094468935	13.27547571
66.33411654	-5.081769237	13.2091946
66.41196718	-5.068962173	13.14239098
66.48984471	-5.056048103	13.07506748
66.56774442	-5.043027381	13.00722676
66.64566164	-5.029900353	12.93887152
66.72359176	-5.016667359	12.87000444
66.80153019	-5.003328734	12.80062826
66.87947237	-4.989884804	12.73074572
66.95741381	-4.97633589	12.66035959
67.03535004	-4.962682305	12.58947265
67.11327663	-4.948924358	12.5180877
67.1911892	-4.93506235	12.44620757
67.26908339	-4.921096576	12.3738351
67.34695491	-4.907027324	12.30097315
67.42479949	-4.892854878	12.22762461
67.50261289	-4.878579513	12.15379237
67.58039093	-4.8642015	12.07947937
67.65812947	-4.849721103	12.00468853
67.73582439	-4.835138579	11.92942282
67.81347163	-4.820454182	11.85368521
67.89106716	-4.805668158	11.7774787
67.968607	-4.790780746	11.7008063
68.0460872	-4.77579218	11.62367105
68.12350384	-4.76070269	11.546076
68.20085307	-4.745512498	11.46802422
68.27813106	-4.730221821	11.38951879
68.35533401	-4.71483087	11.31056283
68.43245819	-4.69933985	11.23115945
68.50949988	-4.683748961	11.15131179
68.58645543	-4.668058398	11.07102301
68.6633212	-4.652268349	10.9902963
68.74009361	-4.636378996	10.90913484
68.81676911	-4.620390519	10.82754184
68.8933442	-4.604303087	10.74552053
68.96981542	-4.588116869	10.66307416
69.04617934	-4.571832025	10.58020598
69.12243257	-4.555448711	10.49691929
69.19857178	-4.538967078	10.41321735
69.27459366	-4.52238727	10.3291035
69.35049494	-4.505709428	10.24458106
69.42627242	-4.488933685	10.15965337
69.5019229	-4.472060172	10.07432379
69.57744324	-4.455089012	9.9885957
69.65283036	-4.438020325	9.902472484
69.72808118	-4.420854224	9.815957553
69.80319268	-4.403590818	9.729054328
69.8781619	-4.38623021	9.641766248
69.9529859	-4.3687725	9.554096764
70.02766177	-4.35121778	9.466049346
70.10218667	-4.33356614	9.377627476
70.17655778	-4.315817663	9.288834651
70.25077232	-4.297972427	9.199674385
70.32482757	-4.280030507	9.110150204
70.39872083	-4.261991972	9.020265649
70.47244946	-4.243856885	8.930024277
70.54601084	-4.225625305	8.839429656
70.61940241	-4.207297287	8.748485371
70.69262163	-4.188872881	8.657195019
70.76566604	-4.170352131	8.565562211
70.83853317	-4.151735078	8.473590572
70.91122063	-4.133021756	8.38128374
70.98372606	-4.114212197	8.288645366
71.05604714	-4.095306427	8.195679116
71.12818158	-4.076304466	8.102388666
71.20012715	-4.057206332	8.008777707
71.27188166	-4.038012037	7.914849942
71.34344294	-4.018721588	7.820609086
71.4148089	-3.999334989	7.726058868
71.48597745	-3.979852237	7.631203027
71.55694656	-3.960273328	7.536045316
71.62771426	-3.940598249	7.440589498
71.69827859	-3.920826987	7.344839351
71.76863764	-3.900959521	7.248798661
71.83878957	-3.880995829	7.152471228
71.90873254	-3.86093588	7.055860862
71.97846477	-3.840779644	6.958971385
72.04798454	-3.820527082	6.861806629
72.11729014	-3.800178153	6.764370438
72.18637993	-3.779732812	6.666666667

==> plots/periodic_orbits/x4.tsv <==
57.56272401	0.651678071	6.666666667
57.63184536	0.732824303	6.624605253
57.70124569	0.81395411	6.582281788
57.77092345	0.895067699	6.539697945
57.84087716	0.976165273	6.496855409
57.91110533	1.057247038	6.453755874
57.98160654	1.138313196	6.410401046
58.0523794	1.21936395	6.36679264
58.12342252	1.300399499	6.322932379
58.1947346	1.381420044	6.278822001
58.26631434	1.462425783	6.234463248
58.33816047	1.543416913	6.189857877
58.41027178	1.624393629	6.145007651
58.48264708	1.705356126	6.099914345
58.55528522	1.786304595	6.054579742
58.62818508	1.867239228	6.009005636
58.70134558	1.948160213	5.96319383
58.77476568	2.029067737	5.917146136
58.84844436	2.109961987	5.870864375
58.92238066	2.190843145	5.824350378
58.99657362	2.271711392	5.777605985
59.07102236	2.352566909	5.730633045
59.145726	2.433409872	5.683433416
59.22068371	2.514240456	5.636008966
59.2958947	2.595058833	5.58836157
59.3713582	2.675865175	5.540493113
59.4470735	2.756659648	5.492405489
59.5230399	2.837442418	5.4441006
59.59925676	2.918213647	5.395580357
59.67572346	2.998973496	5.346846679
59.75243942	3.079722121	5.297901493
59.8294041	3.160459678	5.248746737
59.906617	3.241186317	5.199384354
59.98407764	3.321902186	5.149816297
60.06178559	3.402607432	5.100044527
60.13974045	3.483302196	5.050071012
60.21794188	3.563986617	4.99989773
60.29638954	3.644660832	4.949526666
60.37508315	3.725324971	4.898959811
60.45402246	3.805979164	4.848199166
60.53320725	3.886623537	4.797246739
60.61263736	3.96725821	4.746104546
60.69231265	4.047883302	4.694774609
60.77223301	4.128498926	4.64325896
60.85239839	4.209105193	4.591559635
60.93280875	4.289702208	4.539678681
61.01346412	4.370290075	4.487618148
61.09436453	4.45086889	4.435380098
61.17551009	4.531438747	4.382966595
61.2569009	4.611999736	4.330379714
61.33853714	4.692551941	4.277621534
61.420419	4.773095442	4.224694143
61.50254672	4.853630316	4.171599635
61.58492059	4.934156634	4.118340108
61.66754091	5.01467446	4.064917671
61.75040804	5.095183857	4.011334437
61.83352236	5.175684882	3.957592525
61.91688432	5.256177584	3.903694061
62.00049437	5.33666201	3.849641177
62.08435302	5.4171382	3.795436011
62.16846083	5.497606191	3.741080708
62.25281836	5.57806601	3.686577418
62.33742625	5.658517684	3.631928297
62.42228515	5.738961229	3.577135506
62.50739577	5.819396659	3.522201212
62.59275884	5.899823979	3.46712759
62.67837515	5.980243192	3.411916818
62.76424551	6.060654291	3.356571079
62.85037078	6.141057264	3.301092563
62.93675186	6.221452093	3.245483464
63.02338968	6.301838754	3.189745983
63.11028521	6.382217214	3.133882324
63.19743948	6.462587437	3.077894696
63.28485353	6.542949378	3.021785315
63.37252847	6.623302984	2.965556401
63.46046542	6.703648196	2.909210177
63.54866557	6.783984949	2.852748872
63.63713012	6.86431317	2.79617472
63.72586033	6.944632776	2.739489958
63.8148575	7.024943681	2.68269683
63.90412296	7.105245787	2.625797581
63.99365809	7.185538991	2.568794462
64.0834643	7.265823181	2.511689729
64.17354306	7.346098237	2.45448564
64.26389585	7.42636403	2.397184458
64.35452423	7.506620424	2.33978845
64.44542976	7.586867274	2.282299886
64.53661407	7.667104425	2.22472104
64.62807882	7.747331715	2.16705419
64.71982571	7.827548973	2.109301617
64.81185649	7.907756018	2.051465605
64.90417294	7.987952659	1.993548443
64.99677689	8.068138698	1.935552422
65.0896702	8.148313925	1.877479835
65.18285479	8.228478122	1.81933298
65.27633261	8.30863106	1.761114157
65.37010564	8.388772502	1.702825669
65.46417593	8.468902197	1.644469822
65.55854556	8.549019888	1.586048924
65.65321662	8.629125305	1.527565285
65.7481913	8.709218166	1.469021221
65.8434718	8.789298183	1.410419046
65.93906035	8.869365051	1.351761078
66.03495924	8.949418458	1.293049638
66.13117081	9.02945808	1.234287049
66.22769742	9.109483579	1.175475634
66.32454149	9.189494609	1.116617721
66.42170548	9.269490808	1.057715638
66.51919188	9.349471805	0.998771713
66.61700324	9.429437217	0.939788281
66.71514215	9.509386645	0.880767672
66.81361122	9.58931968	0.821712223
66.91241313	9.6692359	0.762624269
67.0115506	9.749134869	0.703506147
67.11102639	9.829016139	0.644360197
67.21084328	9.908879247	0.585188758
67.31100412	9.988723718	0.52599417
67.4115118	10.06854906	0.466778775
67.51236926	10.14835477	0.407544915
67.61357945	10.22814033	0.348294934
67.7151454	10.30790521	0.289031176
67.81707016	10.38764885	0.229755984
67.91935684	10.4673707	0.170471703
68.02200859	10.54707018	0.11118068
68.12502859	10.62674669	0.051885258
68.22842008	10.70639963	-0.007412216
68.33218633	10.78602837	-0.066709397
68.43633067	10.86563226	-0.12600394
68.54085645	10.94521065	-0.185293497
68.64576709	11.02476287	-0.244575725
68.75106604	11.10428822	-0.303848279
68.85675679	11.18378599	-0.363108813
68.96284288	11.26325546	-0.422354983
69.06932789	11.34269589	-0.481584446
69.17621546	11.4221065	-0.540794859
69.28350925	11.50148652	-0.599983879
69.39121297	11.58083516	-0.659149166
69.49933039	11.66015159	-0.718288378
69.6078653	11.73943497	-0.777399177
69.71682155	11.81868445	-0.836479224
69.82620303	11.89789915	-0.895526182
69.93601368	11.97707818	-0.954537715
70.04625746	12.05622062	-1.01351149
70.15693841	12.13532553	-1.072445172
70.26806058	12.21439196	-1.131336432
70.37962809	12.29341891	-1.190182938
70.49164509	12.3724054	-1.248982365
70.60411576	12.4513504	-1.307732384
70.71704436	12.53025287	-1.366430674
70.83043515	12.60911173	-1.425074911
70.94429248	12.68792589	-1.483662775
71.05862071	12.76669425	-1.54219195
71.17342425	12.84541566	-1.60066012
71.28870755	12.92408897	-1.659064972
71.40447513	13.00271298	-1.717404196
71.52073151	13.08128649	-1.775675484
71.6374813	13.15980826	-1.833876531
71.7547291	13.23827704	-1.892005034
71.87247961	13.31669153	-1.950058695
71.99073752	13.39505041	-2.008035216
72.1095076	13.47335237	-2.065932305
72.22879465	13.55159602	-2.123747672
72.34860351	13.62977997	-2.181479028
72.46893906	13.70790281	-2.239124091
72.58980623	13.78596308	-2.296680579
72.71120998	13.8639593	-2.354146218
72.83315534	13.94188998	-2.411518732
72.95564734	14.01975357	-2.468795853
73.07869109	14.09754851	-2.525975315
73.20229171	14.17527321	-2.583054856
73.32645438	14.25292603	-2.640032219
73.45118433	14.33050532	-2.696905148
73.57648679	14.40800939	-2.753671396
73.70236708	14.48543652	-2.810328715
73.82883054	14.56278495	-2.866874865
73.95588252	14.64005291	-2.923307609
74.08352847	14.71723857	-2.979624714
74.21177383	14.79434007	-3.035823954
74.34062409	14.87135553	-3.091903104
74.4700848	14.94828303	-3.147859947
74.60016152	15.02512061	-3.203692269
74.73085988	15.10186627	-3.259397861
74.86218551	15.17851799	-3.31497452
74.9941441	15.25507369	-3.370420047
75.12674139	15.33153128	-3.425732249
75.25998312	15.40788861	-3.480908939
75.39387511	15.48414349	-3.535947933
75.52842318	15.56029372	-3.590847054
75.6636332	15.63633703	-3.645604131
75.79951108	15.71227111	-3.700216997
75.93606276	15.78809364	-3.754683492
76.07329422	15.86380223	-3.809001462
76.21121146	15.93939446	-3.863168758
76.34982052	16.01486785	-3.917183237
76.48912748	16.09021991	-3.971042763
76.62913845	16.16544808	-4.024745205
76.76985957	16.24054976	-4.078288438
76.91129701	16.31552231	-4.131670345
77.05345697	16.39036305	-4.184888814
77.19634568	16.46506924	-4.23794174
77.33996941	16.53963811	-4.290827024
77.48433445	16.61406683	-4.343542575
77.62944712	16.68835251	-4.396086306
77.77531376	16.76249225	-4.44845614
77.92194074	16.83648307	-4.500650004
78.06933449	16.91032194	-4.552665835
78.2175014	16.98400579	-4.604501574
78.36644795	17.0575315	-4.656155171
78.5161806	17.1308959	-4.707624583
78.66670586	17.20409575	-4.758907774
78.81803025	17.27712776	-4.810002715
78.9701603	17.34998862	-4.860907385
79.1231026	17.42267491	-4.91161977
79.27686371	17.4951832	-4.962137865
79.43145024	17.56750999	-5.012459671
79.58686882	17.63965171	-5.062583196
79.74312609	17.71160475	-5.11250646
79.9002287	17.78336542	-5.162227486
80.05818331	17.85493	-5.211744308
80.21699662	17.92629469	-5.261054967
80.37667533	17.99745562	-5.310157513
80.53722614	18.0684089	-5.359050002
80.69865577	18.13915052	-5.407730502
80.86097096	18.20967646	-5.456197087
81.02417844	18.27998259	-5.504447838
81.18828496	18.35006476	-5.552480849
81.35329726	18.41991872	-5.600294217
81.51922212	18.48954016	-5.647886053
81.68606628	18.55892472	-5.695254473
81.85383651	18.62806796	-5.742397604
82.02253956	18.69696536	-5.789313581
82.19218222	18.76561234	-5.836000548
82.36277122	18.83400427	-5.882456659
82.53431333	18.90213641	-5.928680074
82.70681529	18.97000397	-5.974668967
82.88028385	19.03760209	-6.020421518
83.05472575	19.10492583	-6.065935917
83.2301477	19.17197017	-6.111210363
83.40655642	19.23873001	-6.156243066
83.5839586	19.30520019	-6.201032244
83.76236094	19.37137547	-6.245576125
83.94177008	19.43725051	-6.289872949
84.12219268	19.50281991	-6.333920961
84.30363537	19.5680782	-6.37771842
84.48610473	19.63301979	-6.421263593
84.66960736	19.69763904	-6.464554759
84.85414979	19.76193023	-6.507590203
85.03973854	19.82588752	-6.550368224
85.22638011	19.88950503	-6.59288713
85.41408093	19.95277677	-6.635145239
85.60284744	20.01569665	-6.677140879
85.792686	20.07825852	-6.718872389
85.98360296	20.14045612	-6.760338118
86.1756046	20.20228312	-6.801536426
86.36869718	20.26373308	-6.842465683
86.56288689	20.32479948	-6.88312427
86.75817988	20.38547569	-6.923510579
86.95458225	20.44575502	-6.963623012
87.15210003	20.50563066	-7.003459982
87.3507392	20.5650957	-7.043019915
87.55050567	20.62414315	-7.082301243
87.7514053	20.68276591	-7.121302415
87.95344387	20.74095679	-7.160021887
88.15662708	20.7987085	-7.198458127
88.36096059	20.85601365	-7.236609615
88.56644993	20.91286474	-7.274474842
88.7731006	20.96925418	-7.31205231
88.98091799	21.02517426	-7.349340532
89.18990741	21.08061719	-7.386338034
89.40007407	21.13557506	-7.423043352
89.61142309	21.19003984	-7.459455033
89.82395949	21.24400343	-7.495571639
90.03768821	21.29745759	-7.531391739
90.25261404	21.35039398	-7.566913917
90.46874171	21.40280417	-7.602136769
90.68607581	21.45467958	-7.637058899
90.90462081	21.50601157	-7.671678928
91.12438106	21.55679133	-7.705995486
91.3453608	21.60700999	-7.740007214
91.56756413	21.65665853	-7.773712768
91.790995	21.70572784	-7.807110815
92.01565726	21.75420867	-7.840200033
92.24155458	21.80209168	-7.872979114
92.46869051	21.8493674	-7.90544676
92.69706842	21.89602623	-7.937601687
92.92669155	21.94205848	-7.969442624
93.15756296	21.98745432	-8.000968311
93.38968556	22.0322038	-8.0321775
93.62306207	22.07629687	-8.063068958
93.85769505	22.11972333	-8.093641462
94.09358687	22.16247288	-8.123893803
94.33073971	22.2045351	-8.153824784
94.56915557	22.24589942	-8.183433221
94.80883623	22.28655517	-8.212717944
95.0497833	22.32649156	-8.241677792
95.29199815	22.36569766	-8.270311622
95.53548195	22.40416243	-8.2986183
95.78023566	22.44187468	-8.326596707
96.02625998	22.47882313	-8.354245735
96.27355542	22.51499635	-8.381564292
96.52212223	22.55038279	-8.408551296
96.7719604	22.58497077	-8.435205679
97.0230697	22.61874848	-8.461526389
97.27544963	22.65170401	-8.487512382
97.52909942	22.68382529	-8.513162632
97.78401804	22.71510014	-8.538476124
98.04020418	22.74551624	-8.563451856
98.29765625	22.77506117	-8.588088841
98.55637236	22.80372235	-8.612386103
98.81635034	22.8314871	-8.636342682
99.07758769	22.8583426	-8.65995763
99.34008162	22.88427591	-8.683230014
99.60382903	22.90927395	-8.706158911
99.86882646	22.93332353	-8.728743416
100.1350701	22.95641133	-8.750982635
100.402556	22.97852391	-8.772875687
100.6712795	22.99964769	-8.794421708
100.9412359	23.01976899	-8.815619845
101.21242	23.03887398	-8.83646926
101.4848262	23.05694874	-8.856969127
101.7584486	23.0739792	-8.877118635
102.0332809	23.08995119	-8.896916988
102.3093164	23.10485041	-8.916363403
102.586548	23.11866244	-8.93545711
102.8649681	23.13137276	-8.954197353
103.1445689	23.14296671	-8.972583392
103.4253418	23.15342953	-8.9906145
103.7072782	23.16274635	-9.008289962
103.9903688	23.17090219	-9.02560908
104.2746039	23.17788194	-9.042571169
104.5599732	23.18367042	-9.059175558
104.8464663	23.18825231	-9.07542159
105.1340719	23.1916122	-9.091308622
105.4227784	23.19373458	-9.106836025
105.7125739	23.19460384	-9.122003186
106.0034456	23.19420426	-9.136809505
106.2953804	23.19252005	-9.151254396
106.5883648	23.18953531	-9.165337287
106.8823846	23.18523406	-9.179057622
107.1774249	23.17960023	-9.192414858
107.4734707	23.17261766	-9.205408465
107.7705061	23.16427011	-9.218037931
108.0685146	23.15454129	-9.230302756
108.3674794	23.14341479	-9.242202454
108.6673829	23.13087418	-9.253736556
108.968207	23.11690292	-9.264904603
109.2699329	23.10148443	-9.275706156
109.5725413	23.08460208	-9.286140786
109.8760122	23.06623916	-9.296208081
110.1803251	23.04637892	-9.305907642
110.4854587	23.02500457	-9.315239087
110.7913911	23.00209928	-9.324202044
111.0980998	22.97764618	-9.332796162
111.4055617	22.95162836	-9.341021098
111.7137528	22.92402889	-9.348876528
112.0226486	22.89483082	-9.356362141
112.3322239	22.86401719	-9.363477641
112.6424529	22.83157102	-9.370222747
112.9533087	22.79747532	-9.376597192
113.2647642	22.76171312	-9.382600723
113.5767913	22.72426744	-9.388233103
113.8893611	22.68512133	-9.393494109
114.2024442	22.64425784	-9.398383533
114.5160104	22.60166007	-9.402901183
114.8300286	22.55731113	-9.407046878
115.1444671	22.5111942	-9.410820455
115.4592933	22.46329248	-9.414221765
115.7744741	22.41358923	-9.417250673
116.0899753	22.3620678	-9.41990706
116.4057621	22.30871158	-9.42219082
116.721799	22.25350405	-9.424101863
117.0380494	22.19642878	-9.425640113
117.3544763	22.13746943	-9.42680551
117.6710417	22.07660978	-9.427598007
117.9877066	22.0138337	-9.428017574
118.3044317	21.94912519	-9.428064193
118.6211763	21.8824684	-9.427737862
118.9378994	21.81384759	-9.427038595
119.2545588	21.7432472	-9.42596642
119.5711118	21.6706518	-9.424521377
119.8875147	21.59604616	-9.422703526
120.2037228	21.5194152	-9.420512938
120.5196911	21.44074405	-9.417949698
120.8353732	21.36001804	-9.41501391
121.1507222	21.2772227	-9.411705688
121.4656904	21.1923438	-9.408025164
121.7802291	21.10536732	-9.403972484
122.0942888	21.0162795	-9.399547807
122.4078195	20.92506684	-9.394751309
122.7207698	20.8317161	-9.389583179
123.0330881	20.7362143	-9.384043622
123.3447215	20.63854879	-9.378132857
123.6556167	20.53870718	-9.371851118
123.9657192	20.43667744	-9.365198653
124.274974	20.33244782	-9.358175726
124.5833252	20.22600694	-9.350782613
124.8907161	20.11734377	-9.343019609
125.1970893	20.00644762	-9.334887019
125.5023867	19.89330821	-9.326385166
125.8065491	19.77791562	-9.317514386
126.1095169	19.66026035	-9.308275029
126.4112296	19.54033332	-9.298667462
126.7116261	19.41812585	-9.288692063
127.0106445	19.29362972	-9.278349229
127.3082221	19.16683718	-9.267639367
127.6042957	19.03774092	-9.256562903
127.8988013	18.90633411	-9.245120273
128.1916742	18.77261045	-9.23331193
128.4828493	18.6365641	-9.221138342
128.7722606	18.49818977	-9.20859999
129.0598416	18.3574827	-9.19569737
129.3455252	18.21443865	-9.182430992
129.6292437	18.06905398	-9.168801382
129.910929	17.92132559	-9.154809078
130.1905122	17.77125098	-9.140454634
130.4679242	17.61882824	-9.125738618
130.7430951	17.46405608	-9.110661612
131.0159548	17.30693383	-9.095224212
131.2864325	17.14746145	-9.079427029
131.5544573	16.98563954	-9.063270687
131.8199577	16.82146939	-9.046755827
132.0828619	16.65495293	-9.029883101
132.3430977	16.48609278	-9.012653176
132.6005927	16.31489228	-8.995066735
132.8552742	16.14135545	-8.977124472
133.1070691	15.96548703	-8.958827098
133.3559044	15.78729249	-8.940175337
133.6017067	15.60677806	-8.921169926
133.8444024	15.42395068	-8.901811616
134.083918	15.23881807	-8.882101175
134.3201797	15.05138873	-8.862039381
134.5531138	14.86167192	-8.841627028
134.7826466	14.66967768	-8.820864924
135.0087043	14.47541687	-8.79975389
135.2312134	14.27890112	-8.77829476
135.4501001	14.0801429	-8.756488385
135.6652912	13.87915548	-8.734335626
135.8767134	13.67595295	-8.711837359
136.0842937	13.47055023	-8.688994475
136.2879595	13.2629631	-8.665807878
136.4876381	13.05320815	-8.642278484
136.6832577	12.84130283	-8.618407224
136.8747464	12.62726542	-8.594195043
137.062033	12.41111509	-8.569642898
137.2450468	12.19287183	-8.544751761
137.4237174	11.97255649	-8.519522616
137.5979752	11.7501908	-8.49395646
137.7677511	11.52579734	-8.468054307
137.9329766	11.29939954	-8.441817179
138.0935839	11.0710217	-8.415246116
138.2495061	10.84068897	-8.388342168
138.400677	10.60842739	-8.361106398
138.547031	10.3742638	-8.333539886
138.6885039	10.13822595	-8.305643721
138.8250318	9.900342385	-8.277419006
138.9565523	9.660642538	-8.248866859
139.0830036	9.419156657	-8.219988408
139.2043253	9.17591583	-8.190784796
139.3204579	8.930951972	-8.161257178
139.431343	8.684297814	-8.131406722
139.5369236	8.435986903	-8.101234609
139.6371437	8.186053584	-8.070742033
139.7319488	7.934532997	-8.0399302
139.8212856	7.681461065	-8.008800328
139.905102	7.426874482	-7.977353649
139.9833477	7.170810702	-7.945591407
140.0559735	6.913307924	-7.913514859
140.1229318	6.654405086	-7.881125272
140.1841766	6.39414184	-7.84842393
140.2396633	6.132558548	-7.815412124
140.289349	5.86969626	-7.782091161
140.3331926	5.6055967	-7.748462359
140.3711543	5.340302249	-7.714527048
140.4031963	5.073855927	-7.680286571
140.4292825	4.806301377	-7.645742282
140.4493785	4.537682842	-7.610895548
140.4634518	4.26804515	-7.575747747
140.4714717	3.99743369	-7.540300269
140.4734093	3.725894395	-7.504554517
140.4692376	3.453473718	-7.468511904
140.4589317	3.18021861	-7.432173857
140.4424686	2.9061765	-7.395541812
140.419827	2.631395268	-7.35861722
140.3909879	2.355923227	-7.32140154
140.3559343	2.079809094	-7.283896244
140.3146511	1.803101968	-7.246102817
140.2671253	1.525851304	-7.208022753
140.2133459	1.248106888	-7.169657559
140.1533043	0.969918812	-7.131008752
140.0869935	0.691337449	-7.092077861
140.0144091	0.412413422	-7.052866427
139.9355484	0.133197583	-7.013375999
139.8504112	-0.14625902	-6.973608141
139.7589992	-0.425905163	-6.933564425
139.6613163	-0.705689481	-6.893246436
139.5573685	-0.985560488	-6.852655768
139.4471641	-1.265466613	-6.811794027
139.3307133	-1.545356222	-6.77066283
139.2080286	-1.825177647	-6.729263803
139.0791247	-2.104879215	-6.687598584
138.9440183	-2.384409278	-6.645668821
138.8027281	-2.663716236	-6.603476173
138.6552753	-2.94274857	-6.561022309
138.5016829	-3.221454867	-6.518308908
138.341976	-3.49978385	-6.47533766
138.1761818	-3.777684403	-6.432110265
138.0043297	-4.055105603	-6.388628433
137.826451	-4.331996743	-6.344893883
137.6425791	-4.608307359	-6.300908346
137.4527493	-4.883987262	-6.256673562
137.2569989	-5.158986559	-6.21219128
137.0553673	-5.433255683	-6.16746326
136.8478955	-5.706745417	-6.122491272
136.6346269	-5.97940692	-6.077277094
136.4156062	-6.251191753	-6.031822515
136.1908804	-6.522051902	-5.986129333
135.9604981	-6.791939805	-5.940199355
135.7245096	-7.060808372	-5.894034399
135.4829672	-7.328611013	-5.847636291
135.2359247	-7.595301656	-5.801006865
134.9834375	-7.860834774	-5.754147967
134.7255629	-8.125165402	-5.70706145
134.4623596	-8.388249162	-5.659749177
134.193888	-8.65004228	-5.612213019
133.9202097	-8.91050161	-5.564454856
133.6413881	-9.169584649	-5.516476578
133.357488	-9.427249556	-5.468280084
133.0685754	-9.683455175	-5.419867278
132.7747177	-9.938161046	-5.371240077
132.4759837	-10.19132742	-5.322400403
132.1724434	-10.44291529	-5.27335019
131.8641679	-10.69288639	-5.224091377
131.5512297	-10.9412032	-5.174625912
131.2337021	-11.18782899	-5.124955753
130.9116597	-11.4327278	-5.075082864
130.5851779	-11.6758645	-5.025009218
130.2543334	-11.91720474	-4.974736796
129.9192036	-12.15671499	-4.924267587
129.5798666	-12.39436257	-4.873603587
129.2364016	-12.63011562	-4.822746799
128.8888886	-12.86394313	-4.771699237
128.537408	-13.09581497	-4.720462919
128.1820412	-13.32570183	-4.669039871
127.82287	-13.55357529	-4.617432129
127.459977	-13.77940781	-4.565641734
127.0934452	-14.00317271	-4.513670733
126.7233579	-14.2248442	-4.461521184
126.3497992	-14.44439737	-4.409195148
125.9728534	-14.6618082	-4.356694697
125.592605	-14.87705355	-4.304021906
125.209139	-15.09011118	-4.25117886
124.8225406	-15.30095974	-4.198167648
124.4328951	-15.50957874	-4.144990367
124.0402881	-15.71594861	-4.091649122
123.6448051	-15.92005066	-4.038146022
123.2465319	-16.12186706	-3.984483183
122.8455542	-16.32138089	-3.930662729
122.4419576	-16.51857609	-3.876686788
122.0358278	-16.71343746	-3.822557496
121.6272504	-16.90595069	-3.768276993
121.2163105	-17.09610232	-3.713847427
120.8030936	-17.28387975	-3.659270951
120.3876844	-17.46927122	-3.604549724
119.9701677	-17.65226582	-3.549685911
119.5506279	-17.83285348	-3.494681682
119.1291491	-18.01102494	-3.439539212
118.7058149	-18.18677178	-3.384260682
118.2807086	-18.36008636	-3.328848281
117.8539131	-18.53096187	-3.273304199
117.4255106	-18.69939227	-3.217630634
116.9955831	-18.86537232	-3.161829788
116.5642119	-19.02889752	-3.105903868
116.1314778	-19.18996415	-3.049855086
115.6974608	-19.34856925	-2.993685661
115.2622407	-19.50471057	-2.937397813
114.8258961	-19.65838659	-2.88099377
114.3885055	-19.80959652	-2.824475762
113.9501462	-19.95834026	-2.767846025
113.5108952	-20.1046184	-2.711106799
113.0708284	-20.24843219	-2.65426033
112.6300212	-20.38978358	-2.597308864
112.188548	-20.52867513	-2.540254656
111.7464826	-20.66511006	-2.483099963
111.3038978	-20.7990922	-2.425847044
110.8608656	-20.93062602	-2.368498165
110.4174574	-21.05971654	-2.311055595
109.9737432	-21.18636939	-2.253521606
109.5297926	-21.31059077	-2.195898473
109.085674	-21.43238744	-2.138188476
108.641455	-21.55176668	-2.080393898
108.1972022	-21.66873631	-2.022517025
107.7529815	-21.78330466	-1.964560147
107.3088575	-21.89548057	-1.906525556
106.864894	-22.00527336	-1.848415547
106.421154	-22.1126928	-1.790232421
105.9776991	-22.21774916	-1.731978477
105.5345903	-22.32045312	-1.673656021
105.0918875	-22.4208158	-1.61526736
104.6496496	-22.51884873	-1.556814802
104.2079344	-22.61456387	-1.498300662
103.7667989	-22.70797353	-1.439727252
103.3262988	-22.79909043	-1.381096891
102.8864891	-22.88792762	-1.322411897
102.4474237	-22.97449853	-1.263674592
102.0091553	-23.0588169	-1.2048873
101.5717357	-23.14089681	-1.146052345
101.1352159	-23.22075265	-1.087172055
100.6996455	-23.29839909	-1.02824876
100.2650735	-23.3738511	-0.96928479
99.83154754	-23.44712392	-0.910282477
99.39911443	-23.51823305	-0.851244157
98.96781996	-23.58719422	-0.792172163
98.5377089	-23.65402343	-0.733068833
98.10882503	-23.71873687	-0.673936505
97.68121114	-23.78135097	-0.614777517
97.25490905	-23.84188234	-0.555594211
96.82995958	-23.90034779	-0.496388927
96.40640259	-23.95676431	-0.437164007
95.98427695	-24.01114904	-0.377921793
95.56362061	-24.06351931	-0.318664631
95.14447052	-24.11389257	-0.259394862
94.72686272	-24.16228642	-0.200114833
94.31083229	-24.20871857	-0.140826888
93.8964134	-24.25320687	-0.081533372
93.48363927	-24.29576927	-0.022236631
93.07254224	-24.3364238	0.03706099
92.66315372	-24.37518859	0.096357145
92.25550423	-24.41208187	0.155649488
91.84962342	-24.44712191	0.214935674
91.44554005	-24.48032706	0.274213358
91.04328201	-24.51171571	0.333480195
90.64287635	-24.54130631	0.39273384
90.24434926	-24.56911735	0.451971949
89.84772611	-24.59516733	0.51119218
89.45303143	-24.61947479	0.570392189
89.06028893	-24.64205828	0.629569635
88.66952155	-24.66293636	0.688722177
88.28075141	-24.68212758	0.747847475
87.89399986	-24.69965051	0.80694319
87.50928746	-24.71552368	0.866006985
87.12663405	-24.72976562	0.925036523
86.74605868	-24.74239482	0.984029468
86.36757969	-24.75342976	1.042983488
85.9912147	-24.76288887	1.10189625
85.6169806	-24.77079053	1.160765425
85.24489357	-24.7771531	1.219588682
84.87496913	-24.78199486	1.278363696
84.5072221	-24.78533405	1.33708814
84.14166664	-24.78718884	1.395759694
83.77831624	-24.78757733	1.454376034
83.41718376	-24.78651756	1.512934844
83.05828143	-24.7840275	1.571433806
82.70162085	-24.78012501	1.629870606
82.34721301	-24.77482789	1.688242932
81.99506829	-24.76815386	1.746548476
81.64519651	-24.76012052	1.804784931
81.29760688	-24.75074541	1.862949994
80.95230808	-24.74004594	1.921041363
80.60930821	-24.72803943	1.979056741
80.26861482	-24.71474312	2.036993833
79.93023496	-24.7001741	2.094850347
79.59417513	-24.68434938	2.152623994
79.26044133	-24.66728586	2.210312488
78.92903905	-24.64900029	2.267913549
78.59997331	-24.62950935	2.325424897
78.27324863	-24.60882957	2.382844257
77.94886907	-24.58697735	2.440169359
77.62683824	-24.563969	2.497397933
77.30715929	-24.53982068	2.554527717
76.98983493	-24.51454843	2.611556451
76.67486744	-24.48816815	2.668481878
76.3622587	-24.46069563	2.725301748
76.05201017	-24.43214651	2.782013811
75.7441229	-24.40253629	2.838615826
75.43859756	-24.37188037	2.895105552
75.13543444	-24.34019399	2.951480756
74.83463346	-24.30749223	3.007739206
74.53619418	-24.27379009	3.063878679
74.24011579	-24.23910237	3.119896952
73.94639716	-24.20344378	3.175791811
73.6550368	-24.16682885	3.231561044
73.36603292	-24.129272	3.287202444
73.0793834	-24.0907875	3.342713812
72.79508579	-24.05138946	3.398092951
72.51313736	-24.01109188	3.45333767
72.23353509	-23.96990858	3.508445784
71.95627566	-23.92785328	3.563415113
71.68135548	-23.88493951	3.618243483
71.40877068	-23.84118069	3.672928725
71.13851715	-23.7965901	3.727468676
70.87059049	-23.75118085	3.781861177
70.60498609	-23.70496593	3.836104078
70.34169906	-23.65795817	3.890195233
70.08072432	-23.61017028	3.944132503
69.82205652	-23.5616148	3.997913752
69.56569012	-23.51230415	4.051536855
69.31161935	-23.4622506	4.10499969
69.05983825	-23.41146627	4.158300141
68.81034064	-23.35996316	4.211436102
68.56312016	-23.30775311	4.264405468
68.31817026	-23.25484782	4.317206147
68.0754842	-23.20125887	4.369836048
67.83505508	-23.14699768	4.42229309
67.5968758	-23.09207553	4.474575197
67.36093914	-23.03650359	4.526680303
67.12723768	-22.98029287	4.578606344
66.89576388	-22.92345425	4.630351268
66.66651002	-22.86599846	4.681913028
66.43946827	-22.80793613	4.733289583
66.21463063	-22.74927771	4.784478902
65.991989	-22.69003356	4.83547896
65.77153513	-22.63021387	4.886287739
65.55326065	-22.56982874	4.936903229
65.33715708	-22.5088881	4.987323429
65.12321583	-22.44740177	5.037546342
64.91142819	-22.38537944	5.087569984
64.70178535	-22.32283068	5.137392375
64.4942784	-22.2597649	5.187011545
64.28889833	-22.19619143	5.23642553
64.08563605	-22.13211944	5.285632375
63.88448238	-22.06755799	5.334630135
63.68542805	-22.00251602	5.383416872
63.4884637	-21.93700234	5.431990654
63.29357992	-21.87102564	5.480349561
63.1007672	-21.8045945	5.52849168
62.91001599	-21.73771738	5.576415106
62.72131665	-21.67040261	5.624117945
62.5346595	-21.6026584	5.671598307
62.35003477	-21.53449287	5.718854317
62.16743266	-21.46591401	5.765884103
61.98684333	-21.39692969	5.812685807
61.80825684	-21.32754768	5.859257576
61.63166326	-21.25777563	5.905597568
61.45705259	-21.18762109	5.95170395
61.28441478	-21.11709149	5.997574899
61.11373977	-21.04619415	6.043208599
60.94501744	-20.97493631	6.088603246
60.77823765	-20.90332507	6.133757044
60.61339023	-20.83136745	6.178668206
60.45046497	-20.75907034	6.223334957
60.28945167	-20.68644057	6.267755529
60.13034006	-20.61348482	6.311928165
59.97311988	-20.54020971	6.355851118
59.81778084	-20.46662174	6.39952265
59.66431266	-20.39272731	6.442941034
59.51270501	-20.31853274	6.486104553
59.36294756	-20.24404424	6.529011498
59.21502998	-20.16926793	6.571660172
59.06894194	-20.09420984	6.614048889
58.92467307	-20.0188759	6.656175972
58.78221303	-19.94327195	6.698039754
58.64155147	-19.86740376	6.739638579
58.50267802	-19.79127697	6.780970802
58.36558233	-19.71489717	6.822034787
58.23025406	-19.63826984	6.862828911
58.09668286	-19.56140039	6.903351559
57.96485838	-19.48429413	6.943601129
57.83477029	-19.40695631	6.983576029
57.70640827	-19.32939206	7.023274676
57.579762	-19.25160646	7.062695502
57.45482119	-19.17360449	7.101836945
57.33157553	-19.09539107	7.140697459
57.21001477	-19.01697102	7.179275506
57.09012863	-18.93834909	7.217569559
56.97190688	-18.85952997	7.255578105
56.85533928	-18.78051824	7.293299639
56.74041563	-18.70131844	7.330732669
56.62712575	-18.62193501	7.367875715
56.51545947	-18.54237233	7.404727307
56.40540664	-18.4626347	7.441285987
56.29695715	-18.38272637	7.47755031
56.19010089	-18.30265149	7.513518841
56.0848278	-18.22241415	7.549190157
55.98112783	-18.1420184	7.584562846
55.87899095	-18.06146818	7.619635511
55.77840718	-17.98076738	7.654406762
55.67936655	-17.89991985	7.688875226
55.58185912	-17.81892933	7.723039538
55.48587498	-17.73779953	7.756898347
55.39140427	-17.65653408	7.790450313
55.29843713	-17.57513655	7.82369411
55.20696376	-17.49361047	7.856628422
55.11697436	-17.41195928	7.889251946
55.0284592	-17.33018638	7.921563393
54.94140854	-17.24829509	7.953561483
54.85581272	-17.1662887	7.985244952
54.77166209	-17.08417042	8.016612545
54.68894703	-17.00194342	8.047663022
54.60765796	-16.9196108	8.078395155
54.52778534	-16.83717562	8.108807728
54.44931968	-16.75464087	8.138899538
54.37225149	-16.67200951	8.168669394
54.29657135	-16.58928441	8.19811612
54.22226987	-16.50646843	8.227238549
54.14933769	-16.42356435	8.256035531
54.07776549	-16.34057492	8.284505925
54.00754398	-16.25750282	8.312648607
53.93866394	-16.17435069	8.340462462
53.87111616	-16.09112114	8.36794639
53.80489148	-16.00781669	8.395099305
53.73998078	-15.92443987	8.421920131
53.67637496	-15.8409931	8.448407809
53.614065	-15.75747882	8.474561289
53.55304189	-15.67389936	8.500379539
53.49329666	-15.59025707	8.525861536
53.43482041	-15.50655421	8.551006272
53.37760424	-15.42279301	8.575812753
53.32163933	-15.33897567	8.600279998
53.26691687	-15.25510433	8.624407038
53.2134281	-15.1711811	8.648192919
53.16116433	-15.08720805	8.671636701
53.11011687	-15.00318721	8.694737455
53.06027709	-14.91912057	8.717494269
53.01163641	-14.83501007	8.739906241
52.96418628	-14.75085763	8.761972486
52.9179182	-14.66666513	8.783692131
52.87282371	-14.5824344	8.805064315
52.82889438	-14.49816724	8.826088195
52.78612185	-14.41386542	8.846762938
52.74449777	-14.32953068	8.867087726
52.70401385	-14.24516469	8.887061755
52.66466186	-14.16076914	8.906684236
52.62643357	-14.07634565	8.925954392
52.58932084	-13.9918958	8.944871461
52.55331553	-13.90742118	8.963434694
52.51840957	-13.82292329	8.981643357
52.48459492	-13.73840365	8.999496731
52.45186359	-13.65386373	9.016994107
52.42020763	-13.56930495	9.034134796
52.38961913	-13.48472872	9.050918118
52.36009023	-13.40013643	9.067343409
52.33161311	-13.31552942	9.08341002
52.30417998	-13.230909	9.099117316
52.27778311	-13.14627648	9.114464674
52.25241481	-13.0616331	9.129451488
52.22806742	-12.97698012	9.144077165
52.20473333	-12.89231872	9.158341127
52.18240498	-12.80765011	9.172242809
52.16107484	-12.72297542	9.185781661
52.14073543	-12.6382958	9.198957147
52.12137931	-12.55361234	9.211768748
52.10299908	-12.46892612	9.224215955
52.08558738	-12.38423819	9.236298276
52.06913691	-12.2995496	9.248015233
52.05364039	-12.21486133	9.259366364
52.03909059	-12.13017438	9.270351219
52.02548033	-12.0454897	9.280969362
52.01280245	-11.96080824	9.291220376
52.00104986	-11.8761309	9.301103853
51.99021548	-11.79145857	9.310619402
51.98029231	-11.70679213	9.319766649
51.97127335	-11.62213243	9.32854523
51.96315168	-11.53748029	9.336954798
51.95592039	-11.45283652	9.344995021
51.94957263	-11.36820191	9.352665581
51.94410159	-11.28357723	9.359966173
51.93950048	-11.19896321	9.366896511
51.93576258	-11.1143606	9.373456318
51.9328812	-11.0297701	9.379645337
51.93084968	-10.94519239	9.385463321
51.92966142	-10.86062815	9.390910041
51.92930983	-10.77607804	9.395985281
51.92978841	-10.69154269	9.400688842
51.93109064	-10.60702272	9.405020535
51.9332101	-10.52251872	9.408980191
51.93614035	-10.43803129	9.412567652
51.93987505	-10.35356098	9.415782777
51.94440785	-10.26910835	9.418625439
51.94973247	-10.18467394	9.421095524
51.95584266	-10.10025826	9.423192936
51.96273221	-10.01586181	9.424917591
51.97039495	-9.931485092	9.426269422
51.97882475	-9.847128563	9.427248374
51.98801551	-9.762792687	9.427854408
51.99796118	-9.678477905	9.428087502
52.00865576	-9.594184646	9.427947646
52.02009326	-9.509913325	9.427434844
52.03226775	-9.425664342	9.426549119
52.04517333	-9.341438082	9.425290504
52.05880415	-9.257234921	9.423659049
52.07315438	-9.173055216	9.421654819
52.08821825	-9.088899316	9.419277893
52.10399001	-9.004767554	9.416528366
52.12046395	-8.920660253	9.413406345
52.13763442	-8.836577721	9.409911955
52.15549578	-8.752520255	9.406045334
52.17404245	-8.668488141	9.401806634
52.19326886	-8.584481653	9.397196024
52.21316951	-8.500501051	9.392213685
52.23373892	-8.416546588	9.386859816
52.25497166	-8.332618501	9.381134626
52.27686231	-8.248717021	9.375038344
52.29940551	-8.164842365	9.36857121
52.32259595	-8.08099474	9.36173348
52.34642832	-7.997174343	9.354525425
52.37089738	-7.91338136	9.346947329
52.39599791	-7.82961597	9.338999493
52.42172473	-7.745878338	9.33068223
52.4480727	-7.662168622	9.32199587
52.47503672	-7.57848697	9.312940757
52.50261172	-7.494833521	9.303517248
52.53079266	-7.411208403	9.293725717
52.55957456	-7.327611737	9.28356655
52.58895245	-7.244043635	9.27304015
52.61892141	-7.1605042	9.262146933
52.64947656	-7.076993526	9.25088733
52.68061304	-6.9935117	9.239261786
52.71232605	-6.910058799	9.227270762
52.7446108	-6.826634893	9.214914731
52.77746256	-6.743240046	9.202194182
52.81087662	-6.65987431	9.189109618
52.8448483	-6.576537733	9.175661558
52.87937298	-6.493230354	9.161850533
52.91444606	-6.409952206	9.147677089
52.95006298	-6.326703313	9.133141787
52.9862192	-6.243483693	9.118245202
53.02291024	-6.160293357	9.102987923
53.06013165	-6.077132309	9.087370554
53.09787899	-5.994000549	9.071393713
53.13614789	-5.910898065	9.055058031
53.174934	-5.827824844	9.038364156
53.21423299	-5.744780864	9.021312746
53.2540406	-5.661766098	9.003904477
53.29435258	-5.578780512	8.986140037
53.33516471	-5.495824067	8.968020129
53.37647283	-5.412896719	8.94954547
53.41827279	-5.329998416	8.930716791
53.46056049	-5.247129103	8.911534836
53.50333186	-5.164288717	8.892000364
53.54658286	-5.081477194	8.872114148
53.5903095	-4.99869446	8.851876975
53.6345078	-4.91594044	8.831289644
53.67917384	-4.83321505	8.810352971
53.72430372	-4.750518206	8.789067784
53.76989358	-4.667849815	8.767434925
53.81593959	-4.585209782	8.745455249
53.86243795	-4.502598006	8.723129626
53.90938492	-4.420014383	8.700458938
53.95677676	-4.337458804	8.677444084
54.00460978	-4.254931156	8.654085973
54.05288033	-4.172431321	8.630385529
54.1015848	-4.089959179	8.606343689
54.15071958	-4.007514604	8.581961406
54.20028113	-3.925097468	8.557239642
54.25026593	-3.842707638	8.532179377
54.3006705	-3.760344978	8.506781601
54.35149138	-3.678009349	8.48104732
54.40272517	-3.595700607	8.45497755
54.45436847	-3.513418607	8.428573324
54.50641794	-3.431163198	8.401835686
54.55887026	-3.34893423	8.374765694
54.61172217	-3.266731544	8.347364417
54.6649704	-3.184554984	8.319632941
54.71861175	-3.102404388	8.291572363
54.77264304	-3.020279592	8.263183791
54.82706113	-2.938180429	8.23446835
54.88186291	-2.856106729	8.205427175
54.9370453	-2.77405832	8.176061415
54.99260526	-2.692035029	8.146372231
55.04853979	-2.610036678	8.116360799
55.1048459	-2.528063089	8.086028304
55.16152066	-2.44611408	8.055375948
55.21856116	-2.364189469	8.024404942
55.27596454	-2.282289069	7.993116512
55.33372794	-2.200412694	7.961511895
55.39184858	-2.118560155	7.929592342
55.45032367	-2.03673126	7.897359116
55.50915048	-1.954925818	7.86481349
55.56832631	-1.873143634	7.831956753
55.6278485	-1.791384513	7.798790205
55.6877144	-1.709648258	7.765315157
55.74792141	-1.627934669	7.731532934
55.80846698	-1.546243547	7.697444871
55.86934856	-1.464574691	7.663052318
55.93056365	-1.382927899	7.628356635
55.99210981	-1.301302968	7.593359194
56.05398458	-1.219699692	7.55806138
56.11618558	-1.138117867	7.522464589
56.17871044	-1.056557286	7.486570229
56.24155684	-0.975017743	7.45037972
56.30472248	-0.893499029	7.413894494
56.3682051	-0.812000937	7.377115994
56.43200248	-0.730523258	7.340045674
56.49611242	-0.649065781	7.302685002
56.56053276	-0.567628298	7.265035454
56.62526138	-0.486210597	7.227098521
56.69029619	-0.404812468	7.188875703
56.75563515	-0.3234337	7.150368512
56.82127621	-0.242074083	7.111578471
56.88721741	-0.160733406	7.072507115
56.95345678	-0.079411456	7.03315599
57.01999241	0.001891976	6.993526651
57.08682242	0.083177103	6.953620667
57.15394495	0.164444133	6.913439615
57.2213582	0.245693279	6.872985087
57.28906038	0.32692475	6.832258681
57.35704974	0.408138755	6.791262009
57.42532458	0.489335505	6.749996693
57.49388322	0.570515207	6.708464364
57.56272401	0.651678071	6.666666667
